An asymptotic theory for the high-Reynolds-number flow past a shear-free circular cylinder

We present an asymptotic theory for analytical characterization of the high-Reynolds-number incompressible flow of a Newtonian fluid past a shear-free circular cylinder. The viscosity-induced modifications to this flow are localized and except in the neighborhood of the rear stagnation point, behave like a linear perturbation of the inviscid flow. Our theory gives a highly accurate description of these modifications by including the contribution from the most significant viscous term in a correctional perturbation expansion about an inviscid base state. We derive the boundary layer equation for the flow and deduce a similarity transformation that leads to a set of infinite, shear-free-condition-incompatible, self-similar solutions. By suitably combining members from this set, we construct an all-boundary-condition-compatible solution to the boundary layer equation. We derive the governing equation for vorticity transport through the narrow wake region and determine its closed-form solution. The near and far field forms of our wake solution are desirably consistent with the boundary layer solution and the well-known, self-similar planar wake solution, respectively. We analyze the flow in the rear stagnation region by formulating an elliptic partial integro-differential equation for the distortion streamfunction that specifically accounts for the fully nonlinear and inviscid dynamics of the viscous correctional terms. The drag force and its atypical logarithmic dependence on Reynolds number, deduced from our matched asymptotic analysis, are in remarkable agreement with the high-resolution simulation results. The logarithmic dependence gives rise to a critical Reynolds number below which the viscous correction term, counterintuitively, reduces the net dissipation in the flow field.

==> BL-Analysis.dat <==
 0.000000000e+000 0.000000000e+000
 9.999681497e-004 -5.568149965e-003
 1.999939559e-003 -1.113629993e-002
 2.999907592e-003 -1.670449972e-002
 3.999885637e-003 -2.227259986e-002
 4.999856930e-003 -2.784080058e-002
 5.999828223e-003 -3.340889886e-002
 6.999767385e-003 -3.897710145e-002
 7.999738678e-003 -4.454519972e-002
 8.999709971e-003 -5.011339858e-002
 9.999681264e-003 -5.568150058e-002
 1.099965349e-002 -6.124969944e-002
 1.199962478e-002 -6.681779772e-002
 1.299959607e-002 -7.238599658e-002
 1.399956737e-002 -7.795409858e-002
 1.499953866e-002 -8.352229744e-002
 1.599950902e-002 -8.909039944e-002
 1.699948125e-002 -9.465859830e-002
 1.799945347e-002 -1.002269983e-001
 1.899942383e-002 -1.057950035e-001
 1.999939419e-002 -1.113630012e-001
 2.099933475e-002 -1.169309989e-001
 2.199930698e-002 -1.224989966e-001
 2.299927734e-002 -1.280670017e-001
 2.399924956e-002 -1.336359978e-001
 2.499921992e-002 -1.392039955e-001
 2.599919215e-002 -1.447719932e-001
 2.699916251e-002 -1.503400058e-001
 2.799913473e-002 -1.559080034e-001
 2.899910510e-002 -1.614760011e-001
 2.999907732e-002 -1.670449972e-001
 3.099904768e-002 -1.726129949e-001
 3.199908510e-002 -1.781809926e-001
 3.299889714e-002 -1.837490052e-001
 3.399902582e-002 -1.893170029e-001
 3.499883786e-002 -1.948850006e-001
 3.599897027e-002 -2.004539967e-001
 3.699878231e-002 -2.060219944e-001
 3.799891099e-002 -2.115900069e-001
 3.899872303e-002 -2.171580046e-001
 3.999885544e-002 -2.227260023e-001
 4.099866748e-002 -2.282940000e-001
 4.199879616e-002 -2.338629961e-001
 4.299860820e-002 -2.394309938e-001
 4.399874061e-002 -2.449990064e-001
 4.499855265e-002 -2.505669892e-001
 4.599868134e-002 -2.561349869e-001
 4.699849710e-002 -2.617039979e-001
 4.799862579e-002 -2.672719955e-001
 4.899843782e-002 -2.728399932e-001
 4.999857023e-002 -2.784079909e-001
 5.099838227e-002 -2.839770019e-001
 5.199851096e-002 -2.895449996e-001
 5.299832299e-002 -2.951129973e-001
 5.399845541e-002 -3.006809950e-001
 5.499826744e-002 -3.062500060e-001
 5.599839613e-002 -3.118180037e-001
 5.699820817e-002 -3.173860013e-001
 5.799834058e-002 -3.229539990e-001
 5.899815261e-002 -3.285230100e-001
 5.999828130e-002 -3.340910077e-001
 6.099809334e-002 -3.396590054e-001
 6.199822575e-002 -3.452279866e-001
 6.299803406e-002 -3.507960141e-001
 6.399817020e-002 -3.563640118e-001
 6.499797851e-002 -3.619329929e-001
 6.599810719e-002 -3.675009906e-001
 6.699792296e-002 -3.730689883e-001
 6.799805164e-002 -3.786379993e-001
 6.899786741e-002 -3.842059970e-001
 6.999767572e-002 -3.897750080e-001
 7.099781185e-002 -3.953430057e-001
 7.199762017e-002 -4.009119868e-001
 7.299774885e-002 -4.064800143e-001
 7.399756461e-002 -4.120489955e-001
 7.499769330e-002 -4.176169932e-001
 7.599750906e-002 -4.231860042e-001
 7.699763775e-002 -4.287540019e-001
 7.799744606e-002 -4.343230128e-001
 7.899758220e-002 -4.398910105e-001
 7.999739051e-002 -4.454599917e-001
 8.099751920e-002 -4.510290027e-001
 8.199733496e-002 -4.565970004e-001
 8.299746364e-002 -4.621660113e-001
 8.399727196e-002 -4.677349925e-001
 8.499740064e-002 -4.733040035e-001
 8.599721640e-002 -4.788720012e-001
 8.699735254e-002 -4.844410121e-001
 8.799716085e-002 -4.900099933e-001
 8.899728954e-002 -4.955790043e-001
 8.999710530e-002 -5.011479855e-001
 9.099723399e-002 -5.067170262e-001
 9.199704230e-002 -5.122860074e-001
 9.299717098e-002 -5.178549886e-001
 9.399699420e-002 -5.234240294e-001
 9.499712288e-002 -5.289930105e-001
 9.599693120e-002 -5.345619917e-001
 9.699705988e-002 -5.401309729e-001
 9.799687564e-002 -5.457010269e-001
 9.899700433e-002 -5.512700081e-001
 9.999681264e-002 -5.568389893e-001
 1.009969413e-001 -5.624089837e-001
 1.019967645e-001 -5.679780245e-001
 1.029968932e-001 -5.735480189e-001
 1.039967015e-001 -5.791170001e-001
 1.049968302e-001 -5.846869946e-001
 1.059966460e-001 -5.902559757e-001
 1.069967747e-001 -5.958260298e-001
 1.079965830e-001 -6.013960242e-001
 1.089967191e-001 -6.069660187e-001
 1.099965349e-001 -6.125360131e-001
 1.109966636e-001 -6.181060076e-001
 1.119964719e-001 -6.236760020e-001
 1.129966006e-001 -6.292459965e-001
 1.139964163e-001 -6.348159909e-001
 1.149965450e-001 -6.403859854e-001
 1.159963533e-001 -6.459569931e-001
 1.169964895e-001 -6.515269876e-001
 1.179963052e-001 -6.570969820e-001
 1.189964339e-001 -6.626679897e-001
 1.199962422e-001 -6.682389975e-001
 1.209963709e-001 -6.738089919e-001
 1.219961867e-001 -6.793799996e-001
 1.229963228e-001 -6.849510074e-001
 1.239961237e-001 -6.905220151e-001
 1.249962598e-001 -6.960930228e-001
 1.259960681e-001 -7.016639709e-001
 1.269962043e-001 -7.072359920e-001
 1.279960126e-001 -7.128069997e-001
 1.289961487e-001 -7.183790207e-001
 1.299959570e-001 -7.239500284e-001
 1.309960932e-001 -7.295219898e-001
 1.319959015e-001 -7.350940108e-001
 1.329960227e-001 -7.406659722e-001
 1.339958459e-001 -7.462379932e-001
 1.349959821e-001 -7.518100142e-001
 1.359957904e-001 -7.573819757e-001
 1.369955987e-001 -7.629550099e-001
 1.379957348e-001 -7.685269713e-001
 1.389955431e-001 -7.741000056e-001
 1.399956644e-001 -7.796729803e-001
 1.409954876e-001 -7.852460146e-001
 1.419956237e-001 -7.908189893e-001
 1.429954171e-001 -7.963920236e-001
 1.439955533e-001 -8.019649982e-001
 1.449953765e-001 -8.075389862e-001
 1.459954977e-001 -8.131120205e-001
 1.469953060e-001 -8.186860085e-001
 1.479954422e-001 -8.242599964e-001
 1.489952505e-001 -8.298339844e-001
 1.499953866e-001 -8.354089856e-001
 1.509951949e-001 -8.409829736e-001
 1.519953310e-001 -8.465579748e-001
 1.529951394e-001 -8.521329761e-001
 1.539952755e-001 -8.577079773e-001
 1.549950838e-001 -8.632829785e-001
 1.559952050e-001 -8.688579798e-001
 1.569950283e-001 -8.744339943e-001
 1.579951644e-001 -8.800100088e-001
 1.589949727e-001 -8.855860233e-001
 1.599950939e-001 -8.911619782e-001
 1.609949023e-001 -8.967379928e-001
 1.619950384e-001 -9.023150206e-001
 1.629948616e-001 -9.078919888e-001
 1.639949977e-001 -9.134690166e-001
 1.649948061e-001 -9.190459847e-001
 1.659949273e-001 -9.246240258e-001
 1.669947356e-001 -9.302009940e-001
 1.679948717e-001 -9.357789755e-001
 1.689946800e-001 -9.413570166e-001
 1.699948013e-001 -9.469360113e-001
 1.709946394e-001 -9.525150061e-001
 1.719947606e-001 -9.580940008e-001
 1.729945689e-001 -9.636729956e-001
 1.739947051e-001 -9.692519903e-001
 1.749945134e-001 -9.748319983e-001
 1.759946346e-001 -9.804120064e-001
 1.769944429e-001 -9.859920144e-001
 1.779945791e-001 -9.915729761e-001
 1.789944023e-001 -9.971539974e-001
 1.799945384e-001 -1.002730012e+000
 1.809943467e-001 -1.008319974e+000
 1.819944680e-001 -1.013900042e+000
 1.829942763e-001 -1.019479990e+000
 1.839944124e-001 -1.025060058e+000
 1.849942207e-001 -1.030650020e+000
 1.859943420e-001 -1.036229968e+000
 1.869941801e-001 -1.041810036e+000
 1.879943013e-001 -1.047399998e+000
 1.889941096e-001 -1.052979946e+000
 1.899942458e-001 -1.058560014e+000
 1.909940541e-001 -1.064149976e+000
 1.919941753e-001 -1.069730043e+000
 1.929939836e-001 -1.075320005e+000
 1.939941198e-001 -1.080899954e+000
 1.949939430e-001 -1.086490035e+000
 1.959940791e-001 -1.092079997e+000
 1.969938874e-001 -1.097659945e+000
 1.979940087e-001 -1.103250027e+000
 1.989938170e-001 -1.108839989e+000
 1.999939531e-001 -1.114429951e+000
 2.009937614e-001 -1.120020032e+000
 2.019938827e-001 -1.125609994e+000
 2.029937208e-001 -1.131199956e+000
 2.039938420e-001 -1.136790037e+000
 2.049936503e-001 -1.142379999e+000
 2.059934586e-001 -1.147969961e+000
 2.069935948e-001 -1.153560042e+000
 2.079934031e-001 -1.159150004e+000
 2.089935243e-001 -1.164739966e+000
 2.099933326e-001 -1.170330048e+000
 2.109934837e-001 -1.175930023e+000
 2.119932920e-001 -1.181519985e+000
 2.129934281e-001 -1.187109947e+000
 2.139932364e-001 -1.192710042e+000
 2.149933577e-001 -1.198300004e+000
 2.159931660e-001 -1.203899980e+000
 2.169933021e-001 -1.209499955e+000
 2.179931104e-001 -1.215090036e+000
 2.189932615e-001 -1.220690012e+000
 2.199930698e-001 -1.226289988e+000
 2.209931910e-001 -1.231889963e+000
 2.219929993e-001 -1.237490058e+000
 2.229931355e-001 -1.243090034e+000
 2.239929438e-001 -1.248690009e+000
 2.249930650e-001 -1.254289985e+000
 2.259928733e-001 -1.259889960e+000
 2.269930094e-001 -1.265490055e+000
 2.279928327e-001 -1.271090031e+000
 2.289929688e-001 -1.276700020e+000
 2.299927771e-001 -1.282299995e+000
 2.309928983e-001 -1.287899971e+000
 2.319927067e-001 -1.293509960e+000
 2.329928428e-001 -1.299119949e+000
 2.339926511e-001 -1.304720044e+000
 2.349927872e-001 -1.310330033e+000
 2.359926105e-001 -1.315940022e+000
 2.369927317e-001 -1.321550012e+000
 2.379925400e-001 -1.327149987e+000
 2.389926761e-001 -1.332769990e+000
 2.399924845e-001 -1.338379979e+000
 2.409926206e-001 -1.343989968e+000
 2.419924289e-001 -1.349599957e+000
 2.429925501e-001 -1.355209947e+000
 2.439923733e-001 -1.360829949e+000
 2.449925095e-001 -1.366440058e+000
 2.459923178e-001 -1.372059941e+000
 2.469924539e-001 -1.377670050e+000
 2.479922473e-001 -1.383290052e+000
 2.489923835e-001 -1.388910055e+000
 2.499921918e-001 -1.394530058e+000
 2.509923279e-001 -1.400149941e+000
 2.519921362e-001 -1.405769944e+000
 2.529922724e-001 -1.411389947e+000
 2.539920807e-001 -1.417009950e+000
 2.549922168e-001 -1.422629952e+000
 2.559920251e-001 -1.428259969e+000
 2.569921613e-001 -1.433879972e+000
 2.579919696e-001 -1.439509988e+000
 2.589921057e-001 -1.445129991e+000
 2.599919140e-001 -1.450760007e+000
 2.609920502e-001 -1.456390023e+000
 2.619918585e-001 -1.462020040e+000
 2.629919946e-001 -1.467650056e+000
 2.639918029e-001 -1.473279953e+000
 2.649919391e-001 -1.478919983e+000
 2.659917474e-001 -1.484549999e+000
 2.669918537e-001 -1.490180016e+000
 2.679916918e-001 -1.495820045e+000
 2.689918280e-001 -1.501459956e+000
 2.699916363e-001 -1.507099986e+000
 2.709917724e-001 -1.512730002e+000
 2.719915807e-001 -1.518380046e+000
 2.729913890e-001 -1.524019957e+000
 2.739914954e-001 -1.529659986e+000
 2.749913335e-001 -1.535300016e+000
 2.759914696e-001 -1.540949941e+000
 2.769912779e-001 -1.546589971e+000
 2.779914141e-001 -1.552240014e+000
 2.789912224e-001 -1.557890058e+000
 2.799913287e-001 -1.563539982e+000
 2.809911370e-001 -1.569190025e+000
 2.819912732e-001 -1.574839950e+000
 2.829911113e-001 -1.580500007e+000
 2.839912474e-001 -1.586150050e+000
 2.849910557e-001 -1.591809988e+000
 2.859911621e-001 -1.597460032e+000
 2.869909704e-001 -1.603119969e+000
 2.879911065e-001 -1.608780026e+000
 2.889909148e-001 -1.614439964e+000
 2.899910510e-001 -1.620110035e+000
 2.909908593e-001 -1.625769973e+000
 2.919909954e-001 -1.631440043e+000
 2.929908037e-001 -1.637099981e+000
 2.939909399e-001 -1.642770052e+000
 2.949907482e-001 -1.648440003e+000
 2.959908843e-001 -1.654109955e+000
 2.969906926e-001 -1.659780025e+000
 2.979908288e-001 -1.665459991e+000
 2.989906371e-001 -1.671129942e+000
 2.999907732e-001 -1.676810026e+000
 3.009905815e-001 -1.682489991e+000
 3.019907176e-001 -1.688169956e+000
 3.029905260e-001 -1.693850040e+000
 3.039906621e-001 -1.699540019e+000
 3.049904704e-001 -1.705219984e+000
 3.059905767e-001 -1.710909963e+000
 3.069904149e-001 -1.716599941e+000
 3.079905510e-001 -1.722290039e+000
 3.089903593e-001 -1.727980018e+000
 3.099904954e-001 -1.733669996e+000
 3.109903038e-001 -1.739369988e+000
 3.119904101e-001 -1.745069981e+000
 3.129902184e-001 -1.750769973e+000
 3.139903545e-001 -1.756469965e+000
 3.149901927e-001 -1.762169957e+000
 3.159903288e-001 -1.767869949e+000
 3.169901371e-001 -1.773579955e+000
 3.179902434e-001 -1.779289961e+000
 3.189913630e-001 -1.784999967e+000
 3.199908435e-001 -1.790709972e+000
 3.209903240e-001 -1.796429992e+000
 3.219898045e-001 -1.802139997e+000
 3.229893446e-001 -1.807860017e+000
 3.239888251e-001 -1.813580036e+000
 3.249914944e-001 -1.819300056e+000
 3.259909749e-001 -1.825029969e+000
 3.269904554e-001 -1.830749989e+000
 3.279899955e-001 -1.836480021e+000
 3.289894760e-001 -1.842210054e+000
 3.299889565e-001 -1.847939968e+000
 3.309884369e-001 -1.853680015e+000
 3.319911063e-001 -1.859419942e+000
 3.329906464e-001 -1.865159988e+000
 3.339901268e-001 -1.870900035e+000
 3.349896073e-001 -1.876639962e+000
 3.359890878e-001 -1.882390022e+000
 3.369886279e-001 -1.888139963e+000
 3.379881084e-001 -1.893890023e+000
 3.389907777e-001 -1.899639964e+000
 3.399902582e-001 -1.905390024e+000
 3.409897387e-001 -1.911149979e+000
 3.419892788e-001 -1.916910052e+000
 3.429887593e-001 -1.922680020e+000
 3.439882398e-001 -1.928439975e+000
 3.449877203e-001 -1.934209943e+000
 3.459903896e-001 -1.939980030e+000
 3.469899297e-001 -1.945749998e+000
 3.479894102e-001 -1.951529980e+000
 3.489888906e-001 -1.957309961e+000
 3.499883711e-001 -1.963089943e+000
 3.509878516e-001 -1.968870044e+000
 3.519905806e-001 -1.974660039e+000
 3.529900610e-001 -1.980440021e+000
 3.539895415e-001 -1.986240029e+000
 3.549890220e-001 -1.992030025e+000
 3.559885323e-001 -1.997830033e+000
 3.569880426e-001 -2.003629923e+000
 3.579875231e-001 -2.009429932e+000
 3.589901924e-001 -2.015239954e+000
 3.599896729e-001 -2.021039963e+000
 3.609891832e-001 -2.026859999e+000
 3.619886935e-001 -2.032670021e+000
 3.629881740e-001 -2.038490057e+000
 3.639876544e-001 -2.044310093e+000
 3.649871349e-001 -2.050129890e+000
 3.659898341e-001 -2.055959940e+000
 3.669893444e-001 -2.061789989e+000
 3.679888248e-001 -2.067620039e+000
 3.689883053e-001 -2.073460102e+000
 3.699878156e-001 -2.079299927e+000
 3.709873259e-001 -2.085139990e+000
 3.719899952e-001 -2.090990067e+000
 3.729894757e-001 -2.096839905e+000
 3.739889562e-001 -2.102689981e+000
 3.749884665e-001 -2.108550072e+000
 3.759879768e-001 -2.114409924e+000
 3.769874573e-001 -2.120270014e+000
 3.779869378e-001 -2.126140118e+000
 3.789896071e-001 -2.132009983e+000
 3.799891174e-001 -2.137880087e+000
 3.809886277e-001 -2.143759966e+000
 3.819881082e-001 -2.149640083e+000
 3.829875886e-001 -2.155519962e+000
 3.839870691e-001 -2.161410093e+000
 3.849865794e-001 -2.167299986e+000
 3.859892786e-001 -2.173199892e+000
 3.869887590e-001 -2.179100037e+000
 3.879882395e-001 -2.184999943e+000
 3.889877498e-001 -2.190910101e+000
 3.899872601e-001 -2.196820021e+000
 3.909867406e-001 -2.202739954e+000
 3.919894099e-001 -2.208659887e+000
 3.929888904e-001 -2.214580059e+000
 3.939884007e-001 -2.220510006e+000
 3.949879110e-001 -2.226439953e+000
 3.959873915e-001 -2.232369900e+000
 3.969868720e-001 -2.238310099e+000
 3.979863524e-001 -2.244260073e+000
 3.989890516e-001 -2.250210047e+000
 3.999885619e-001 -2.256160021e+000
 4.009880424e-001 -2.262120008e+000
 4.019875228e-001 -2.268079996e+000
 4.029870331e-001 -2.274039984e+000
 4.039865136e-001 -2.280019999e+000
 4.049860239e-001 -2.285990000e+000
 4.059886932e-001 -2.291970015e+000
 4.069881737e-001 -2.297950029e+000
 4.079876840e-001 -2.303940058e+000
 4.089871645e-001 -2.309940100e+000
 4.099866748e-001 -2.315939903e+000
 4.109861553e-001 -2.321939945e+000
 4.119856358e-001 -2.327950001e+000
 4.129883349e-001 -2.333960056e+000
 4.139878154e-001 -2.339979887e+000
 4.149873257e-001 -2.345999956e+000
 4.159868062e-001 -2.352030039e+000
 4.169862866e-001 -2.358059883e+000
 4.179857969e-001 -2.364099979e+000
 4.189884663e-001 -2.370140076e+000
 4.199879766e-001 -2.376189947e+000
 4.209874570e-001 -2.382240057e+000
 4.219869673e-001 -2.388299942e+000
 4.229864478e-001 -2.394370079e+000
 4.239859581e-001 -2.400439978e+000
 4.249854386e-001 -2.406510115e+000
 4.259881079e-001 -2.412590027e+000
 4.269876182e-001 -2.418679953e+000
 4.279870987e-001 -2.424770117e+000
 4.289866090e-001 -2.430870056e+000
 4.299860895e-001 -2.436969995e+000
 4.309855700e-001 -2.443079948e+000
 4.319850802e-001 -2.449199915e+000
 4.329877496e-001 -2.455319881e+000
 4.339872599e-001 -2.461440086e+000
 4.349867404e-001 -2.467580080e+000
 4.359862208e-001 -2.473720074e+000
 4.369857311e-001 -2.479860067e+000
 4.379852116e-001 -2.486010075e+000
 4.389879107e-001 -2.492170095e+000
 4.399873912e-001 -2.498330116e+000
 4.409869015e-001 -2.504499912e+000
 4.419863820e-001 -2.510679960e+000
 4.429858625e-001 -2.516860008e+000
 4.439853728e-001 -2.523050070e+000
 4.449848533e-001 -2.529249907e+000
 4.459875524e-001 -2.535449982e+000
 4.469870329e-001 -2.541660070e+000
 4.479865432e-001 -2.547869921e+000
 4.489860237e-001 -2.554100037e+000
 4.499855042e-001 -2.560319901e+000
 4.509850144e-001 -2.566560030e+000
 4.519844949e-001 -2.572799921e+000
 4.529871941e-001 -2.579050064e+000
 4.539866745e-001 -2.585309982e+000
 4.549861848e-001 -2.591579914e+000
 4.559856653e-001 -2.597850084e+000
 4.569851458e-001 -2.604130030e+000
 4.579846561e-001 -2.610419989e+000
 4.589873254e-001 -2.616709948e+000
 4.599868357e-001 -2.623009920e+000
 4.609863162e-001 -2.629319906e+000
 4.619857967e-001 -2.635639906e+000
 4.629853070e-001 -2.641959906e+000
 4.639847875e-001 -2.648289919e+000
 4.649842978e-001 -2.654629946e+000
 4.659869671e-001 -2.660979986e+000
 4.669864476e-001 -2.667340040e+000
 4.679859579e-001 -2.673700094e+000
 4.689854383e-001 -2.680079937e+000
 4.699849486e-001 -2.686460018e+000
 4.709844291e-001 -2.692840099e+000
 4.719839394e-001 -2.699239969e+000
 4.729866087e-001 -2.705650091e+000
 4.739861190e-001 -2.712059975e+000
 4.749855995e-001 -2.718480110e+000
 4.759850800e-001 -2.724920034e+000
 4.769845903e-001 -2.731359959e+000
 4.779840708e-001 -2.737809896e+000
 4.789835811e-001 -2.744260073e+000
 4.799862504e-001 -2.750730038e+000
 4.809857309e-001 -2.757210016e+000
 4.819852412e-001 -2.763689995e+000
 4.829847217e-001 -2.770190001e+000
 4.839842319e-001 -2.776690006e+000
 4.849837124e-001 -2.783200026e+000
 4.859863818e-001 -2.789730072e+000
 4.869858921e-001 -2.796260118e+000
 4.879853725e-001 -2.802799940e+000
 4.889848828e-001 -2.809350014e+000
 4.899843633e-001 -2.815910101e+000
 4.909838438e-001 -2.822489977e+000
 4.919833541e-001 -2.829070091e+000
 4.929860532e-001 -2.835659981e+000
 4.939855337e-001 -2.842259884e+000
 4.949850142e-001 -2.848870039e+000
 4.959844947e-001 -2.855489969e+000
 4.969840050e-001 -2.862129927e+000
 4.979835153e-001 -2.868769884e+000
 4.989829957e-001 -2.875430107e+000
 4.999856651e-001 -2.882090092e+000
 5.009851456e-001 -2.888770103e+000
 5.019846559e-001 -2.895450115e+000
 5.029841661e-001 -2.902149916e+000
 5.039836764e-001 -2.908859968e+000
 5.049831271e-001 -2.915580034e+000
 5.059857965e-001 -2.922310114e+000
 5.069853067e-001 -2.929049969e+000
 5.079848170e-001 -2.935810089e+000
 5.089843273e-001 -2.942569971e+000
 5.099837780e-001 -2.949350119e+000
 5.109832883e-001 -2.956140041e+000
 5.119827986e-001 -2.962939978e+000
 5.129854679e-001 -2.969759941e+000
 5.139849782e-001 -2.976579905e+000
 5.149844289e-001 -2.983419895e+000
 5.159839392e-001 -2.990269899e+000
 5.169834495e-001 -2.997129917e+000
 5.179829597e-001 -3.004009962e+000
 5.189824104e-001 -3.010900021e+000
 5.199850798e-001 -3.017800093e+000
 5.209845901e-001 -3.024709940e+000
 5.219841003e-001 -3.031640053e+000
 5.229836106e-001 -3.038579941e+000
 5.239830613e-001 -3.045530081e+000
 5.249825716e-001 -3.052500010e+000
 5.259852409e-001 -3.059479952e+000
 5.269847512e-001 -3.066469908e+000
 5.279842615e-001 -3.073479891e+000
 5.289837122e-001 -3.080499887e+000
 5.299832225e-001 -3.087539911e+000
 5.309827328e-001 -3.094589949e+000
 5.319822431e-001 -3.101650000e+000
 5.329849124e-001 -3.108730078e+000
 5.339843631e-001 -3.115819931e+000
 5.349838734e-001 -3.122930050e+000
 5.359833837e-001 -3.130059958e+000
 5.369828939e-001 -3.137190104e+000
 5.379823446e-001 -3.144350052e+000
 5.389818549e-001 -3.151510000e+000
 5.399845243e-001 -3.158699989e+000
 5.409840345e-001 -3.165899992e+000
 5.419835448e-001 -3.173110008e+000
 5.429829955e-001 -3.180340052e+000
 5.439825058e-001 -3.187589884e+000
 5.449820161e-001 -3.194849968e+000
 5.459815264e-001 -3.202130079e+000
 5.469841957e-001 -3.209419966e+000
 5.479836464e-001 -3.216730118e+000
 5.489831567e-001 -3.224060059e+000
 5.499826670e-001 -3.231400013e+000
 5.509821773e-001 -3.238759995e+000
 5.519816279e-001 -3.246140003e+000
 5.529842973e-001 -3.253540039e+000
 5.539838076e-001 -3.260950089e+000
 5.549833179e-001 -3.268379927e+000
 5.559828281e-001 -3.275830030e+000
 5.569822788e-001 -3.283299923e+000
 5.579817891e-001 -3.290780067e+000
 5.589812994e-001 -3.298280001e+000
 5.599839687e-001 -3.305799961e+000
 5.609834790e-001 -3.313339949e+000
 5.619829297e-001 -3.320899963e+000
 5.629824400e-001 -3.328480005e+000
 5.639819503e-001 -3.336070061e+000
 5.649814606e-001 -3.343689919e+000
 5.659809113e-001 -3.351320028e+000
 5.669835806e-001 -3.358969927e+000
 5.679830909e-001 -3.366650105e+000
 5.689826012e-001 -3.374340057e+000
 5.699821115e-001 -3.382050037e+000
 5.709815621e-001 -3.389790058e+000
 5.719810724e-001 -3.397540092e+000
 5.729837418e-001 -3.405319929e+000
 5.739832520e-001 -3.413110018e+000
 5.749827623e-001 -3.420929909e+000
 5.759822130e-001 -3.428760052e+000
 5.769817233e-001 -3.436619997e+000
 5.779812336e-001 -3.444499969e+000
 5.789806843e-001 -3.452409983e+000
 5.799834132e-001 -3.460330009e+000
 5.809828639e-001 -3.468280077e+000
 5.819823742e-001 -3.476249933e+000
 5.829818845e-001 -3.484240055e+000
 5.839813352e-001 -3.492249966e+000
 5.849808455e-001 -3.500289917e+000
 5.859803557e-001 -3.508349895e+000
 5.869830251e-001 -3.516429901e+000
 5.879825354e-001 -3.524539948e+000
 5.889819860e-001 -3.532670021e+000
 5.899814963e-001 -3.540829897e+000
 5.909810066e-001 -3.549010038e+000
 5.919805169e-001 -3.557209969e+000
 5.929831862e-001 -3.565439939e+000
 5.939826369e-001 -3.573689938e+000
 5.949821472e-001 -3.581969976e+000
 5.959816575e-001 -3.590280056e+000
 5.969811678e-001 -3.598609924e+000
 5.979806185e-001 -3.606960058e+000
 5.989801288e-001 -3.615350008e+000
 5.999827981e-001 -3.623759985e+000
 6.009823084e-001 -3.632189989e+000
 6.019818187e-001 -3.640650034e+000
 6.029812694e-001 -3.649139881e+000
 6.039807796e-001 -3.657660007e+000
 6.049802899e-001 -3.666199923e+000
 6.059798002e-001 -3.674779892e+000
 6.069824696e-001 -3.683379889e+000
 6.079819202e-001 -3.692009926e+000
 6.089814305e-001 -3.700659990e+000
 6.099809408e-001 -3.709350109e+000
 6.109804511e-001 -3.718070030e+000
 6.119799018e-001 -3.726809978e+000
 6.129794121e-001 -3.735589981e+000
 6.139820814e-001 -3.744390011e+000
 6.149815917e-001 -3.753230095e+000
 6.159811020e-001 -3.762089968e+000
 6.169805527e-001 -3.770989895e+000
 6.179800630e-001 -3.779920101e+000
 6.189795732e-001 -3.788880110e+000
 6.199822426e-001 -3.797869921e+000
 6.209817529e-001 -3.806900024e+000
 6.219812036e-001 -3.815949917e+000
 6.229807138e-001 -3.825040102e+000
 6.239802241e-001 -3.834170103e+000
 6.249797344e-001 -3.843319893e+000
 6.259791851e-001 -3.852509975e+000
 6.269818544e-001 -3.861730099e+000
 6.279813647e-001 -3.870990038e+000
 6.289808750e-001 -3.880280018e+000
 6.299803853e-001 -3.889610052e+000
 6.309798360e-001 -3.898969889e+000
 6.319793463e-001 -3.908370018e+000
 6.329788566e-001 -3.917809963e+000
 6.339815259e-001 -3.927279949e+000
 6.349810362e-001 -3.936789989e+000
 6.359804869e-001 -3.946330070e+000
 6.369800568e-001 -3.955909967e+000
 6.379795074e-001 -3.965529919e+000
 6.389790177e-001 -3.975189924e+000
 6.399816871e-001 -3.984889984e+000
 6.409811378e-001 -3.994630098e+000
 6.419806480e-001 -4.004399776e+000
 6.429801583e-001 -4.014220238e+000
 6.439796090e-001 -4.024069786e+000
 6.449791193e-001 -4.033969879e+000
 6.459786892e-001 -4.043900013e+000
 6.469813585e-001 -4.053880215e+000
 6.479808092e-001 -4.063899994e+000
 6.489803195e-001 -4.073959827e+000
 6.499797702e-001 -4.084070206e+000
 6.509792805e-001 -4.094210148e+000
 6.519787908e-001 -4.104400158e+000
 6.529782414e-001 -4.114640236e+000
 6.539809108e-001 -4.124919891e+000
 6.549804211e-001 -4.135240078e+000
 6.559799910e-001 -4.145609856e+000
 6.569794416e-001 -4.156020164e+000
 6.579789519e-001 -4.166480064e+000
 6.589784026e-001 -4.176990032e+000
 6.599810719e-001 -4.187540054e+000
 6.609805822e-001 -4.198140144e+000
 6.619800925e-001 -4.208789825e+000
 6.629795432e-001 -4.219490051e+000
 6.639790535e-001 -4.230239868e+000
 6.649786234e-001 -4.241030216e+000
 6.659780741e-001 -4.251880169e+000
 6.669807434e-001 -4.262780190e+000
 6.679802537e-001 -4.273719788e+000
 6.689797044e-001 -4.284719944e+000
 6.699792147e-001 -4.295770168e+000
 6.709786654e-001 -4.306879997e+000
 6.719781756e-001 -4.318029881e+000
 6.729776859e-001 -4.329239845e+000
 6.739803553e-001 -4.340509892e+000
 6.749799252e-001 -4.351830006e+000
 6.759793758e-001 -4.363200188e+000
 6.769788861e-001 -4.374629974e+000
 6.779783368e-001 -4.386119843e+000
 6.789778471e-001 -4.397659779e+000
 6.799805164e-001 -4.409259796e+000
 6.809800267e-001 -4.420919895e+000
 6.819794774e-001 -4.432640076e+000
 6.829789877e-001 -4.444419861e+000
 6.839785576e-001 -4.456260204e+000
 6.849780083e-001 -4.468160152e+000
 6.859775186e-001 -4.480120182e+000
 6.869801879e-001 -4.492139816e+000
 6.879796386e-001 -4.504230022e+000
 6.889791489e-001 -4.516379833e+000
 6.899785995e-001 -4.528590202e+000
 6.909781098e-001 -4.540870190e+000
 6.919776201e-001 -4.553209782e+000
 6.929771304e-001 -4.565619946e+000
 6.939798594e-001 -4.578100204e+000
 6.949793100e-001 -4.590650082e+000
 6.959788203e-001 -4.603260040e+000
 6.969782710e-001 -4.615940094e+000
 6.979777813e-001 -4.628689766e+000
 6.989772320e-001 -4.641510010e+000
 6.999767423e-001 -4.654409885e+000
 7.009794116e-001 -4.667369843e+000
 7.019789219e-001 -4.680409908e+000
 7.029784322e-001 -4.693530083e+000
 7.039779425e-001 -4.706709862e+000
 7.049774528e-001 -4.719979763e+000
 7.059769034e-001 -4.733320236e+000
 7.069795728e-001 -4.746729851e+000
 7.079790831e-001 -4.760230064e+000
 7.089785337e-001 -4.773799896e+000
 7.099780440e-001 -4.787449837e+000
 7.109775543e-001 -4.801189899e+000
 7.119770646e-001 -4.815000057e+000
 7.129765749e-001 -4.828899860e+000
 7.139792442e-001 -4.842879772e+000
 7.149787545e-001 -4.856949806e+000
 7.159782052e-001 -4.871099949e+000
 7.169777155e-001 -4.885340214e+000
 7.179771662e-001 -4.899660110e+000
 7.189766765e-001 -4.914080143e+000
 7.199761868e-001 -4.928579807e+000
 7.209788561e-001 -4.943170071e+000
 7.219783664e-001 -4.957859993e+000
 7.229778767e-001 -4.972630024e+000
 7.239773870e-001 -4.987500191e+000
 7.249768376e-001 -5.002470016e+000
 7.259763479e-001 -5.017529964e+000
 7.269790173e-001 -5.032690048e+000
 7.279784679e-001 -5.047939777e+000
 7.289779782e-001 -5.063300133e+000
 7.299774885e-001 -5.078760147e+000
 7.309769988e-001 -5.094309807e+000
 7.319765091e-001 -5.109970093e+000
 7.329760194e-001 -5.125740051e+000
 7.339786887e-001 -5.141610146e+000
 7.349781394e-001 -5.157579899e+000
 7.359776497e-001 -5.173669815e+000
 7.369771004e-001 -5.189859867e+000
 7.379766107e-001 -5.206160069e+000
 7.389761209e-001 -5.222579956e+000
 7.399756312e-001 -5.239109993e+000
 7.409783006e-001 -5.255750179e+000
 7.419778109e-001 -5.272510052e+000
 7.429773211e-001 -5.289390087e+000
 7.439767718e-001 -5.306379795e+000
 7.449762821e-001 -5.323500156e+000
 7.459757328e-001 -5.340740204e+000
 7.469784021e-001 -5.358099937e+000
 7.479779124e-001 -5.375589848e+000
 7.489774227e-001 -5.393199921e+000
 7.499769330e-001 -5.410940170e+000
 7.509764433e-001 -5.428810120e+000
 7.519759536e-001 -5.446809769e+000
 7.529754043e-001 -5.464950085e+000
 7.539780736e-001 -5.483220100e+000
 7.549775839e-001 -5.501629829e+000
 7.559770346e-001 -5.520170212e+000
 7.569765449e-001 -5.538859844e+000
 7.579760551e-001 -5.557690144e+000
 7.589755654e-001 -5.576660156e+000
 7.599750757e-001 -5.595769882e+000
 7.609777451e-001 -5.615039825e+000
 7.619772553e-001 -5.634449959e+000
 7.629767060e-001 -5.654019833e+000
 7.639762163e-001 -5.673739910e+000
 7.649756670e-001 -5.693610191e+000
 7.659751773e-001 -5.713640213e+000
 7.669746280e-001 -5.733839989e+000
 7.679773569e-001 -5.754189968e+000
 7.689768672e-001 -5.774710178e+000
 7.699763775e-001 -5.795390129e+000
 7.709758878e-001 -5.816249847e+000
 7.719753385e-001 -5.837269783e+000
 7.729748487e-001 -5.858469963e+000
 7.739775181e-001 -5.879839897e+000
 7.749769688e-001 -5.901390076e+000
 7.759764791e-001 -5.923120022e+000
 7.769759297e-001 -5.945040226e+000
 7.779754996e-001 -5.967140198e+000
 7.789750099e-001 -5.989419937e+000
 7.799745202e-001 -6.011899948e+000
 7.809771895e-001 -6.034580231e+000
 7.819766402e-001 -6.057449818e+000
 7.829761505e-001 -6.080520153e+000
 7.839756012e-001 -6.103789806e+000
 7.849751115e-001 -6.127260208e+000
 7.859745622e-001 -6.150939941e+000
 7.869740725e-001 -6.174839973e+000
 7.879768014e-001 -6.198949814e+000
 7.889763117e-001 -6.223269939e+000
 7.899758220e-001 -6.247819901e+000
 7.909752727e-001 -6.272590160e+000
 7.919747829e-001 -6.297589779e+000
 7.929742336e-001 -6.322810173e+000
 7.939769030e-001 -6.348269939e+000
 7.949764132e-001 -6.373970032e+000
 7.959758639e-001 -6.399909973e+000
 7.969754338e-001 -6.426089764e+000
 7.979749441e-001 -6.452519894e+000
 7.989743948e-001 -6.479209900e+000
 7.999739051e-001 -6.506149769e+000
 8.009765744e-001 -6.533349991e+000
 8.019760847e-001 -6.560810089e+000
 8.029755354e-001 -6.588540077e+000
 8.039750457e-001 -6.616549969e+000
 8.049744964e-001 -6.644830227e+000
 8.059740663e-001 -6.673389912e+000
 8.069735765e-001 -6.702229977e+000
 8.079762459e-001 -6.731369972e+000
 8.089756966e-001 -6.760799885e+000
 8.099752069e-001 -6.790530205e+000
 8.109747171e-001 -6.820569992e+000
 8.119741678e-001 -6.850910187e+000
 8.129736781e-001 -6.881569862e+000
 8.139763474e-001 -6.912549973e+000
 8.149757981e-001 -6.943850040e+000
 8.159753680e-001 -6.975480080e+000
 8.169748783e-001 -7.007450104e+000
 8.179743290e-001 -7.039760113e+000
 8.189738393e-001 -7.072410107e+000
 8.199733496e-001 -7.105420113e+000
 8.209760189e-001 -7.138790131e+000
 8.219754696e-001 -7.172530174e+000
 8.229749799e-001 -7.206630230e+000
 8.239744306e-001 -7.241109848e+000
 8.249740005e-001 -7.275979996e+000
 8.259735107e-001 -7.311240196e+000
 8.269729614e-001 -7.346889973e+000
 8.279756308e-001 -7.382949829e+000
 8.289751410e-001 -7.419429779e+000
 8.299746513e-001 -7.456319809e+000
 8.309741020e-001 -7.493639946e+000
 8.319736123e-001 -7.531390190e+000
 8.329730630e-001 -7.569590092e+000
 8.339725733e-001 -7.608240128e+000
 8.349753022e-001 -7.647349834e+000
 8.359748125e-001 -7.686930180e+000
 8.369742632e-001 -7.726980209e+000
 8.379737735e-001 -7.767519951e+000
 8.389732838e-001 -7.808549881e+000
 8.399727345e-001 -7.850090027e+000
 8.409754038e-001 -7.892139912e+000
 8.419749141e-001 -7.934710026e+000
 8.429743648e-001 -7.977819920e+000
 8.439739347e-001 -8.021470070e+000
 8.449734449e-001 -8.065679550e+000
 8.459728956e-001 -8.110449791e+000
 8.469724059e-001 -8.155799866e+000
 8.479750752e-001 -8.201740265e+000
 8.489745855e-001 -8.248270035e+000
 8.499740362e-001 -8.295419693e+000
 8.509735465e-001 -8.343199730e+000
 8.519729972e-001 -8.391610146e+000
 8.529725075e-001 -8.440670013e+000
 8.539720774e-001 -8.490400314e+000
 8.549747467e-001 -8.540800095e+000
 8.559741974e-001 -8.591899872e+000
 8.569737077e-001 -8.643699646e+000
 8.579732180e-001 -8.696229935e+000
 8.589726686e-001 -8.749489784e+000
 8.599721789e-001 -8.803509712e+000
 8.609748483e-001 -8.858289719e+000
 8.619742990e-001 -8.913860321e+000
 8.629738688e-001 -8.970239639e+000
 8.639733791e-001 -9.027440071e+000
 8.649728298e-001 -9.085479736e+000
 8.659723401e-001 -9.144370079e+000
 8.669718504e-001 -9.204150200e+000
 8.679745197e-001 -9.264820099e+000
 8.689739704e-001 -9.326419830e+000
 8.699734807e-001 -9.388950348e+000
 8.709729314e-001 -9.452449799e+000
 8.719724417e-001 -9.516929626e+000
 8.729720116e-001 -9.582420349e+000
 8.739714622e-001 -9.648949623e+000
 8.749741316e-001 -9.716529846e+000
 8.759736419e-001 -9.785189629e+000
 8.769731522e-001 -9.854969978e+000
 8.779726028e-001 -9.925880432e+000
 8.789721131e-001 -9.997960091e+000
 8.799715638e-001 -1.007120037e+001
 8.809742332e-001 -1.014570045e+001
 8.819738030e-001 -1.022150040e+001
 8.829733133e-001 -1.029850006e+001
 8.839727640e-001 -1.037689972e+001
 8.849722743e-001 -1.045660019e+001
 8.859717250e-001 -1.053779984e+001
 8.869712353e-001 -1.062030029e+001
 8.879739046e-001 -1.070429993e+001
 8.889734149e-001 -1.078979969e+001
 8.899728656e-001 -1.087689972e+001
 8.909723759e-001 -1.096560001e+001
 8.919719458e-001 -1.105589962e+001
 8.929713964e-001 -1.114789963e+001
 8.939709067e-001 -1.124160004e+001
 8.949735761e-001 -1.133710003e+001
 8.959730864e-001 -1.143439960e+001
 8.969725370e-001 -1.153369999e+001
 8.979720473e-001 -1.163479996e+001
 8.989714980e-001 -1.173799992e+001
 8.999710083e-001 -1.184319973e+001
 9.009705782e-001 -1.195049953e+001
 9.019732475e-001 -1.206000042e+001
 9.029726982e-001 -1.217179966e+001
 9.039722085e-001 -1.228590012e+001
 9.049716592e-001 -1.240240002e+001
 9.059711695e-001 -1.252140045e+001
 9.069706798e-001 -1.264290047e+001
 9.079733491e-001 -1.276710033e+001
 9.089727998e-001 -1.289400005e+001
 9.099723697e-001 -1.302369976e+001
 9.109718800e-001 -1.315629959e+001
 9.119713306e-001 -1.329189968e+001
 9.129708409e-001 -1.343070030e+001
 9.139702916e-001 -1.357269955e+001
 9.149729609e-001 -1.371800041e+001
 9.159724712e-001 -1.386670017e+001
 9.169719815e-001 -1.401910019e+001
 9.179714322e-001 -1.417510033e+001
 9.189709425e-001 -1.433500004e+001
 9.199705124e-001 -1.449899960e+001
 9.209699631e-001 -1.466699982e+001
 9.219726324e-001 -1.483940029e+001
 9.229721427e-001 -1.501620007e+001
 9.239715934e-001 -1.519769955e+001
 9.249711037e-001 -1.538399982e+001
 9.259706140e-001 -1.557540035e+001
 9.269700646e-001 -1.577200031e+001
 9.279727340e-001 -1.597399998e+001
 9.289723039e-001 -1.618180084e+001
 9.299718142e-001 -1.639539909e+001
 9.309712648e-001 -1.661529922e+001
 9.319707751e-001 -1.684169960e+001
 9.329702258e-001 -1.707469940e+001
 9.339697361e-001 -1.731489944e+001
 9.349724054e-001 -1.756240082e+001
 9.359719157e-001 -1.781769943e+001
 9.369713664e-001 -1.808110046e+001
 9.379708767e-001 -1.835300064e+001
 9.389704466e-001 -1.863380051e+001
 9.399698973e-001 -1.892390060e+001
 9.409694076e-001 -1.922389984e+001
 9.419720769e-001 -1.953420067e+001
 9.429715276e-001 -1.985540009e+001
 9.439710379e-001 -2.018810081e+001
 9.449705482e-001 -2.053289986e+001
 9.459699988e-001 -2.089039993e+001
 9.469695091e-001 -2.126140022e+001
 9.479722381e-001 -2.164669991e+001
 9.489717484e-001 -2.204710007e+001
 9.499711990e-001 -2.246349907e+001
 9.509707093e-001 -2.289699936e+001
 9.519701600e-001 -2.334840012e+001
 9.529696703e-001 -2.381909943e+001
 9.539691806e-001 -2.431019974e+001
 9.549718499e-001 -2.482320023e+001
 9.559713006e-001 -2.535939980e+001
 9.569708109e-001 -2.592060089e+001
 9.579703808e-001 -2.650849915e+001
 9.589698315e-001 -2.712509918e+001
 9.599693418e-001 -2.777249908e+001
 9.609687924e-001 -2.845299911e+001
 9.619714618e-001 -2.916939926e+001
 9.629709721e-001 -2.992449951e+001
 9.639704823e-001 -3.072150040e+001


==> DNS-100.dat <==
 9.996021390e-001 -1.659319922e-002
 9.992010593e-001 -3.318620101e-002
 9.987999797e-001 -4.977900162e-002
 9.984020591e-001 -6.637129933e-002
 9.980009794e-001 -8.296299726e-002
 9.975998998e-001 -9.955389798e-002
 9.972020984e-001 -1.161440015e-001
 9.968010187e-001 -1.327330023e-001
 9.963999391e-001 -1.493210047e-001
 9.960020185e-001 -1.659069955e-001
 9.956009388e-001 -1.824920028e-001
 9.951998591e-001 -1.990749985e-001
 9.948020577e-001 -2.156569958e-001
 9.944009185e-001 -2.322359979e-001
 9.939998388e-001 -2.488130033e-001
 9.936019778e-001 -2.653880119e-001
 9.932008982e-001 -2.819609940e-001
 9.927998185e-001 -2.985309958e-001
 9.924018979e-001 -3.150979877e-001
 9.920008779e-001 -3.316630125e-001
 9.915997982e-001 -3.482240140e-001
 9.912019372e-001 -3.647829890e-001
 9.908007979e-001 -3.813380003e-001
 9.903997183e-001 -3.978889883e-001
 9.900018573e-001 -4.144369960e-001
 9.896008372e-001 -4.309810102e-001
 9.891997576e-001 -4.475210011e-001
 9.888018370e-001 -4.640569985e-001
 9.884007573e-001 -4.805890024e-001
 9.879996777e-001 -4.971170127e-001
 9.876018167e-001 -5.136399865e-001
 9.872007966e-001 -5.301579833e-001
 9.867997169e-001 -5.466719866e-001
 9.864017963e-001 -5.631800294e-001
 9.860007167e-001 -5.796840191e-001
 9.855996370e-001 -5.961819887e-001
 9.852017164e-001 -6.126750112e-001
 9.848006368e-001 -6.291620135e-001
 9.843996167e-001 -6.456440091e-001
 9.840017557e-001 -6.621189713e-001
 9.836006761e-001 -6.785889864e-001
 9.831995964e-001 -6.950520277e-001
 9.828016758e-001 -7.115100026e-001
 9.824005961e-001 -7.279599905e-001
 9.819995761e-001 -7.444040179e-001
 9.816017151e-001 -7.608420253e-001
 9.812006354e-001 -7.772719860e-001
 9.807994962e-001 -7.936959863e-001
 9.804016352e-001 -8.101119995e-001
 9.800005555e-001 -8.265209794e-001
 9.795995355e-001 -8.429229856e-001
 9.792016149e-001 -8.593170047e-001
 9.788005352e-001 -8.757029772e-001
 9.783994555e-001 -8.920810223e-001
 9.780015945e-001 -9.084510207e-001
 9.776005149e-001 -9.248129725e-001
 9.771994948e-001 -9.411669970e-001
 9.768015742e-001 -9.575120211e-001
 9.764004946e-001 -9.738479853e-001
 9.759994149e-001 -9.901760221e-001
 9.756014943e-001 -1.006489992e+000
 9.752004147e-001 -1.022799969e+000
 9.747993350e-001 -1.039109945e+000
 9.744015336e-001 -1.055400014e+000
 9.740004539e-001 -1.071679950e+000
 9.735993743e-001 -1.087949991e+000
 9.732014537e-001 -1.104210019e+000
 9.728003740e-001 -1.120460033e+000
 9.723992944e-001 -1.136710048e+000
 9.720014930e-001 -1.152940035e+000
 9.716004133e-001 -1.169160008e+000
 9.711993337e-001 -1.185369968e+000
 9.708014131e-001 -1.201570034e+000
 9.704003334e-001 -1.217759967e+000
 9.699992537e-001 -1.233940005e+000
 9.696013331e-001 -1.250110030e+000
 9.692003131e-001 -1.266270041e+000
 9.687992334e-001 -1.282410026e+000
 9.684013724e-001 -1.298550010e+000
 9.680002928e-001 -1.314669967e+000
 9.676023722e-001 -1.330780029e+000
 9.672012925e-001 -1.346879959e+000
 9.668002725e-001 -1.362959981e+000
 9.664024115e-001 -1.379040003e+000
 9.660012722e-001 -1.395099998e+000
 9.656001925e-001 -1.411149979e+000
 9.652023315e-001 -1.427189946e+000
 9.648012519e-001 -1.443210006e+000
 9.644002318e-001 -1.459220052e+000
 9.640023112e-001 -1.475219965e+000
 9.636012316e-001 -1.491209984e+000
 9.632001519e-001 -1.507179976e+000
 9.628022909e-001 -1.523139954e+000
 9.624011517e-001 -1.539090037e+000
 9.620000720e-001 -1.555019975e+000
 9.616022706e-001 -1.570940018e+000
 9.612011909e-001 -1.586840034e+000
 9.608001113e-001 -1.602730036e+000
 9.604021907e-001 -1.618610024e+000
 9.600011110e-001 -1.634469986e+000
 9.596000314e-001 -1.650310040e+000
 9.592022300e-001 -1.666149974e+000
 9.588011503e-001 -1.681959987e+000
 9.584000707e-001 -1.697770000e+000
 9.580021501e-001 -1.713559985e+000
 9.576010704e-001 -1.729329944e+000
 9.571999907e-001 -1.745090008e+000
 9.568021894e-001 -1.760830045e+000
 9.564011097e-001 -1.776559949e+000
 9.559999704e-001 -1.792269945e+000
 9.556021094e-001 -1.807960033e+000
 9.552010298e-001 -1.823639989e+000
 9.547999501e-001 -1.839310050e+000
 9.544020295e-001 -1.854949951e+000
 9.540010095e-001 -1.870589972e+000
 9.535999298e-001 -1.886199951e+000
 9.532020688e-001 -1.901800036e+000
 9.528009892e-001 -1.917379975e+000
 9.523998499e-001 -1.932950020e+000
 9.520019889e-001 -1.948500037e+000
 9.516009688e-001 -1.964030027e+000
 9.511998892e-001 -1.979539990e+000
 9.508019686e-001 -1.995040059e+000
 9.504008889e-001 -2.010519981e+000
 9.499998093e-001 -2.025979996e+000
 9.496019483e-001 -2.041419983e+000
 9.492009282e-001 -2.056849957e+000
 9.487998486e-001 -2.072259903e+000
 9.484019279e-001 -2.087650061e+000
 9.480008483e-001 -2.103019953e+000
 9.475997686e-001 -2.118380070e+000
 9.472018480e-001 -2.133709908e+000
 9.468007684e-001 -2.149029970e+000
 9.463998079e-001 -2.164330006e+000
 9.460018873e-001 -2.179610014e+000
 9.456008077e-001 -2.194869995e+000
 9.451997280e-001 -2.210119963e+000
 9.448018074e-001 -2.225339890e+000
 9.444007277e-001 -2.240550041e+000
 9.439997077e-001 -2.255729914e+000
 9.436018467e-001 -2.270900011e+000
 9.432007670e-001 -2.286040068e+000
 9.427996874e-001 -2.301170111e+000
 9.424017668e-001 -2.316279888e+000
 9.420006871e-001 -2.331360102e+000
 9.415996671e-001 -2.346430063e+000
 9.412017465e-001 -2.361479998e+000
 9.408006668e-001 -2.376509905e+000
 9.403995872e-001 -2.391510010e+000
 9.400017262e-001 -2.406500101e+000
 9.396006465e-001 -2.421459913e+000
 9.391995668e-001 -2.436409950e+000
 9.388017058e-001 -2.451329947e+000
 9.384006262e-001 -2.466239929e+000
 9.379995465e-001 -2.481120110e+000
 9.376016259e-001 -2.495980024e+000
 9.372005463e-001 -2.510819912e+000
 9.367994666e-001 -2.525640011e+000
 9.364016652e-001 -2.540440083e+000
 9.360005856e-001 -2.555210114e+000
 9.355995059e-001 -2.569969893e+000
 9.352015853e-001 -2.584700108e+000
 9.348005056e-001 -2.599410057e+000
 9.343994260e-001 -2.614099979e+000
 9.340016246e-001 -2.628770113e+000
 9.336005449e-001 -2.643409967e+000
 9.331994653e-001 -2.658030033e+000
 9.328015447e-001 -2.672630072e+000
 9.324004650e-001 -2.687210083e+000
 9.319993854e-001 -2.701760054e+000
 9.316014647e-001 -2.716300011e+000
 9.312004447e-001 -2.730809927e+000
 9.307993650e-001 -2.745290041e+000
 9.304015040e-001 -2.759749889e+000
 9.300004244e-001 -2.774199963e+000
 9.295993447e-001 -2.788609982e+000
 9.292014241e-001 -2.803009987e+000
 9.288004041e-001 -2.817379951e+000
 9.283993244e-001 -2.831720114e+000
 9.280014634e-001 -2.846050024e+000
 9.276003242e-001 -2.860349894e+000
 9.271992445e-001 -2.874619961e+000
 9.268013835e-001 -2.888870001e+000
 9.264003634e-001 -2.903100014e+000
 9.259992838e-001 -2.917309999e+000
 9.256013632e-001 -2.931479931e+000
 9.252002835e-001 -2.945640087e+000
 9.247992039e-001 -2.959769964e+000
 9.244013429e-001 -2.973880053e+000
 9.240002036e-001 -2.987960100e+000
 9.235992432e-001 -3.002019882e+000
 9.232013226e-001 -3.016050100e+000
 9.228002429e-001 -3.030060053e+000
 9.224023223e-001 -3.044039965e+000
 9.220012426e-001 -3.058000088e+000
 9.216001630e-001 -3.071929932e+000
 9.212023616e-001 -3.085829973e+000
 9.208012819e-001 -3.099720001e+000
 9.204002023e-001 -3.113569975e+000
 9.200022817e-001 -3.127399921e+000
 9.196012020e-001 -3.141210079e+000
 9.192001224e-001 -3.154989958e+000
 9.188022017e-001 -3.168740034e+000
 9.184012413e-001 -3.182470083e+000
 9.180001616e-001 -3.196170092e+000
 9.176022410e-001 -3.209850073e+000
 9.172011614e-001 -3.223500013e+000
 9.168000817e-001 -3.237119913e+000
 9.164021611e-001 -3.250720024e+000
 9.160011411e-001 -3.264290094e+000
 9.156000614e-001 -3.277829885e+000
 9.152022004e-001 -3.291349888e+000
 9.148011208e-001 -3.304840088e+000
 9.144000411e-001 -3.318300009e+000
 9.140021205e-001 -3.331739902e+000
 9.136011004e-001 -3.345149994e+000
 9.132000208e-001 -3.358530045e+000
 9.128021002e-001 -3.371890068e+000
 9.124010205e-001 -3.385220051e+000
 9.119999409e-001 -3.398519993e+000
 9.116020799e-001 -3.411799908e+000
 9.112010598e-001 -3.425040007e+000
 9.107999802e-001 -3.438260078e+000
 9.104020596e-001 -3.451450109e+000
 9.100009799e-001 -3.464620113e+000
 9.095999002e-001 -3.477750063e+000
 9.092019796e-001 -3.490859985e+000
 9.088009000e-001 -3.503940105e+000
 9.083999395e-001 -3.516999960e+000
 9.080020189e-001 -3.530019999e+000
 9.076009393e-001 -3.543020010e+000
 9.071998596e-001 -3.555979967e+000
 9.068019390e-001 -3.568919897e+000
 9.064008594e-001 -3.581840038e+000
 9.059998393e-001 -3.594719887e+000
 9.056019783e-001 -3.607569933e+000
 9.052008986e-001 -3.620399952e+000
 9.047998190e-001 -3.633189917e+000
 9.044018984e-001 -3.645960093e+000
 9.040008187e-001 -3.658699989e+000
 9.035997987e-001 -3.671410084e+000
 9.032019377e-001 -3.684089899e+000
 9.028007984e-001 -3.696739912e+000
 9.023997188e-001 -3.709369898e+000
 9.020018578e-001 -3.721960068e+000
 9.016007781e-001 -3.734529972e+000
 9.011996984e-001 -3.747060061e+000
 9.008018374e-001 -3.759569883e+000
 9.004007578e-001 -3.772039890e+000
 8.999996781e-001 -3.784490108e+000
 8.996018171e-001 -3.796900034e+000
 8.992006779e-001 -3.809289932e+000
 8.987995982e-001 -3.821650028e+000
 8.984017968e-001 -3.833980083e+000
 8.980007172e-001 -3.846270084e+000
 8.975996375e-001 -3.858540058e+000
 8.972017169e-001 -3.870779991e+000
 8.968006372e-001 -3.882980108e+000
 8.963995576e-001 -3.895159960e+000
 8.960017562e-001 -3.907310009e+000
 8.956006765e-001 -3.919420004e+000
 8.951995969e-001 -3.931509972e+000
 8.948016763e-001 -3.943559885e+000
 8.944005966e-001 -3.955590010e+000
 8.939995170e-001 -3.967580080e+000
 8.936015964e-001 -3.979540110e+000
 8.932005763e-001 -3.991480112e+000
 8.927994967e-001 -4.003379822e+000
 8.924016356e-001 -4.015250206e+000
 8.920005560e-001 -4.027090073e+000
 8.915994763e-001 -4.038889885e+000
 8.912015557e-001 -4.050670147e+000
 8.908005357e-001 -4.062419891e+000
 8.903994560e-001 -4.074130058e+000
 8.900015950e-001 -4.085820198e+000
 8.896004558e-001 -4.097469807e+000
 8.891993761e-001 -4.109089851e+000
 8.888015151e-001 -4.120679855e+000
 8.884004951e-001 -4.132229805e+000
 8.879994154e-001 -4.143760204e+000
 8.876014948e-001 -4.155250072e+000
 8.872004151e-001 -4.166719913e+000
 8.867993355e-001 -4.178150177e+000
 8.864014745e-001 -4.189549923e+000
 8.860003948e-001 -4.200910091e+000
 8.855993748e-001 -4.212250233e+000
 8.852014542e-001 -4.223549843e+000
 8.848003745e-001 -4.234819889e+000
 8.843992949e-001 -4.246059895e+000
 8.840013742e-001 -4.257269859e+000
 8.836002946e-001 -4.268439770e+000
 8.831992745e-001 -4.279580116e+000
 8.828014135e-001 -4.290689945e+000
 8.824003339e-001 -4.301770210e+000
 8.819992542e-001 -4.312809944e+000
 8.816013336e-001 -4.323820114e+000
 8.812002540e-001 -4.334799767e+000
 8.807992339e-001 -4.345749855e+000
 8.804013729e-001 -4.356659889e+000
 8.800002933e-001 -4.367549896e+000
 8.795991540e-001 -4.378389835e+000
 8.792012930e-001 -4.389210224e+000
 8.788002133e-001 -4.399990082e+000
 8.783991337e-001 -4.410739899e+000
 8.780012727e-001 -4.421460152e+000
 8.776001930e-001 -4.432139874e+000
 8.772023320e-001 -4.442790031e+000
 8.768012524e-001 -4.453410149e+000
 8.764001727e-001 -4.463990211e+000
 8.760022521e-001 -4.474540234e+000
 8.756012321e-001 -4.485060215e+000
 8.752001524e-001 -4.495540142e+000
 8.748022318e-001 -4.505990028e+000
 8.744011521e-001 -4.516409874e+000
 8.740000725e-001 -4.526790142e+000
 8.736022115e-001 -4.537139893e+000
 8.732011914e-001 -4.547460079e+000
 8.728001118e-001 -4.557740211e+000
 8.724021912e-001 -4.567989826e+000
 8.720011115e-001 -4.578199863e+000
 8.716000319e-001 -4.588379860e+000
 8.712021112e-001 -4.598529816e+000
 8.708010316e-001 -4.608640194e+000
 8.704000711e-001 -4.618720055e+000
 8.700021505e-001 -4.628759861e+000
 8.696010709e-001 -4.638780117e+000
 8.691999912e-001 -4.648749828e+000
 8.688020706e-001 -4.658689976e+000
 8.684009910e-001 -4.668600082e+000
 8.679999709e-001 -4.678480148e+000
 8.676021099e-001 -4.688320160e+000
 8.672010303e-001 -4.698120117e+000
 8.667999506e-001 -4.707890034e+000
 8.664020300e-001 -4.717629910e+000
 8.660009503e-001 -4.727330208e+000
 8.655999303e-001 -4.736999989e+000
 8.652020693e-001 -4.746630192e+000
 8.648009300e-001 -4.756229877e+000
 8.643998504e-001 -4.765799999e+000
 8.640019894e-001 -4.775330067e+000
 8.636009097e-001 -4.784820080e+000
 8.631998301e-001 -4.794280052e+000
 8.628019691e-001 -4.803709984e+000
 8.624008894e-001 -4.813099861e+000
 8.619998097e-001 -4.822450161e+000
 8.616019487e-001 -4.831769943e+000
 8.612008095e-001 -4.841060162e+000
 8.607997298e-001 -4.850309849e+000
 8.604019284e-001 -4.859519958e+000
 8.600008488e-001 -4.868710041e+000
 8.595997691e-001 -4.877850056e+000
 8.592018485e-001 -4.886960030e+000
 8.588007689e-001 -4.896039963e+000
 8.583996892e-001 -4.905079842e+000
 8.580018282e-001 -4.914080143e+000
 8.576008081e-001 -4.923049927e+000
 8.571997285e-001 -4.931990147e+000
 8.568018079e-001 -4.940889835e+000
 8.564007282e-001 -4.949749947e+000
 8.559996486e-001 -4.958580017e+000
 8.556017280e-001 -4.967370033e+000
 8.552007675e-001 -4.976130009e+000
 8.547996283e-001 -4.984849930e+000
 8.544017673e-001 -4.993539810e+000
 8.540006876e-001 -5.002190113e+000
 8.535996079e-001 -5.010809898e+000
 8.532016873e-001 -5.019390106e+000
 8.528006673e-001 -5.027929783e+000
 8.523995876e-001 -5.036439896e+000
 8.520017266e-001 -5.044919968e+000
 8.516006470e-001 -5.053359985e+000
 8.511995077e-001 -5.061759949e+000
 8.508016467e-001 -5.070129871e+000
 8.504006267e-001 -5.078460217e+000
 8.499995470e-001 -5.086750031e+000
 8.496016264e-001 -5.095009804e+000
 8.492005467e-001 -5.103230000e+000
 8.487994671e-001 -5.111420155e+000
 8.484016061e-001 -5.119569778e+000
 8.480005264e-001 -5.127689838e+000
 8.475995064e-001 -5.135769844e+000
 8.472015858e-001 -5.143809795e+000
 8.468005061e-001 -5.151820183e+000
 8.463994265e-001 -5.159790039e+000
 8.460015059e-001 -5.167729855e+000
 8.456004262e-001 -5.175630093e+000
 8.451994658e-001 -5.183499813e+000
 8.448015451e-001 -5.191319942e+000
 8.444004655e-001 -5.199120045e+000
 8.439993858e-001 -5.206870079e+000
 8.436014652e-001 -5.214590073e+000
 8.432003856e-001 -5.222280025e+000
 8.427993655e-001 -5.229919910e+000
 8.424015045e-001 -5.237539768e+000
 8.420004249e-001 -5.245110035e+000
 8.415993452e-001 -5.252649784e+000
 8.412014246e-001 -5.260149956e+000
 8.408003449e-001 -5.267620087e+000
 8.403992653e-001 -5.275050163e+000
 8.400014043e-001 -5.282450199e+000
 8.396003246e-001 -5.289800167e+000
 8.391992450e-001 -5.297130108e+000
 8.388013840e-001 -5.304409981e+000
 8.384003043e-001 -5.311659813e+000
 8.379992247e-001 -5.318880081e+000
 8.376013637e-001 -5.326049805e+000
 8.372002840e-001 -5.333189964e+000
 8.367992043e-001 -5.340300083e+000
 8.364012837e-001 -5.347370148e+000
 8.360002041e-001 -5.354400158e+000
 8.355991244e-001 -5.361390114e+000
 8.352012634e-001 -5.368350029e+000
 8.348002434e-001 -5.375279903e+000
 8.343991637e-001 -5.382160187e+000
 8.340012431e-001 -5.389009953e+000
 8.336001635e-001 -5.395830154e+000
 8.331990838e-001 -5.402599812e+000
 8.328011632e-001 -5.409339905e+000
 8.324002028e-001 -5.416049957e+000
 8.320022821e-001 -5.422719955e+000
 8.316012025e-001 -5.429349899e+000
 8.312001228e-001 -5.435939789e+000
 8.308022022e-001 -5.442500114e+000
 8.304011226e-001 -5.449029922e+000
 8.300001025e-001 -5.455510139e+000
 8.296022415e-001 -5.461959839e+000
 8.292011619e-001 -5.468379974e+000
 8.288000822e-001 -5.474750042e+000
 8.284021616e-001 -5.481090069e+000
 8.280010819e-001 -5.487400055e+000
 8.276000619e-001 -5.493669987e+000
 8.272022009e-001 -5.499899864e+000
 8.268011212e-001 -5.506090164e+000
 8.263999820e-001 -5.512249947e+000
 8.260021210e-001 -5.518370152e+000
 8.256010413e-001 -5.524459839e+000
 8.251999617e-001 -5.530509949e+000
 8.248021007e-001 -5.536520004e+000
 8.244010210e-001 -5.542500019e+000
 8.239999413e-001 -5.548439980e+000
 8.236020803e-001 -5.554349899e+000
 8.232010007e-001 -5.560210228e+000
 8.227998614e-001 -5.566050053e+000
 8.224020600e-001 -5.571839809e+000
 8.220009804e-001 -5.577600002e+000
 8.215999007e-001 -5.583320141e+000
 8.212019801e-001 -5.589009762e+000
 8.208009005e-001 -5.594659805e+000
 8.203998208e-001 -5.600279808e+000
 8.200019598e-001 -5.605850220e+000
 8.196009398e-001 -5.611400127e+000
 8.191998601e-001 -5.616899967e+000
 8.188019395e-001 -5.622369766e+000
 8.184008598e-001 -5.627799988e+000
 8.179997802e-001 -5.633200169e+000
 8.176018596e-001 -5.638559818e+000
 8.172008991e-001 -5.643889904e+000
 8.167998195e-001 -5.649179935e+000
 8.164018989e-001 -5.654429913e+000
 8.160008192e-001 -5.659649849e+000
 8.155997396e-001 -5.664830208e+000
 8.152018189e-001 -5.669970036e+000
 8.148007989e-001 -5.675079823e+000
 8.143997192e-001 -5.680150032e+000
 8.140018582e-001 -5.685190201e+000
 8.136007786e-001 -5.690189838e+000
 8.131996989e-001 -5.695149899e+000
 8.128017783e-001 -5.700079918e+000
 8.124006987e-001 -5.704979897e+000
 8.119996786e-001 -5.709829807e+000
 8.116017580e-001 -5.714650154e+000
 8.112006783e-001 -5.719439983e+000
 8.107995987e-001 -5.724190235e+000
 8.104017377e-001 -5.728899956e+000
 8.100006580e-001 -5.733580112e+000
 8.095996380e-001 -5.738220215e+000
 8.092017174e-001 -5.742829800e+000
 8.088006377e-001 -5.747399807e+000
 8.083995581e-001 -5.751939774e+000
 8.080016375e-001 -5.756430149e+000
 8.076005578e-001 -5.760900021e+000
 8.071995974e-001 -5.765329838e+000
 8.068016768e-001 -5.769720078e+000
 8.064005971e-001 -5.774079800e+000
 8.059995174e-001 -5.778399944e+000
 8.056015968e-001 -5.782690048e+000
 8.052005172e-001 -5.786940098e+000
 8.047994971e-001 -5.791150093e+000
 8.044016361e-001 -5.795330048e+000
 8.040005565e-001 -5.799479961e+000
 8.035994768e-001 -5.803589821e+000
 8.032015562e-001 -5.807660103e+000
 8.028004766e-001 -5.811699867e+000
 8.023993969e-001 -5.815710068e+000
 8.020015359e-001 -5.819680214e+000
 8.016004562e-001 -5.823609829e+000
 8.011993766e-001 -5.827509880e+000
 8.008015156e-001 -5.831369877e+000
 8.004004359e-001 -5.835199833e+000
 7.999993563e-001 -5.839000225e+000
 7.996014953e-001 -5.842760086e+000
 7.992004156e-001 -5.846479893e+000
 7.987993360e-001 -5.850170135e+000
 7.984014750e-001 -5.853829861e+000
 7.980003357e-001 -5.857450008e+000
 7.975992560e-001 -5.861030102e+000
 7.972013950e-001 -5.864580154e+000
 7.968003750e-001 -5.868100166e+000
 7.963992953e-001 -5.871580124e+000
 7.960013747e-001 -5.875030041e+000
 7.956002951e-001 -5.878439903e+000
 7.951992154e-001 -5.881820202e+000
 7.948013544e-001 -5.885159969e+000
 7.944003344e-001 -5.888470173e+000
 7.939992547e-001 -5.891749859e+000
 7.936013341e-001 -5.894989967e+000
 7.932002544e-001 -5.898190022e+000
 7.927991748e-001 -5.901370049e+000
 7.924012542e-001 -5.904500008e+000
 7.920002341e-001 -5.907609940e+000
 7.915991545e-001 -5.910679817e+000
 7.912012935e-001 -5.913720131e+000
 7.908002138e-001 -5.916719913e+000
 7.903991342e-001 -5.919690132e+000
 7.900012136e-001 -5.922619820e+000
 7.896001935e-001 -5.925519943e+000
 7.891991138e-001 -5.928390026e+000
 7.888012528e-001 -5.931220055e+000
 7.884001136e-001 -5.934020042e+000
 7.880022526e-001 -5.936789989e+000
 7.876011729e-001 -5.939519882e+000
 7.872000933e-001 -5.942220211e+000
 7.868022323e-001 -5.944890022e+000
 7.864011526e-001 -5.947519779e+000
 7.860000730e-001 -5.950119972e+000
 7.856022120e-001 -5.952690125e+000
 7.852011323e-001 -5.955220222e+000
 7.848000526e-001 -5.957719803e+000
 7.844021916e-001 -5.960179806e+000
 7.840011120e-001 -5.962619781e+000
 7.836000323e-001 -5.965020180e+000
 7.832021117e-001 -5.967390060e+000
 7.828010321e-001 -5.969719887e+000
 7.823999524e-001 -5.972030163e+000
 7.820020914e-001 -5.974299908e+000
 7.816010714e-001 -5.976530075e+000
 7.811999917e-001 -5.978740215e+000
 7.808020711e-001 -5.980909824e+000
 7.804009914e-001 -5.983049870e+000
 7.799999118e-001 -5.985159874e+000
 7.796019912e-001 -5.987229824e+000
 7.792010307e-001 -5.989270210e+000
 7.787999511e-001 -5.991280079e+000
 7.784020305e-001 -5.993259907e+000
 7.780009508e-001 -5.995210171e+000
 7.775998712e-001 -5.997119904e+000
 7.772019506e-001 -5.999000072e+000
 7.768009305e-001 -6.000850201e+000
 7.763998508e-001 -6.002669811e+000
 7.760019898e-001 -6.004459858e+000
 7.756009102e-001 -6.006209850e+000
 7.751998305e-001 -6.007939816e+000
 7.748019099e-001 -6.009630203e+000
 7.744008303e-001 -6.011290073e+000
 7.739998102e-001 -6.012919903e+000
 7.736018896e-001 -6.014510155e+000
 7.732008100e-001 -6.016079903e+000
 7.727997303e-001 -6.017620087e+000
 7.724018693e-001 -6.019120216e+000
 7.720007896e-001 -6.020589828e+000
 7.715997696e-001 -6.022029877e+000
 7.712018490e-001 -6.023439884e+000
 7.708007693e-001 -6.024819851e+000
 7.703996897e-001 -6.026169777e+000
 7.700017691e-001 -6.027490139e+000
 7.696006894e-001 -6.028779984e+000
 7.691997290e-001 -6.030039787e+000
 7.688018084e-001 -6.031260014e+000
 7.684007287e-001 -6.032460213e+000
 7.679996490e-001 -6.033629894e+000
 7.676017284e-001 -6.034759998e+000
 7.672006488e-001 -6.035870075e+000
 7.667996287e-001 -6.036940098e+000
 7.664017677e-001 -6.037990093e+000
 7.660006881e-001 -6.039000034e+000
 7.655996084e-001 -6.039989948e+000
 7.652016878e-001 -6.040939808e+000
 7.648006082e-001 -6.041870117e+000
 7.643995285e-001 -6.042759895e+000
 7.640017271e-001 -6.043630123e+000
 7.636005878e-001 -6.044469833e+000
 7.631995082e-001 -6.045269966e+000
 7.628016472e-001 -6.046050072e+000
 7.624005675e-001 -6.046800137e+000
 7.619994879e-001 -6.047520161e+000
 7.616016269e-001 -6.048210144e+000
 7.612005472e-001 -6.048870087e+000
 7.607994676e-001 -6.049499989e+000
 7.604016066e-001 -6.050109863e+000
 7.600004673e-001 -6.050680161e+000
 7.595993876e-001 -6.051229954e+000
 7.592015266e-001 -6.051740170e+000
 7.588005066e-001 -6.052229881e+000
 7.583994269e-001 -6.052690029e+000
 7.580015063e-001 -6.053120136e+000
 7.576004267e-001 -6.053530216e+000
 7.571993470e-001 -6.053899765e+000
 7.568014860e-001 -6.054249763e+000
 7.564004660e-001 -6.054570198e+000
 7.559993863e-001 -6.054860115e+000
 7.556014657e-001 -6.055119991e+000
 7.552003860e-001 -6.055359840e+000
 7.547993064e-001 -6.055560112e+000
 7.544013858e-001 -6.055739880e+000
 7.540004253e-001 -6.055890083e+000
 7.535992861e-001 -6.056019783e+000
 7.532014251e-001 -6.056119919e+000
 7.528003454e-001 -6.056190014e+000
 7.523992658e-001 -6.056230068e+000
 7.520013452e-001 -6.056240082e+000
 7.516002655e-001 -6.056230068e+000
 7.511992455e-001 -6.056190014e+000
 7.508013844e-001 -6.056129932e+000
 7.504003048e-001 -6.056029797e+000
 7.499991655e-001 -6.055910110e+000
 7.496013045e-001 -6.055769920e+000
 7.492002249e-001 -6.055590153e+000
 7.487992048e-001 -6.055399895e+000
 7.484012842e-001 -6.055170059e+000
 7.480002046e-001 -6.054920197e+000
 7.475991249e-001 -6.054639816e+000
 7.472012639e-001 -6.054339886e+000
 7.468001842e-001 -6.053999901e+000
 7.463991642e-001 -6.053649902e+000
 7.460012436e-001 -6.053269863e+000
 7.456001639e-001 -6.052859783e+000
 7.451990843e-001 -6.052420139e+000
 7.448011637e-001 -6.051959991e+000
 7.444000840e-001 -6.051479816e+000
 7.439991236e-001 -6.050970078e+000
 7.436012030e-001 -6.050429821e+000
 7.432001233e-001 -6.049870014e+000
 7.428022027e-001 -6.049290180e+000
 7.424011230e-001 -6.048679829e+000
 7.420000434e-001 -6.048039913e+000
 7.416021228e-001 -6.047379971e+000
 7.412011623e-001 -6.046689987e+000
 7.408000827e-001 -6.045979977e+000
 7.404021621e-001 -6.045249939e+000
 7.400010824e-001 -6.044489861e+000
 7.396000028e-001 -6.043700218e+000
 7.392020822e-001 -6.042890072e+000
 7.388010621e-001 -6.042059898e+000
 7.383999825e-001 -6.041200161e+000
 7.380021214e-001 -6.040319920e+000
 7.376010418e-001 -6.039420128e+000
 7.371999621e-001 -6.038489819e+000
 7.368020415e-001 -6.037529945e+000
 7.364009619e-001 -6.036560059e+000
 7.359999418e-001 -6.035560131e+000
 7.356020808e-001 -6.034530163e+000
 7.352009416e-001 -6.033480167e+000
 7.347998619e-001 -6.032410145e+000
 7.344020009e-001 -6.031320095e+000
 7.340009212e-001 -6.030200005e+000
 7.335999012e-001 -6.029059887e+000
 7.332019806e-001 -6.027900219e+000
 7.328009009e-001 -6.026710033e+000
 7.323998213e-001 -6.025499821e+000
 7.320019603e-001 -6.024270058e+000
 7.316008210e-001 -6.023019791e+000
 7.311998606e-001 -6.021739960e+000
 7.308019400e-001 -6.020440102e+000
 7.304008603e-001 -6.019120216e+000
 7.299997807e-001 -6.017769814e+000
 7.296018600e-001 -6.016409874e+000
 7.292007804e-001 -6.015019894e+000
 7.287997007e-001 -6.013609886e+000
 7.284018993e-001 -6.012179852e+000
 7.280008197e-001 -6.010719776e+000
 7.275997400e-001 -6.009250164e+000
 7.272018194e-001 -6.007750034e+000
 7.268007398e-001 -6.006229877e+000
 7.263996601e-001 -6.004690170e+000
 7.260018587e-001 -6.003129959e+000
 7.256007791e-001 -6.001540184e+000
 7.251996398e-001 -5.999939919e+000
 7.248017788e-001 -5.998310089e+000
 7.244006991e-001 -5.996669769e+000
 7.239996195e-001 -5.994999886e+000
 7.236017585e-001 -5.993309975e+000
 7.232006788e-001 -5.991600037e+000
 7.227995992e-001 -5.989880085e+000
 7.224017382e-001 -5.988130093e+000
 7.220006585e-001 -5.986360073e+000
 7.215995193e-001 -5.984560013e+000
 7.212016582e-001 -5.982749939e+000
 7.208006382e-001 -5.980919838e+000
 7.203995585e-001 -5.979070187e+000
 7.200016379e-001 -5.977200031e+000
 7.196005583e-001 -5.975309849e+000
 7.191994786e-001 -5.973400116e+000
 7.188016176e-001 -5.971469879e+000
 7.184005976e-001 -5.969520092e+000
 7.179995179e-001 -5.967549801e+000
 7.176015973e-001 -5.965559959e+000
 7.172005177e-001 -5.963550091e+000
 7.167994380e-001 -5.961530209e+000
 7.164015174e-001 -5.959479809e+000
 7.160005569e-001 -5.957409859e+000
 7.155994773e-001 -5.955329895e+000
 7.152015567e-001 -5.953229904e+000
 7.148004770e-001 -5.951099873e+000
 7.143993974e-001 -5.948959827e+000
 7.140014768e-001 -5.946800232e+000
 7.136003971e-001 -5.944630146e+000
 7.131993771e-001 -5.942430019e+000
 7.128015161e-001 -5.940219879e+000
 7.124004364e-001 -5.937980175e+000
 7.119993567e-001 -5.935729980e+000
 7.116014361e-001 -5.933460236e+000
 7.112003565e-001 -5.931180000e+000
 7.107993364e-001 -5.928870201e+000
 7.104014158e-001 -5.926549911e+000
 7.100003362e-001 -5.924210072e+000
 7.095992565e-001 -5.921850204e+000
 7.092013955e-001 -5.919479847e+000
 7.088003159e-001 -5.917089939e+000
 7.083992958e-001 -5.914680004e+000
 7.080013752e-001 -5.912250042e+000
 7.076002955e-001 -5.909800053e+000
 7.071992159e-001 -5.907340050e+000
 7.068012953e-001 -5.904870033e+000
 7.064002156e-001 -5.902369976e+000
 7.059991360e-001 -5.899859905e+000
 7.056013346e-001 -5.897329807e+000
 7.052002549e-001 -5.894790173e+000
 7.047991753e-001 -5.892220020e+000
 7.044012547e-001 -5.889649868e+000
 7.040001750e-001 -5.887050152e+000
 7.035990953e-001 -5.884439945e+000
 7.032012939e-001 -5.881820202e+000
 7.028002143e-001 -5.879169941e+000
 7.023991346e-001 -5.876520157e+000
 7.020012140e-001 -5.873839855e+000
 7.016001344e-001 -5.871150017e+000
 7.011990547e-001 -5.868450165e+000
 7.008011937e-001 -5.865719795e+000
 7.004001141e-001 -5.862989902e+000
 6.999990344e-001 -5.860229969e+000
 6.996011734e-001 -5.857470036e+000
 6.992000937e-001 -5.854680061e+000
 6.987990141e-001 -5.851890087e+000
 6.984010935e-001 -5.849070072e+000
 6.980000734e-001 -5.846240044e+000
 6.976022124e-001 -5.843400002e+000
 6.972011328e-001 -5.840539932e+000
 6.967999935e-001 -5.837669849e+000
 6.964021325e-001 -5.834780216e+000
 6.960010529e-001 -5.831880093e+000
 6.956000328e-001 -5.828969955e+000
 6.952021122e-001 -5.826039791e+000
 6.948010325e-001 -5.823090076e+000
 6.943999529e-001 -5.820129871e+000
 6.940020919e-001 -5.817160130e+000
 6.936010122e-001 -5.814169884e+000
 6.931999922e-001 -5.811170101e+000
 6.928020716e-001 -5.808159828e+000
 6.924009919e-001 -5.805130005e+000
 6.919999123e-001 -5.802090168e+000
 6.916019917e-001 -5.799029827e+000
 6.912009120e-001 -5.795959949e+000
 6.907998323e-001 -5.792880058e+000
 6.904020309e-001 -5.789780140e+000
 6.900009513e-001 -5.786670208e+000
 6.895998716e-001 -5.783549786e+000
 6.892019510e-001 -5.780409813e+000
 6.888008714e-001 -5.777259827e+000
 6.883997917e-001 -5.774099827e+000
 6.880019903e-001 -5.770929813e+000
 6.876009107e-001 -5.767739773e+000
 6.871997714e-001 -5.764540195e+000
 6.868019104e-001 -5.761330128e+000
 6.864008307e-001 -5.758100033e+000
 6.859997511e-001 -5.754859924e+000
 6.856018305e-001 -5.751609802e+000
 6.852008104e-001 -5.748350143e+000
 6.847997308e-001 -5.745079994e+000
 6.844018698e-001 -5.741789818e+000
 6.840007901e-001 -5.738490105e+000
 6.835997105e-001 -5.735179901e+000
 6.832017899e-001 -5.731860161e+000
 6.828007698e-001 -5.728519917e+000
 6.823996902e-001 -5.725180149e+000
 6.820017695e-001 -5.721819878e+000
 6.816006899e-001 -5.718450069e+000
 6.811996102e-001 -5.715069771e+000
 6.808017492e-001 -5.711679935e+000
 6.804007292e-001 -5.708280087e+000
 6.799996495e-001 -5.704860210e+000
 6.796017289e-001 -5.701439857e+000
 6.792006493e-001 -5.697999954e+000
 6.787995696e-001 -5.694550037e+000
 6.784016490e-001 -5.691090107e+000
 6.780006886e-001 -5.687620163e+000
 6.775996089e-001 -5.684140205e+000
 6.772016883e-001 -5.680650234e+000
 6.768006086e-001 -5.677149773e+000
 6.763995290e-001 -5.673639774e+000
 6.760016084e-001 -5.670119762e+000
 6.756005287e-001 -5.666590214e+000
 6.751995087e-001 -5.663040161e+000
 6.748016477e-001 -5.659490108e+000
 6.744005680e-001 -5.655930042e+000
 6.739994884e-001 -5.652349949e+000
 6.736015677e-001 -5.648769855e+000
 6.732004881e-001 -5.645170212e+000
 6.727994680e-001 -5.641570091e+000
 6.724015474e-001 -5.637959957e+000
 6.720004678e-001 -5.634339809e+000
 6.715993881e-001 -5.630700111e+000
 6.712015271e-001 -5.627059937e+000
 6.708004475e-001 -5.623410225e+000
 6.703994274e-001 -5.619750023e+000
 6.700015068e-001 -5.616079807e+000
 6.696004272e-001 -5.612400055e+000
 6.691993475e-001 -5.608709812e+000
 6.688014269e-001 -5.605010033e+000
 6.684003472e-001 -5.601309776e+000
 6.679992676e-001 -5.597589970e+000
 6.676014662e-001 -5.593870163e+000
 6.672003865e-001 -5.590129852e+000
 6.667993069e-001 -5.586390018e+000
 6.664013863e-001 -5.582640171e+000
 6.660003066e-001 -5.578879833e+000
 6.655992270e-001 -5.575119972e+000
 6.652014256e-001 -5.571340084e+000
 6.648003459e-001 -5.567550182e+000
 6.643992662e-001 -5.563759804e+000
 6.640013456e-001 -5.559959888e+000
 6.636002660e-001 -5.556149960e+000
 6.631991863e-001 -5.552330017e+000
 6.628013849e-001 -5.548510075e+000
 6.624002457e-001 -5.544670105e+000
 6.619991660e-001 -5.540830135e+000
 6.616013050e-001 -5.536980152e+000
 6.612002254e-001 -5.533130169e+000
 6.607991457e-001 -5.529260159e+000
 6.604012251e-001 -5.525390148e+000
 6.600002050e-001 -5.521510124e+000
 6.595991254e-001 -5.517620087e+000
 6.592012644e-001 -5.513730049e+000
 6.588001251e-001 -5.509819984e+000
 6.583990455e-001 -5.505919933e+000
 6.580011845e-001 -5.501999855e+000
 6.576001644e-001 -5.498069763e+000
 6.571990848e-001 -5.494140148e+000
 6.568011642e-001 -5.490210056e+000
 6.564000845e-001 -5.486259937e+000
 6.559990048e-001 -5.482309818e+000
 6.556011438e-001 -5.478350163e+000
 6.552001238e-001 -5.474380016e+000
 6.547990441e-001 -5.470409870e+000
 6.544011235e-001 -5.466430187e+000
 6.540000439e-001 -5.462450027e+000
 6.535989642e-001 -5.458449841e+000
 6.532010436e-001 -5.454460144e+000
 6.527999640e-001 -5.450449944e+000
 6.524021626e-001 -5.446440220e+000
 6.520010829e-001 -5.442420006e+000
 6.516000032e-001 -5.438399792e+000
 6.512020826e-001 -5.434370041e+000
 6.508010030e-001 -5.430329800e+000
 6.503999233e-001 -5.426290035e+000
 6.500021219e-001 -5.422239780e+000
 6.496010423e-001 -5.418190002e+000
 6.491999626e-001 -5.414130211e+000
 6.488020420e-001 -5.410059929e+000
 6.484009624e-001 -5.405990124e+000
 6.479998827e-001 -5.401909828e+000
 6.476019621e-001 -5.397830009e+000
 6.472009420e-001 -5.393740177e+000
 6.467998624e-001 -5.389649868e+000
 6.464020014e-001 -5.385550022e+000
 6.460009217e-001 -5.381450176e+000
 6.455998421e-001 -5.377339840e+000
 6.452019215e-001 -5.373219967e+000
 6.448009014e-001 -5.369100094e+000
 6.443998218e-001 -5.364980221e+000
 6.440019011e-001 -5.360839844e+000
 6.436008215e-001 -5.356709957e+000
 6.431997418e-001 -5.352570057e+000
 6.428018808e-001 -5.348420143e+000
 6.424008608e-001 -5.344270229e+000
 6.419997811e-001 -5.340119839e+000
 6.416018605e-001 -5.335959911e+000
 6.412007809e-001 -5.331789970e+000
 6.407997012e-001 -5.327620029e+000
 6.404017806e-001 -5.323450089e+000
 6.400008202e-001 -5.319270134e+000
 6.395997405e-001 -5.315090179e+000
 6.392018199e-001 -5.310900211e+000
 6.388007402e-001 -5.306709766e+000
 6.383996606e-001 -5.302509785e+000
 6.380017400e-001 -5.298309803e+000
 6.376006603e-001 -5.294109821e+000
 6.371996403e-001 -5.289899826e+000
 6.368017793e-001 -5.285689831e+000
 6.364006996e-001 -5.281469822e+000
 6.359996200e-001 -5.277249813e+000
 6.356016994e-001 -5.273019791e+000
 6.352006793e-001 -5.268789768e+000
 6.347995996e-001 -5.264560223e+000
 6.344016790e-001 -5.260320187e+000
 6.340005994e-001 -5.256080151e+000
 6.335995197e-001 -5.251840115e+000
 6.332016587e-001 -5.247590065e+000
 6.328005791e-001 -5.243340015e+000
 6.323994994e-001 -5.239089966e+000
 6.320016384e-001 -5.234829903e+000
 6.316005588e-001 -5.230569839e+000
 6.311994791e-001 -5.226299763e+000
 6.308016181e-001 -5.222030163e+000
 6.304005384e-001 -5.217760086e+000
 6.299994588e-001 -5.213490009e+000
 6.296015382e-001 -5.209209919e+000
 6.292005181e-001 -5.204929829e+000
 6.287994385e-001 -5.200640202e+000
 6.284015179e-001 -5.196350098e+000
 6.280004382e-001 -5.192059994e+000
 6.275994182e-001 -5.187769890e+000
 6.272014976e-001 -5.183469772e+000
 6.268004179e-001 -5.179170132e+000
 6.263993979e-001 -5.174870014e+000
 6.260014772e-001 -5.170559883e+000
 6.256003976e-001 -5.166250229e+000
 6.251993775e-001 -5.161940098e+000
 6.248014569e-001 -5.157629967e+000
 6.244003773e-001 -5.153309822e+000
 6.239992976e-001 -5.149000168e+000
 6.236014366e-001 -5.144670010e+000
 6.232003570e-001 -5.140349865e+000
 6.227992773e-001 -5.136020184e+000
 6.224014163e-001 -5.131700039e+000
 6.220003366e-001 -5.127359867e+000
 6.215992570e-001 -5.123030186e+000
 6.212013960e-001 -5.118700027e+000
 6.208003163e-001 -5.114359856e+000
 6.203992367e-001 -5.110020161e+000
 6.200013161e-001 -5.105679989e+000
 6.196002364e-001 -5.101329803e+000
 6.191991568e-001 -5.096980095e+000
 6.188012958e-001 -5.092639923e+000
 6.184002161e-001 -5.088290215e+000
 6.179991364e-001 -5.083930016e+000
 6.176012754e-001 -5.079579830e+000
 6.172001958e-001 -5.075220108e+000
 6.167991161e-001 -5.070859909e+000
 6.164012551e-001 -5.066500187e+000
 6.160001755e-001 -5.062139988e+000
 6.155990958e-001 -5.057779789e+000
 6.152012348e-001 -5.053410053e+000
 6.148001552e-001 -5.049049854e+000
 6.143990755e-001 -5.044680119e+000
 6.140012145e-001 -5.040309906e+000
 6.136001348e-001 -5.035940170e+000
 6.131990552e-001 -5.031559944e+000
 6.128011346e-001 -5.027190208e+000
 6.124001145e-001 -5.022809982e+000
 6.119990349e-001 -5.018439770e+000
 6.116011143e-001 -5.014060020e+000
 6.112000942e-001 -5.009679794e+000
 6.107990146e-001 -5.005300045e+000
 6.104010940e-001 -5.000919819e+000
 6.100000143e-001 -4.996530056e+000
 6.095989347e-001 -4.992149830e+000
 6.092010736e-001 -4.987760067e+000
 6.087999940e-001 -4.983379841e+000
 6.083989143e-001 -4.978990078e+000
 6.080010533e-001 -4.974599838e+000
 6.075999737e-001 -4.970210075e+000
 6.072021127e-001 -4.965819836e+000
 6.068010330e-001 -4.961430073e+000
 6.063999534e-001 -4.957029819e+000
 6.060020924e-001 -4.952640057e+000
 6.056009531e-001 -4.948249817e+000
 6.051999331e-001 -4.943850040e+000
 6.048020124e-001 -4.939449787e+000
 6.044009328e-001 -4.935060024e+000
 6.039998531e-001 -4.930659771e+000
 6.036019921e-001 -4.926259995e+000
 6.032009125e-001 -4.921860218e+000
 6.027998328e-001 -4.917459965e+000
 6.024019718e-001 -4.913060188e+000
 6.020008922e-001 -4.908659935e+000
 6.015998125e-001 -4.904260159e+000
 6.012019515e-001 -4.899859905e+000
 6.008008718e-001 -4.895460129e+000
 6.003997922e-001 -4.891059875e+000
 6.000019312e-001 -4.886660099e+000
 5.996008515e-001 -4.882249832e+000
 5.991997719e-001 -4.877850056e+000
 5.988018513e-001 -4.873449802e+000
 5.984008312e-001 -4.869040012e+000
 5.979997516e-001 -4.864640236e+000
 5.976018310e-001 -4.860239983e+000
 5.972008109e-001 -4.855830193e+000
 5.967997313e-001 -4.851429939e+000
 5.964018106e-001 -4.847020149e+000
 5.960007906e-001 -4.842619896e+000
 5.955996513e-001 -4.838210106e+000
 5.952017903e-001 -4.833809853e+000
 5.948007107e-001 -4.829400063e+000
 5.943996310e-001 -4.824999809e+000
 5.940017700e-001 -4.820590019e+000
 5.936006904e-001 -4.816189766e+000
 5.931996107e-001 -4.811789989e+000
 5.928017497e-001 -4.807380199e+000
 5.924006701e-001 -4.802979946e+000
 5.919995904e-001 -4.798570156e+000
 5.916016698e-001 -4.794169903e+000
 5.912006497e-001 -4.789770126e+000
 5.907995701e-001 -4.785359859e+000
 5.904016495e-001 -4.780960083e+000
 5.900005698e-001 -4.776559830e+000
 5.895995498e-001 -4.772150040e+000
 5.892016292e-001 -4.767749786e+000
 5.888005495e-001 -4.763350010e+000
 5.883995295e-001 -4.758950233e+000
 5.880016088e-001 -4.754549980e+000
 5.876005292e-001 -4.750150204e+000
 5.871995091e-001 -4.745749950e+000
 5.868015885e-001 -4.741350174e+000
 5.864005089e-001 -4.736949921e+000
 5.859994292e-001 -4.732550144e+000
 5.856015682e-001 -4.728159904e+000
 5.852004886e-001 -4.723760128e+000
 5.847994089e-001 -4.719359875e+000
 5.844015479e-001 -4.714970112e+000
 5.840004683e-001 -4.710569859e+000
 5.835993886e-001 -4.706180096e+000
 5.832015276e-001 -4.701779842e+000
 5.828004479e-001 -4.697390079e+000
 5.823993683e-001 -4.692999840e+000
 5.820015073e-001 -4.688610077e+000
 5.816003680e-001 -4.684219837e+000
 5.811992884e-001 -4.679830074e+000
 5.808014274e-001 -4.675439835e+000
 5.804003477e-001 -4.671050072e+000
 5.799992681e-001 -4.666669846e+000
 5.796014071e-001 -4.662280083e+000
 5.792003274e-001 -4.657889843e+000
 5.787992477e-001 -4.653510094e+000
 5.784013867e-001 -4.649129868e+000
 5.780003071e-001 -4.644740105e+000
 5.775992274e-001 -4.640359879e+000
 5.772013664e-001 -4.635980129e+000
 5.768002868e-001 -4.631599903e+000
 5.763992071e-001 -4.627230167e+000
 5.760012865e-001 -4.622849941e+000
 5.756002665e-001 -4.618470192e+000
 5.751991868e-001 -4.614099979e+000
 5.748012662e-001 -4.609720230e+000
 5.744002461e-001 -4.605350018e+000
 5.739991665e-001 -4.600979805e+000
 5.736012459e-001 -4.596610069e+000
 5.732002258e-001 -4.592239857e+000
 5.727991462e-001 -4.587870121e+000
 5.724012256e-001 -4.583509922e+000
 5.720002055e-001 -4.579140186e+000
 5.715990663e-001 -4.574779987e+000
 5.712012053e-001 -4.570419788e+000
 5.708001256e-001 -4.566060066e+000
 5.703990459e-001 -4.561699867e+000
 5.700011849e-001 -4.557340145e+000
 5.696001053e-001 -4.552979946e+000
 5.691990256e-001 -4.548630238e+000
 5.688011646e-001 -4.544270039e+000
 5.684000850e-001 -4.539919853e+000
 5.679990053e-001 -4.535570145e+000
 5.676010847e-001 -4.531219959e+000
 5.672000051e-001 -4.526869774e+000
 5.667989850e-001 -4.522520065e+000
 5.664010644e-001 -4.518179893e+000
 5.659999847e-001 -4.513830185e+000
 5.655989647e-001 -4.509490013e+000
 5.652010441e-001 -4.505149841e+000
 5.647999644e-001 -4.500810146e+000
 5.643989444e-001 -4.496469975e+000
 5.640010238e-001 -4.492139816e+000
 5.635999441e-001 -4.487800121e+000
 5.631989241e-001 -4.483469963e+000
 5.628010035e-001 -4.479139805e+000
 5.623999238e-001 -4.474810123e+000
 5.620020628e-001 -4.470479965e+000
 5.616009831e-001 -4.466159821e+000
 5.611999035e-001 -4.461830139e+000
 5.608019829e-001 -4.457509995e+000
 5.604009628e-001 -4.453189850e+000
 5.599998832e-001 -4.448870182e+000
 5.596019626e-001 -4.444550037e+000
 5.592009425e-001 -4.440229893e+000
 5.587998629e-001 -4.435919762e+000
 5.584019423e-001 -4.431610107e+000
 5.580009222e-001 -4.427299976e+000
 5.575997829e-001 -4.422989845e+000
 5.572019219e-001 -4.418680191e+000
 5.568008423e-001 -4.414380074e+000
 5.563997626e-001 -4.410069942e+000
 5.560019016e-001 -4.405769825e+000
 5.556008220e-001 -4.401470184e+000
 5.551997423e-001 -4.397180080e+000
 5.548018813e-001 -4.392879963e+000
 5.544008017e-001 -4.388589859e+000
 5.539997220e-001 -4.384300232e+000
 5.536018610e-001 -4.380010128e+000
 5.532007813e-001 -4.375720024e+000
 5.527997017e-001 -4.371429920e+000
 5.524017811e-001 -4.367149830e+000
 5.520007014e-001 -4.362870216e+000
 5.515996814e-001 -4.358590126e+000
 5.512017608e-001 -4.354310036e+000
 5.508006811e-001 -4.350029945e+000
 5.503996611e-001 -4.345759869e+000
 5.500017405e-001 -4.341489792e+000
 5.496006608e-001 -4.337220192e+000
 5.491996408e-001 -4.332950115e+000
 5.488017201e-001 -4.328680038e+000
 5.484006405e-001 -4.324419975e+000
 5.479996204e-001 -4.320159912e+000
 5.476016998e-001 -4.315899849e+000
 5.472006202e-001 -4.311639786e+000
 5.467995405e-001 -4.307390213e+000
 5.464016795e-001 -4.303130150e+000
 5.460005999e-001 -4.298880100e+000
 5.455995202e-001 -4.294630051e+000
 5.452016592e-001 -4.290380001e+000
 5.448005795e-001 -4.286139965e+000
 5.443994999e-001 -4.281899929e+000
 5.440016389e-001 -4.277659893e+000
 5.436005592e-001 -4.273419857e+000
 5.431994200e-001 -4.269179821e+000
 5.428015590e-001 -4.264949799e+000
 5.424004793e-001 -4.260719776e+000
 5.419993997e-001 -4.256490231e+000
 5.416015387e-001 -4.252260208e+000
 5.412004590e-001 -4.248040199e+000
 5.407993793e-001 -4.243810177e+000
 5.404015183e-001 -4.239590168e+000
 5.400004387e-001 -4.235380173e+000
 5.395993590e-001 -4.231160164e+000
 5.392014980e-001 -4.226950169e+000
 5.388004184e-001 -4.222730160e+000
 5.383993387e-001 -4.218520164e+000
 5.380014181e-001 -4.214320183e+000
 5.376003981e-001 -4.210110188e+000
 5.371993184e-001 -4.205910206e+000
 5.368013978e-001 -4.201710224e+000
 5.364003778e-001 -4.197509766e+000
 5.359992981e-001 -4.193319798e+000
 5.356013775e-001 -4.189129829e+000
 5.352003574e-001 -4.184929848e+000
 5.347992778e-001 -4.180749893e+000
 5.344013572e-001 -4.176559925e+000
 5.340003371e-001 -4.172379971e+000
 5.335991979e-001 -4.168200016e+000
 5.332013369e-001 -4.164020061e+000
 5.328002572e-001 -4.159840107e+000
 5.323991776e-001 -4.155670166e+000
 5.320013165e-001 -4.151490211e+000
 5.316002369e-001 -4.147319794e+000
 5.311991572e-001 -4.143159866e+000
 5.308012962e-001 -4.138989925e+000
 5.304002166e-001 -4.134829998e+000
 5.299991369e-001 -4.130670071e+000
 5.296012759e-001 -4.126510143e+000
 5.292001367e-001 -4.122360229e+000
 5.287991166e-001 -4.118209839e+000
 5.284011960e-001 -4.114059925e+000
 5.280001163e-001 -4.109910011e+000
 5.275990963e-001 -4.105760098e+000
 5.272011757e-001 -4.101620197e+000
 5.268000960e-001 -4.097479820e+000
 5.263990760e-001 -4.093339920e+000
 5.260011554e-001 -4.089210033e+000
 5.256000757e-001 -4.085070133e+000
 5.251990557e-001 -4.080939770e+000
 5.248011351e-001 -4.076819897e+000
 5.244000554e-001 -4.072690010e+000
 5.239990354e-001 -4.068570137e+000
 5.236011147e-001 -4.064449787e+000
 5.232000351e-001 -4.060329914e+000
 5.227989554e-001 -4.056210041e+000
 5.224010944e-001 -4.052100182e+000
 5.220000148e-001 -4.047989845e+000
 5.215989351e-001 -4.043879986e+000
 5.212010741e-001 -4.039770126e+000
 5.207999945e-001 -4.035669804e+000
 5.203989148e-001 -4.031569958e+000
 5.200010538e-001 -4.027470112e+000
 5.195999742e-001 -4.023379803e+000
 5.191988349e-001 -4.019279957e+000
 5.188009739e-001 -4.015190125e+000
 5.183998942e-001 -4.011109829e+000
 5.179988146e-001 -4.007019997e+000
 5.176009536e-001 -4.002940178e+000
 5.171998739e-001 -3.998859882e+000
 5.168020129e-001 -3.994780064e+000
 5.164009333e-001 -3.990700006e+000
 5.159998536e-001 -3.986629963e+000
 5.156019926e-001 -3.982559919e+000
 5.152009130e-001 -3.978490114e+000
 5.147998333e-001 -3.974430084e+000
 5.144019127e-001 -3.970360041e+000
 5.140008330e-001 -3.966300011e+000
 5.135998130e-001 -3.962249994e+000
 5.132018924e-001 -3.958189964e+000
 5.128008127e-001 -3.954139948e+000
 5.123997927e-001 -3.950089931e+000
 5.120018721e-001 -3.946039915e+000
 5.116007924e-001 -3.941999912e+000
 5.111997724e-001 -3.937959909e+000
 5.108018517e-001 -3.933919907e+000
 5.104007721e-001 -3.929879904e+000
 5.099997520e-001 -3.925839901e+000
 5.096018314e-001 -3.921809912e+000
 5.092007518e-001 -3.917779922e+000
 5.087996721e-001 -3.913759947e+000
 5.084018111e-001 -3.909729958e+000
 5.080007315e-001 -3.905709982e+000
 5.075996518e-001 -3.901690006e+000
 5.072017908e-001 -3.897680044e+000
 5.068007112e-001 -3.893660069e+000
 5.063996315e-001 -3.889650106e+000
 5.060017705e-001 -3.885639906e+000
 5.056006908e-001 -3.881639957e+000
 5.051995516e-001 -3.877629995e+000
 5.048017502e-001 -3.873630047e+000
 5.044006109e-001 -3.869630098e+000
 5.039995313e-001 -3.865639925e+000
 5.036016703e-001 -3.861649990e+000
 5.032005906e-001 -3.857660055e+000
 5.027995110e-001 -3.853669882e+000
 5.024016500e-001 -3.849679947e+000
 5.020005703e-001 -3.845700026e+000
 5.015994906e-001 -3.841720104e+000
 5.012016296e-001 -3.837739944e+000
 5.008005500e-001 -3.833770037e+000
 5.003994703e-001 -3.829799891e+000
 5.000015497e-001 -3.825829983e+000
 4.996005297e-001 -3.821860075e+000
 4.991994500e-001 -3.817889929e+000
 4.988015592e-001 -3.813930035e+000
 4.984005094e-001 -3.809969902e+000
 4.979994297e-001 -3.806020021e+000
 4.976015091e-001 -3.802059889e+000
 4.972004592e-001 -3.798110008e+000
 4.967993796e-001 -3.794159889e+000
 4.964014888e-001 -3.790220022e+000
 4.960004389e-001 -3.786269903e+000
 4.955993593e-001 -3.782330036e+000
 4.952014685e-001 -3.778389931e+000
 4.948004186e-001 -3.774460077e+000
 4.943993390e-001 -3.770519972e+000
 4.940014482e-001 -3.766590118e+000
 4.936003983e-001 -3.762670040e+000
 4.931993186e-001 -3.758739948e+000
 4.928013980e-001 -3.754820108e+000
 4.924003184e-001 -3.750900030e+000
 4.919992685e-001 -3.746979952e+000
 4.916013777e-001 -3.743060112e+000
 4.912002981e-001 -3.739150047e+000
 4.907992482e-001 -3.735239983e+000
 4.904013574e-001 -3.731339931e+000
 4.900002778e-001 -3.727430105e+000
 4.895992279e-001 -3.723530054e+000
 4.892013371e-001 -3.719630003e+000
 4.888002574e-001 -3.715729952e+000
 4.883992076e-001 -3.711839914e+000
 4.880012870e-001 -3.707950115e+000
 4.876002073e-001 -3.704060078e+000
 4.871991575e-001 -3.700170040e+000
 4.868012667e-001 -3.696290016e+000
 4.864001870e-001 -3.692409992e+000
 4.859991372e-001 -3.688529968e+000
 4.856012464e-001 -3.684649944e+000
 4.852001667e-001 -3.680779934e+000
 4.847991168e-001 -3.676909924e+000
 4.844012260e-001 -3.673039913e+000
 4.840001464e-001 -3.669169903e+000
 4.835990369e-001 -3.665309906e+000
 4.832012057e-001 -3.661449909e+000
 4.828000963e-001 -3.657589912e+000
 4.823990166e-001 -3.653729916e+000
 4.820011556e-001 -3.649879932e+000
 4.816000760e-001 -3.646029949e+000
 4.811989963e-001 -3.642179966e+000
 4.808011353e-001 -3.638339996e+000
 4.804000556e-001 -3.634500027e+000
 4.799989760e-001 -3.630660057e+000
 4.796011150e-001 -3.626820087e+000
 4.792000353e-001 -3.622980118e+000
 4.787989557e-001 -3.619149923e+000
 4.784010947e-001 -3.615319967e+000
 4.779999852e-001 -3.611490011e+000
 4.775989056e-001 -3.607670069e+000
 4.772010148e-001 -3.603849888e+000
 4.767999649e-001 -3.600029945e+000
 4.763988853e-001 -3.596210003e+000
 4.760009944e-001 -3.592400074e+000
 4.755999446e-001 -3.588579893e+000
 4.751988649e-001 -3.584769964e+000
 4.748009741e-001 -3.580970049e+000
 4.743999243e-001 -3.577159882e+000
 4.739988446e-001 -3.573359966e+000
 4.736009240e-001 -3.569560051e+000
 4.731999040e-001 -3.565759897e+000
 4.728019834e-001 -3.561969995e+000
 4.724009037e-001 -3.558180094e+000
 4.719998538e-001 -3.554389954e+000
 4.716019630e-001 -3.550600052e+000
 4.712008834e-001 -3.546819925e+000
 4.707998335e-001 -3.543040037e+000
 4.704019427e-001 -3.539259911e+000
 4.700008631e-001 -3.535480022e+000
 4.695997834e-001 -3.531709909e+000
 4.692019224e-001 -3.527940035e+000
 4.688008130e-001 -3.524169922e+000
 4.683997333e-001 -3.520400047e+000
 4.680018723e-001 -3.516639948e+000
 4.676007926e-001 -3.512870073e+000
 4.671997130e-001 -3.509119987e+000
 4.668018520e-001 -3.505359888e+000
 4.664007723e-001 -3.501600027e+000
 4.659996927e-001 -3.497849941e+000
 4.656018317e-001 -3.494100094e+000
 4.652007520e-001 -3.490360022e+000
 4.647996724e-001 -3.486609936e+000
 4.644018114e-001 -3.482870102e+000
 4.640007317e-001 -3.479130030e+000
 4.635996222e-001 -3.475399971e+000
 4.632017314e-001 -3.471659899e+000
 4.628006816e-001 -3.467930079e+000
 4.623996019e-001 -3.464200020e+000
 4.620017111e-001 -3.460469961e+000
 4.616006613e-001 -3.456749916e+000
 4.611995816e-001 -3.453030109e+000
 4.608016908e-001 -3.449310064e+000
 4.604006410e-001 -3.445590019e+000
 4.599995613e-001 -3.441879988e+000
 4.596016407e-001 -3.438159943e+000
 4.592006207e-001 -3.434449911e+000
 4.587995112e-001 -3.430749893e+000
 4.584016204e-001 -3.427040100e+000
 4.580005705e-001 -3.423340082e+000
 4.575994909e-001 -3.419640064e+000
 4.572016001e-001 -3.415940046e+000
 4.568005502e-001 -3.412250042e+000
 4.563994706e-001 -3.408560038e+000
 4.560015798e-001 -3.404860020e+000
 4.556005299e-001 -3.401180029e+000
 4.551994503e-001 -3.397490025e+000
 4.548015594e-001 -3.393810034e+000
 4.544004500e-001 -3.390130043e+000
 4.539994001e-001 -3.386450052e+000
 4.536015093e-001 -3.382770061e+000
 4.532004297e-001 -3.379100084e+000
 4.527993798e-001 -3.375430107e+000
 4.524014890e-001 -3.371759892e+000
 4.520004094e-001 -3.368099928e+000
 4.515993595e-001 -3.364429951e+000
 4.512014687e-001 -3.360769987e+000
 4.508003891e-001 -3.357110023e+000
 4.503993392e-001 -3.353450060e+000
 4.500014484e-001 -3.349800110e+000
 4.496003389e-001 -3.346149921e+000
 4.491993189e-001 -3.342499971e+000
 4.488013983e-001 -3.338850021e+000
 4.484003186e-001 -3.335210085e+000
 4.479992688e-001 -3.331559896e+000
 4.476013780e-001 -3.327919960e+000
 4.472002983e-001 -3.324290037e+000
 4.467992485e-001 -3.320650101e+000
 4.464013577e-001 -3.317019939e+000
 4.460002780e-001 -3.313390017e+000
 4.455991983e-001 -3.309760094e+000
 4.452013373e-001 -3.306129932e+000
 4.448002279e-001 -3.302510023e+000
 4.443991482e-001 -3.298890114e+000
 4.440012872e-001 -3.295269966e+000
 4.436002076e-001 -3.291650057e+000
 4.431991279e-001 -3.288039923e+000
 4.428012669e-001 -3.284420013e+000
 4.424001873e-001 -3.280810118e+000
 4.419991076e-001 -3.277209997e+000
 4.416012466e-001 -3.273600101e+000
 4.412001669e-001 -3.269999981e+000
 4.407990873e-001 -3.266400099e+000
 4.404011667e-001 -3.262799978e+000
 4.400001466e-001 -3.259200096e+000
 4.395990372e-001 -3.255609989e+000
 4.392011464e-001 -3.252019882e+000
 4.388000965e-001 -3.248430014e+000
 4.383990169e-001 -3.244839907e+000
 4.380011261e-001 -3.241260052e+000
 4.376000762e-001 -3.237679958e+000
 4.371989965e-001 -3.234090090e+000
 4.368011057e-001 -3.230520010e+000
 4.364000559e-001 -3.226939917e+000
 4.359989762e-001 -3.223370075e+000
 4.356010556e-001 -3.219799995e+000
 4.352000356e-001 -3.216229916e+000
 4.347989261e-001 -3.212660074e+000
 4.344010353e-001 -3.209100008e+000
 4.339999855e-001 -3.205529928e+000
 4.335989058e-001 -3.201970100e+000
 4.332010150e-001 -3.198420048e+000
 4.327999651e-001 -3.194859982e+000
 4.323988855e-001 -3.191309929e+000
 4.320009947e-001 -3.187760115e+000
 4.315999150e-001 -3.184210062e+000
 4.311988652e-001 -3.180660009e+000
 4.308009744e-001 -3.177119970e+000
 4.303998649e-001 -3.173569918e+000
 4.299988449e-001 -3.170030117e+000
 4.296009243e-001 -3.166500092e+000
 4.291998446e-001 -3.162960052e+000
 4.287987947e-001 -3.159430027e+000
 4.284009039e-001 -3.155900002e+000
 4.279998243e-001 -3.152369976e+000
 4.276019633e-001 -3.148839951e+000
 4.272008836e-001 -3.145309925e+000
 4.267998040e-001 -3.141789913e+000
 4.264019430e-001 -3.138269901e+000
 4.260008633e-001 -3.134749889e+000
 4.255997539e-001 -3.131239891e+000
 4.252018631e-001 -3.127720118e+000
 4.248008132e-001 -3.124209881e+000
 4.243997335e-001 -3.120699883e+000
 4.240018427e-001 -3.117189884e+000
 4.236007929e-001 -3.113689899e+000
 4.231997132e-001 -3.110179901e+000
 4.228018224e-001 -3.106679916e+000
 4.224007726e-001 -3.103179932e+000
 4.219996929e-001 -3.099689960e+000
 4.216018021e-001 -3.096189976e+000
 4.212007523e-001 -3.092700005e+000
 4.207996726e-001 -3.089210033e+000
 4.204017520e-001 -3.085720062e+000
 4.200007021e-001 -3.082230091e+000
 4.195996225e-001 -3.078749895e+000
 4.192017317e-001 -3.075269938e+000
 4.188006818e-001 -3.071789980e+000
 4.183996022e-001 -3.068310022e+000
 4.180017114e-001 -3.064830065e+000
 4.176006317e-001 -3.061359882e+000
 4.171995819e-001 -3.057889938e+000
 4.168016911e-001 -3.054419994e+000
 4.164005816e-001 -3.050950050e+000
 4.159995615e-001 -3.047480106e+000
 4.156016409e-001 -3.044019938e+000
 4.152005613e-001 -3.040560007e+000
 4.147995114e-001 -3.037100077e+000
 4.144016206e-001 -3.033639908e+000
 4.140005410e-001 -3.030189991e+000
 4.135994911e-001 -3.026730061e+000
 4.132016003e-001 -3.023279905e+000
 4.128005207e-001 -3.019829988e+000
 4.123994708e-001 -3.016390085e+000
 4.120015800e-001 -3.012939930e+000
 4.116005003e-001 -3.009500027e+000
 4.111994505e-001 -3.006059885e+000
 4.108015299e-001 -3.002619982e+000
 4.104004502e-001 -2.999180079e+000
 4.099994004e-001 -2.995739937e+000
 4.096015096e-001 -2.992310047e+000
 4.092004299e-001 -2.988879919e+000
 4.087993503e-001 -2.985450029e+000
 4.084014893e-001 -2.982019901e+000
 4.080004096e-001 -2.978600025e+000
 4.075993299e-001 -2.975169897e+000
 4.072014689e-001 -2.971750021e+000
 4.068003893e-001 -2.968329906e+000
 4.063992798e-001 -2.964920044e+000
 4.060014486e-001 -2.961499929e+000
 4.056003392e-001 -2.958090067e+000
 4.051992595e-001 -2.954679966e+000
 4.048013985e-001 -2.951270103e+000
 4.044003189e-001 -2.947860003e+000
 4.039992392e-001 -2.944449902e+000
 4.036013782e-001 -2.941050053e+000
 4.032002985e-001 -2.937649965e+000
 4.027992189e-001 -2.934250116e+000
 4.024013281e-001 -2.930850029e+000
 4.020002782e-001 -2.927449942e+000
 4.015991986e-001 -2.924060106e+000
 4.012012780e-001 -2.920670033e+000
 4.008002281e-001 -2.917279959e+000
 4.003991485e-001 -2.913889885e+000
 4.000012577e-001 -2.910500050e+000
 3.996002078e-001 -2.907119989e+000
 3.991991282e-001 -2.903729916e+000
 3.988012373e-001 -2.900350094e+000
 3.984001875e-001 -2.896970034e+000
 3.979991078e-001 -2.893599987e+000
 3.976012170e-001 -2.890219927e+000
 3.972001672e-001 -2.886850119e+000
 3.967990875e-001 -2.883480072e+000
 3.964011669e-001 -2.880110025e+000
 3.960001171e-001 -2.876739979e+000
 3.955990374e-001 -2.873369932e+000
 3.952011466e-001 -2.870009899e+000
 3.948000968e-001 -2.866650105e+000
 3.943990171e-001 -2.863290071e+000
 3.940011263e-001 -2.859930038e+000
 3.936000466e-001 -2.856570005e+000
 3.931989968e-001 -2.853219986e+000
 3.928011060e-001 -2.849869967e+000
 3.924000263e-001 -2.846509933e+000
 3.919989765e-001 -2.843169928e+000
 3.916010559e-001 -2.839819908e+000
 3.911999762e-001 -2.836469889e+000
 3.907989264e-001 -2.833129883e+000
 3.904010355e-001 -2.829790115e+000
 3.899999559e-001 -2.826450109e+000
 3.895989060e-001 -2.823110104e+000
 3.892010152e-001 -2.819770098e+000
 3.887999356e-001 -2.816440105e+000
 3.883988857e-001 -2.813100100e+000
 3.880009949e-001 -2.809770107e+000
 3.875999153e-001 -2.806440115e+000
 3.871988654e-001 -2.803109884e+000
 3.868009448e-001 -2.799789906e+000
 3.863998652e-001 -2.796459913e+000
 3.859987855e-001 -2.793139935e+000
 3.856009245e-001 -2.789819956e+000
 3.851998448e-001 -2.786499977e+000
 3.847987652e-001 -2.783190012e+000
 3.844009042e-001 -2.779870033e+000
 3.839998245e-001 -2.776560068e+000
 3.835987449e-001 -2.773240089e+000
 3.832008839e-001 -2.769929886e+000
 3.827998042e-001 -2.766629934e+000
 3.824018836e-001 -2.763319969e+000
 3.820008636e-001 -2.760010004e+000
 3.815997541e-001 -2.756710052e+000
 3.812018633e-001 -2.753410101e+000
 3.808008134e-001 -2.750109911e+000
 3.803997338e-001 -2.746809959e+000
 3.800018430e-001 -2.743520021e+000
 3.796007633e-001 -2.740220070e+000
 3.791997135e-001 -2.736929893e+000
 3.788018227e-001 -2.733639956e+000
 3.784007430e-001 -2.730350018e+000
 3.779996932e-001 -2.727060080e+000
 3.776017725e-001 -2.723769903e+000
 3.772006929e-001 -2.720489979e+000
 3.767996430e-001 -2.717210054e+000
 3.764017522e-001 -2.713920116e+000
 3.760006726e-001 -2.710649967e+000
 3.755996227e-001 -2.707370043e+000
 3.752017319e-001 -2.704090118e+000
 3.748006523e-001 -2.700819969e+000
 3.743996024e-001 -2.697540045e+000
 3.740017116e-001 -2.694269896e+000
 3.736006320e-001 -2.690999985e+000
 3.731995821e-001 -2.687740088e+000
 3.728016913e-001 -2.684469938e+000
 3.724005818e-001 -2.681200027e+000
 3.719995618e-001 -2.677939892e+000
 3.716016412e-001 -2.674679995e+000
 3.712005615e-001 -2.671420097e+000
 3.707994819e-001 -2.668159962e+000
 3.704016209e-001 -2.664910078e+000
 3.700005412e-001 -2.661649942e+000
 3.695994616e-001 -2.658400059e+000
 3.692016006e-001 -2.655149937e+000
 3.688005209e-001 -2.651900053e+000
 3.683994412e-001 -2.648649931e+000
 3.680015802e-001 -2.645400047e+000
 3.676004708e-001 -2.642149925e+000
 3.671993911e-001 -2.638910055e+000
 3.668015301e-001 -2.635669947e+000
 3.664004505e-001 -2.632430077e+000
 3.659993708e-001 -2.629189968e+000
 3.656014800e-001 -2.625950098e+000
 3.652004302e-001 -2.622720003e+000
 3.647993505e-001 -2.619479895e+000
 3.644014597e-001 -2.616250038e+000
 3.640004098e-001 -2.613019943e+000
 3.635993302e-001 -2.609790087e+000
 3.632014096e-001 -2.606559992e+000
 3.628003895e-001 -2.603329897e+000
 3.623992801e-001 -2.600110054e+000
 3.620013893e-001 -2.596889973e+000
 3.616003394e-001 -2.593660116e+000
 3.611992598e-001 -2.590440035e+000
 3.608013690e-001 -2.587219954e+000
 3.604003191e-001 -2.584009886e+000
 3.599992394e-001 -2.580790043e+000
 3.596013486e-001 -2.577579975e+000
 3.592002988e-001 -2.574359894e+000
 3.587992191e-001 -2.571150064e+000
 3.584012985e-001 -2.567939997e+000
 3.580002785e-001 -2.564729929e+000
 3.575991690e-001 -2.561530113e+000
 3.572012782e-001 -2.558320045e+000
 3.568001986e-001 -2.555119991e+000
 3.563991487e-001 -2.551919937e+000
 3.560012579e-001 -2.548719883e+000
 3.556001782e-001 -2.545520067e+000
 3.551991284e-001 -2.542320013e+000
 3.548012376e-001 -2.539119959e+000
 3.544001579e-001 -2.535929918e+000
 3.539991081e-001 -2.532730103e+000
 3.536012173e-001 -2.529540062e+000
 3.532001078e-001 -2.526350021e+000
 3.527990580e-001 -2.523159981e+000
 3.524011672e-001 -2.519969940e+000
 3.520000875e-001 -2.516789913e+000
 3.515990376e-001 -2.513600111e+000
 3.512011468e-001 -2.510420084e+000
 3.508000672e-001 -2.507240057e+000
 3.503990173e-001 -2.504060030e+000
 3.500011265e-001 -2.500880003e+000
 3.496000469e-001 -2.497699976e+000
 3.491989970e-001 -2.494529963e+000
 3.488011062e-001 -2.491349936e+000
 3.483999968e-001 -2.488179922e+000
 3.479989171e-001 -2.485009909e+000
 3.476010561e-001 -2.481839895e+000
 3.471999764e-001 -2.478669882e+000
 3.467988968e-001 -2.475500107e+000
 3.464010358e-001 -2.472330093e+000
 3.459999561e-001 -2.469170094e+000
 3.455988765e-001 -2.466000080e+000
 3.452010155e-001 -2.462840080e+000
 3.447999358e-001 -2.459680080e+000
 3.443988562e-001 -2.456520081e+000
 3.440009952e-001 -2.453360081e+000
 3.435998857e-001 -2.450210094e+000
 3.431988060e-001 -2.447050095e+000
 3.428009152e-001 -2.443900108e+000
 3.423998654e-001 -2.440749884e+000
 3.419987857e-001 -2.437589884e+000
 3.416008949e-001 -2.434449911e+000
 3.411998451e-001 -2.431299925e+000
 3.407987654e-001 -2.428149939e+000
 3.404008746e-001 -2.424999952e+000
 3.399998248e-001 -2.421859980e+000
 3.395987451e-001 -2.418720007e+000
 3.392008245e-001 -2.415580034e+000
 3.387998044e-001 -2.412430048e+000
 3.383986950e-001 -2.409300089e+000
 3.380008042e-001 -2.406160116e+000
 3.375997543e-001 -2.403019905e+000
 3.372018635e-001 -2.399889946e+000
 3.368007839e-001 -2.396749973e+000
 3.363997340e-001 -2.393620014e+000
 3.360018432e-001 -2.390490055e+000
 3.356007636e-001 -2.387360096e+000
 3.351997137e-001 -2.384229898e+000
 3.348018229e-001 -2.381099939e+000
 3.344007134e-001 -2.377979994e+000
 3.339996338e-001 -2.374850035e+000
 3.336017728e-001 -2.371730089e+000
 3.332006931e-001 -2.368609905e+000
 3.327996135e-001 -2.365489960e+000
 3.324017525e-001 -2.362370014e+000
 3.320006728e-001 -2.359250069e+000
 3.315995932e-001 -2.356129885e+000
 3.312017322e-001 -2.353019953e+000
 3.308006525e-001 -2.349900007e+000
 3.303995728e-001 -2.346790075e+000
 3.300017118e-001 -2.343679905e+000
 3.296006322e-001 -2.340569973e+000
 3.291995227e-001 -2.337460041e+000
 3.288016617e-001 -2.334350109e+000
 3.284005821e-001 -2.331239939e+000
 3.279995024e-001 -2.328140020e+000
 3.276016116e-001 -2.325030088e+000
 3.272005618e-001 -2.321929932e+000
 3.267994821e-001 -2.318830013e+000
 3.264015913e-001 -2.315730095e+000
 3.260005414e-001 -2.312629938e+000
 3.255994618e-001 -2.309530020e+000
 3.252015710e-001 -2.306430101e+000
 3.248005211e-001 -2.303339958e+000
 3.243994117e-001 -2.300240040e+000
 3.240015209e-001 -2.297149897e+000
 3.236004710e-001 -2.294059992e+000
 3.231993914e-001 -2.290970087e+000
 3.228015006e-001 -2.287879944e+000
 3.224004507e-001 -2.284790039e+000
 3.219993711e-001 -2.281699896e+000
 3.216014802e-001 -2.278620005e+000
 3.212004304e-001 -2.275530100e+000
 3.207993507e-001 -2.272449970e+000
 3.204014599e-001 -2.269370079e+000
 3.200004101e-001 -2.266289949e+000
 3.195993304e-001 -2.263210058e+000
 3.192014098e-001 -2.260129929e+000
 3.188003302e-001 -2.257050037e+000
 3.183992803e-001 -2.253969908e+000
 3.180001080e-001 -2.250900030e+000
 3.176003397e-001 -2.247819901e+000
 3.172002137e-001 -2.244750023e+000
 3.168004155e-001 -2.241679907e+000
 3.164002895e-001 -2.238610029e+000
 3.160001934e-001 -2.235539913e+000
 3.156003952e-001 -2.232470036e+000
 3.152002692e-001 -2.229399920e+000
 3.148001432e-001 -2.226340055e+000
 3.144003451e-001 -2.223269939e+000
 3.140002191e-001 -2.220210075e+000
 3.136001229e-001 -2.217139959e+000
 3.132003248e-001 -2.214080095e+000
 3.128001988e-001 -2.211019993e+000
 3.124004006e-001 -2.207959890e+000
 3.120002747e-001 -2.204900026e+000
 3.116001785e-001 -2.201849937e+000
 3.112003803e-001 -2.198790073e+000
 3.108002543e-001 -2.195739985e+000
 3.104001582e-001 -2.192679882e+000
 3.100003600e-001 -2.189630032e+000
 3.096002340e-001 -2.186579943e+000
 3.092001081e-001 -2.183530092e+000
 3.088003099e-001 -2.180480003e+000
 3.084002137e-001 -2.177429914e+000
 3.080004156e-001 -2.174380064e+000
 3.076002896e-001 -2.171339989e+000
 3.072001934e-001 -2.168289900e+000
 3.068003953e-001 -2.165250063e+000
 3.064002693e-001 -2.162199974e+000
 3.060001433e-001 -2.159159899e+000
 3.056003451e-001 -2.156120062e+000
 3.052002490e-001 -2.153079987e+000
 3.048001230e-001 -2.150039911e+000
 3.044003248e-001 -2.147010088e+000
 3.040001988e-001 -2.143970013e+000
 3.036004007e-001 -2.140939951e+000
 3.032002747e-001 -2.137900114e+000
 3.028001785e-001 -2.134870052e+000
 3.024003804e-001 -2.131839991e+000
 3.020002544e-001 -2.128799915e+000
 3.016001284e-001 -2.125770092e+000
 3.012003601e-001 -2.122750044e+000
 3.008002341e-001 -2.119719982e+000
 3.004001081e-001 -2.116689920e+000
 3.000003099e-001 -2.113660097e+000
 2.996002138e-001 -2.110640049e+000
 2.992004156e-001 -2.107620001e+000
 2.988002896e-001 -2.104589939e+000
 2.984001637e-001 -2.101569891e+000
 2.980003953e-001 -2.098550081e+000
 2.976002693e-001 -2.095530033e+000
 2.972001433e-001 -2.092509985e+000
 2.968003452e-001 -2.089489937e+000
 2.964002490e-001 -2.086479902e+000
 2.960001230e-001 -2.083460093e+000
 2.956003249e-001 -2.080450058e+000
 2.952001989e-001 -2.077430010e+000
 2.948004007e-001 -2.074419975e+000
 2.944002748e-001 -2.071409941e+000
 2.940001488e-001 -2.068399906e+000
 2.936003804e-001 -2.065390110e+000
 2.932002544e-001 -2.062380075e+000
 2.928001285e-001 -2.059370041e+000
 2.924003303e-001 -2.056370020e+000
 2.920002341e-001 -2.053359985e+000
 2.916001081e-001 -2.050349951e+000
 2.912003100e-001 -2.047349930e+000
 2.908001840e-001 -2.044349909e+000
 2.904004157e-001 -2.041349888e+000
 2.900002897e-001 -2.038350105e+000
 2.896001637e-001 -2.035350084e+000
 2.892003655e-001 -2.032350063e+000
 2.888002694e-001 -2.029350042e+000
 2.884001434e-001 -2.026350021e+000
 2.880003452e-001 -2.023360014e+000
 2.876002192e-001 -2.020359993e+000
 2.872001231e-001 -2.017369986e+000
 2.868003249e-001 -2.014369965e+000
 2.864001989e-001 -2.011379957e+000
 2.860001028e-001 -2.008389950e+000
 2.856003046e-001 -2.005399942e+000
 2.852001786e-001 -2.002409935e+000
 2.848003507e-001 -1.999420047e+000
 2.844002545e-001 -1.996430039e+000
 2.840001285e-001 -1.993450046e+000
 2.836003304e-001 -1.990460038e+000
 2.832002342e-001 -1.987480044e+000
 2.828001082e-001 -1.984490037e+000
 2.824003100e-001 -1.981510043e+000
 2.820001841e-001 -1.978530049e+000
 2.816000879e-001 -1.975550056e+000
 2.812002897e-001 -1.972569942e+000
 2.808001637e-001 -1.969589949e+000
 2.804003656e-001 -1.966609955e+000
 2.800002694e-001 -1.963629961e+000
 2.796001434e-001 -1.960649967e+000
 2.792003453e-001 -1.957679987e+000
 2.788002193e-001 -1.954699993e+000
 2.784001231e-001 -1.951730013e+000
 2.780003250e-001 -1.948760033e+000
 2.776001990e-001 -1.945780039e+000
 2.772000730e-001 -1.942810059e+000
 2.768003047e-001 -1.939839959e+000
 2.764001787e-001 -1.936869979e+000
 2.760003507e-001 -1.933899999e+000
 2.756002545e-001 -1.930940032e+000
 2.752001584e-001 -1.927970052e+000
 2.748003304e-001 -1.924999952e+000
 2.744002044e-001 -1.922039986e+000
 2.740001082e-001 -1.919070005e+000
 2.736003101e-001 -1.916110039e+000
 2.732001841e-001 -1.913149953e+000
 2.728000581e-001 -1.910189986e+000
 2.724002898e-001 -1.907230020e+000
 2.720001638e-001 -1.904270053e+000
 2.716003656e-001 -1.901309967e+000
 2.712002397e-001 -1.898350000e+000
 2.708001435e-001 -1.895390034e+000
 2.704003453e-001 -1.892429948e+000
 2.700002193e-001 -1.889479995e+000
 2.696000934e-001 -1.886520028e+000
 2.692003250e-001 -1.883569956e+000
 2.688001990e-001 -1.880620003e+000
 2.684000731e-001 -1.877660036e+000
 2.680002749e-001 -1.874709964e+000
 2.676001787e-001 -1.871760011e+000
 2.672003806e-001 -1.868810058e+000
 2.668002546e-001 -1.865859985e+000
 2.664001286e-001 -1.862910032e+000
 2.660003304e-001 -1.859969974e+000
 2.656002045e-001 -1.857020020e+000
 2.652001083e-001 -1.854069948e+000
 2.648003101e-001 -1.851130009e+000
 2.644001842e-001 -1.848180056e+000
 2.640000582e-001 -1.845239997e+000
 2.636002600e-001 -1.842300057e+000
 2.632001638e-001 -1.839359999e+000
 2.628003657e-001 -1.836420059e+000
 2.624002397e-001 -1.833480000e+000
 2.620001435e-001 -1.830539942e+000
 2.616003454e-001 -1.827600002e+000
 2.612002194e-001 -1.824659944e+000
 2.608000934e-001 -1.821720004e+000
 2.604002953e-001 -1.818789959e+000
 2.600001991e-001 -1.815850019e+000
 2.596000731e-001 -1.812919974e+000
 2.592002749e-001 -1.809980035e+000
 2.588001788e-001 -1.807049990e+000
 2.584003806e-001 -1.804119945e+000
 2.580002546e-001 -1.801190019e+000
 2.576001287e-001 -1.798249960e+000
 2.572003305e-001 -1.795320034e+000
 2.568002343e-001 -1.792400002e+000
 2.564001083e-001 -1.789469957e+000
 2.560003102e-001 -1.786540031e+000
 2.556001842e-001 -1.783609986e+000
 2.552000582e-001 -1.780689955e+000
 2.548002601e-001 -1.777760029e+000
 2.544001639e-001 -1.774839997e+000
 2.540003657e-001 -1.771909952e+000
 2.536002398e-001 -1.768990040e+000
 2.532001138e-001 -1.766070008e+000
 2.528003454e-001 -1.763139963e+000
 2.524002194e-001 -1.760220051e+000
 2.520000935e-001 -1.757300019e+000
 2.516002953e-001 -1.754379988e+000
 2.512001991e-001 -1.751469970e+000
 2.508000731e-001 -1.748550057e+000
 2.504002750e-001 -1.745630026e+000
 2.500001490e-001 -1.742709994e+000
 2.496003658e-001 -1.739799976e+000
 2.492002547e-001 -1.736879945e+000
 2.488001287e-001 -1.733970046e+000
 2.484003454e-001 -1.731050014e+000
 2.480002195e-001 -1.728139997e+000
 2.476001084e-001 -1.725229979e+000
 2.472003102e-001 -1.722319961e+000
 2.468001992e-001 -1.719409943e+000
 2.464000732e-001 -1.716500044e+000
 2.460002601e-001 -1.713590026e+000
 2.456001490e-001 -1.710680008e+000
 2.452003509e-001 -1.707769990e+000
 2.448002398e-001 -1.704859972e+000
 2.444001287e-001 -1.701959968e+000
 2.440003306e-001 -1.699049950e+000
 2.436002046e-001 -1.696149945e+000
 2.432000935e-001 -1.693240047e+000
 2.428002954e-001 -1.690340042e+000
 2.424001843e-001 -1.687440038e+000
 2.420000732e-001 -1.684530020e+000
 2.416002750e-001 -1.681630015e+000
 2.412001640e-001 -1.678730011e+000
 2.408003658e-001 -1.675830007e+000
 2.404002398e-001 -1.672930002e+000
 2.400001287e-001 -1.670029998e+000
 2.396003306e-001 -1.667129993e+000
 2.392002195e-001 -1.664240003e+000
 2.388001084e-001 -1.661339998e+000
 2.384003103e-001 -1.658439994e+000
 2.380001843e-001 -1.655550003e+000
 2.376000732e-001 -1.652649999e+000
 2.372002602e-001 -1.649760008e+000
 2.368001640e-001 -1.646860003e+000
 2.364003509e-001 -1.643970013e+000
 2.360002398e-001 -1.641080022e+000
 2.356001139e-001 -1.638190031e+000
 2.352003306e-001 -1.635300040e+000
 2.348002046e-001 -1.632410049e+000
 2.344000936e-001 -1.629520059e+000
 2.340002954e-001 -1.626629949e+000
 2.336001843e-001 -1.623739958e+000
 2.332000583e-001 -1.620849967e+000
 2.328002751e-001 -1.617959976e+000
 2.324001491e-001 -1.615079999e+000
 2.320000380e-001 -1.612190008e+000
 2.316002399e-001 -1.609310031e+000
 2.312001288e-001 -1.606420040e+000
 2.308003306e-001 -1.603539944e+000
 2.304002196e-001 -1.600649953e+000
 2.300000936e-001 -1.597769976e+000
 2.296003103e-001 -1.594889998e+000
 2.292001843e-001 -1.592010021e+000
 2.288000733e-001 -1.589130044e+000
 2.284002751e-001 -1.586249948e+000
 2.280001640e-001 -1.583369970e+000
 2.276000381e-001 -1.580489993e+000
 2.272002250e-001 -1.577610016e+000
 2.268001288e-001 -1.574730039e+000
 2.264003158e-001 -1.571859956e+000
 2.260002047e-001 -1.568979979e+000
 2.256000936e-001 -1.566100001e+000
 2.252002954e-001 -1.563230038e+000
 2.248001695e-001 -1.560349941e+000
 2.244000584e-001 -1.557479978e+000
 2.240002602e-001 -1.554610014e+000
 2.236001492e-001 -1.551730037e+000
 2.232000381e-001 -1.548859954e+000
 2.228002399e-001 -1.545989990e+000
 2.224001139e-001 -1.543120027e+000
 2.220003307e-001 -1.540249944e+000
 2.216002047e-001 -1.537379980e+000
 2.212000936e-001 -1.534510016e+000
 2.208002955e-001 -1.531640053e+000
 2.204001844e-001 -1.528769970e+000
 2.200000733e-001 -1.525910020e+000
 2.196002752e-001 -1.523040056e+000
 2.192001492e-001 -1.520169973e+000
 2.188000381e-001 -1.517310023e+000
 2.184002399e-001 -1.514439940e+000
 2.180001289e-001 -1.511579990e+000
 2.176003158e-001 -1.508710027e+000
 2.172002047e-001 -1.505849957e+000
 2.168000787e-001 -1.502990007e+000
 2.164002955e-001 -1.500120044e+000
 2.160001695e-001 -1.497259974e+000
 2.156000584e-001 -1.494400024e+000
 2.152002603e-001 -1.491539955e+000
 2.148001492e-001 -1.488680005e+000
 2.144000232e-001 -1.485820055e+000
 2.140002400e-001 -1.482959986e+000
 2.136001140e-001 -1.480100036e+000
 2.132003158e-001 -1.477249980e+000
 2.128002048e-001 -1.474390030e+000
 2.124000937e-001 -1.471529961e+000
 2.120002955e-001 -1.468680024e+000
 2.116001844e-001 -1.465819955e+000
 2.112000585e-001 -1.462970018e+000
 2.108002752e-001 -1.460109949e+000
 2.104001492e-001 -1.457260013e+000
 2.100000381e-001 -1.454399943e+000
 2.096002400e-001 -1.451550007e+000
 2.092001289e-001 -1.448699951e+000
 2.088003159e-001 -1.445850015e+000
 2.084002197e-001 -1.442989945e+000
 2.080000937e-001 -1.440140009e+000
 2.076002806e-001 -1.437289953e+000
 2.072001696e-001 -1.434440017e+000
 2.068000436e-001 -1.431589961e+000
 2.064002603e-001 -1.428750038e+000
 2.060001343e-001 -1.425899982e+000
 2.056000233e-001 -1.423050046e+000
 2.052002251e-001 -1.420199990e+000
 2.048001140e-001 -1.417359948e+000
 2.044003159e-001 -1.414510012e+000
 2.040002048e-001 -1.411669970e+000
 2.036000788e-001 -1.408820033e+000
 2.032002956e-001 -1.405979991e+000
 2.028001696e-001 -1.403130054e+000
 2.024000585e-001 -1.400290012e+000
 2.020002604e-001 -1.397449970e+000
 2.016001493e-001 -1.394600034e+000
 2.012000382e-001 -1.391759992e+000
 2.008002400e-001 -1.388919950e+000
 2.004001141e-001 -1.386080027e+000
 2.000003308e-001 -1.383239985e+000
 1.996002048e-001 -1.380399942e+000
 1.992000937e-001 -1.377560019e+000
 1.988002807e-001 -1.374719977e+000
 1.984001845e-001 -1.371880054e+000
 1.980000585e-001 -1.369040012e+000
 1.976002455e-001 -1.366209984e+000
 1.972001344e-001 -1.363369942e+000
 1.968000233e-001 -1.360530019e+000
 1.964002252e-001 -1.357699990e+000
 1.960001141e-001 -1.354859948e+000
 1.956003159e-001 -1.352030039e+000
 1.952002048e-001 -1.349189997e+000
 1.948000789e-001 -1.346359968e+000
 1.944002807e-001 -1.343520045e+000
 1.940001696e-001 -1.340690017e+000
 1.936000586e-001 -1.337859988e+000
 1.932002604e-001 -1.335029960e+000
 1.928001493e-001 -1.332190037e+000
 1.924000233e-001 -1.329360008e+000
 1.920002401e-001 -1.326529980e+000
 1.916001141e-001 -1.323699951e+000
 1.912003160e-001 -1.320870042e+000
 1.908002049e-001 -1.318040013e+000
 1.904000938e-001 -1.315209985e+000
 1.900002956e-001 -1.312379956e+000
 1.896001846e-001 -1.309559941e+000
 1.892000586e-001 -1.306730032e+000
 1.888002455e-001 -1.303900003e+000
 1.884001344e-001 -1.301079988e+000
 1.880000383e-001 -1.298249960e+000
 1.876002252e-001 -1.295420051e+000
 1.872000992e-001 -1.292600036e+000
 1.868003160e-001 -1.289770007e+000
 1.864001900e-001 -1.286949992e+000
 1.860000789e-001 -1.284129977e+000
 1.856002808e-001 -1.281299949e+000
 1.852001697e-001 -1.278480053e+000
 1.848000437e-001 -1.275660038e+000
 1.844002604e-001 -1.272830009e+000
 1.840001345e-001 -1.270009995e+000
 1.836000234e-001 -1.267189980e+000
 1.832002252e-001 -1.264369965e+000
 1.828001142e-001 -1.261549950e+000
 1.824003160e-001 -1.258730054e+000
 1.820002049e-001 -1.255910039e+000
 1.816000789e-001 -1.253090024e+000
 1.812002957e-001 -1.250270009e+000
 1.808001697e-001 -1.247449994e+000
 1.804000586e-001 -1.244639993e+000
 1.800002605e-001 -1.241819978e+000
 1.796001494e-001 -1.238999963e+000
 1.792000234e-001 -1.236189961e+000
 1.788002104e-001 -1.233369946e+000
 1.784000993e-001 -1.230550051e+000
 1.780000031e-001 -1.227740049e+000
 1.776001900e-001 -1.224920034e+000
 1.772000790e-001 -1.222110033e+000
 1.768002808e-001 -1.219300032e+000
 1.764001697e-001 -1.216480017e+000
 1.760000437e-001 -1.213670015e+000
 1.756002456e-001 -1.210860014e+000
 1.752001345e-001 -1.208039999e+000
 1.748000234e-001 -1.205229998e+000
 1.744002253e-001 -1.202419996e+000
 1.740001142e-001 -1.199609995e+000
 1.735999882e-001 -1.196799994e+000
 1.732001901e-001 -1.193989992e+000
 1.728000790e-001 -1.191179991e+000
 1.724002808e-001 -1.188369989e+000
 1.720001698e-001 -1.185559988e+000
 1.716000587e-001 -1.182749987e+000
 1.712002605e-001 -1.179939985e+000
 1.708001494e-001 -1.177129984e+000
 1.704000235e-001 -1.174329996e+000
 1.700002253e-001 -1.171519995e+000
 1.696001142e-001 -1.168709993e+000
 1.692000031e-001 -1.165910006e+000
 1.688001901e-001 -1.163100004e+000
 1.684000641e-001 -1.160290003e+000
 1.680002809e-001 -1.157490015e+000
 1.676001549e-001 -1.154680014e+000
 1.672000438e-001 -1.151880026e+000
 1.668002456e-001 -1.149080038e+000
 1.664001346e-001 -1.146270037e+000
 1.660000086e-001 -1.143470049e+000
 1.656002253e-001 -1.140660048e+000
 1.652000993e-001 -1.137859941e+000
 1.647999883e-001 -1.135059953e+000
 1.644001901e-001 -1.132259965e+000
 1.640000790e-001 -1.129459977e+000
 1.636002809e-001 -1.126659989e+000
 1.632001698e-001 -1.123849988e+000
 1.628000438e-001 -1.121050000e+000
 1.624002606e-001 -1.118250012e+000
 1.620001346e-001 -1.115450025e+000
 1.616000235e-001 -1.112660050e+000
 1.612002254e-001 -1.109859943e+000
 1.608001143e-001 -1.107059956e+000
 1.603999883e-001 -1.104259968e+000
 1.600002050e-001 -1.101459980e+000
 1.596000791e-001 -1.098659992e+000
 1.592002660e-001 -1.095870018e+000
 1.588001698e-001 -1.093070030e+000
 1.584000438e-001 -1.090270042e+000
 1.580002457e-001 -1.087479949e+000
 1.576001346e-001 -1.084679961e+000
 1.572000235e-001 -1.081889987e+000
 1.568002105e-001 -1.079089999e+000
 1.564000994e-001 -1.076300025e+000
 1.559999883e-001 -1.073500037e+000
 1.556001902e-001 -1.070709944e+000
 1.552000791e-001 -1.067919970e+000
 1.548002809e-001 -1.065119982e+000
 1.544001549e-001 -1.062330008e+000
 1.540000439e-001 -1.059540033e+000
 1.536002457e-001 -1.056740046e+000
 1.532001346e-001 -1.053949952e+000
 1.528000236e-001 -1.051159978e+000
 1.524002105e-001 -1.048370004e+000
 1.520000994e-001 -1.045580029e+000
 1.515999883e-001 -1.042790055e+000
 1.512001902e-001 -1.039999962e+000
 1.508000642e-001 -1.037209988e+000
 1.504002810e-001 -1.034420013e+000
 1.500001550e-001 -1.031630039e+000
 1.496000439e-001 -1.028839946e+000
 1.492002457e-001 -1.026049972e+000
 1.488001347e-001 -1.023259997e+000
 1.484000087e-001 -1.020480037e+000
 1.480002105e-001 -1.017689943e+000
 1.476000994e-001 -1.014899969e+000
 1.471999884e-001 -1.012109995e+000
 1.468001902e-001 -1.009330034e+000
 1.464000642e-001 -1.006539941e+000
 1.460002810e-001 -1.003749967e+000
 1.456001550e-001 -1.000970006e+000
 1.452000439e-001 -9.981840253e-001
 1.448002458e-001 -9.953989983e-001
 1.444001347e-001 -9.926139712e-001
 1.440000087e-001 -9.898300171e-001
 1.436002254e-001 -9.870449901e-001
 1.432000995e-001 -9.842619896e-001
 1.427999884e-001 -9.814779758e-001
 1.424001753e-001 -9.786949754e-001
 1.420000643e-001 -9.759119749e-001
 1.416002661e-001 -9.731289744e-001
 1.412001550e-001 -9.703469872e-001
 1.408000439e-001 -9.675650001e-001
 1.404002458e-001 -9.647830129e-001
 1.400001347e-001 -9.620019794e-001
 1.396000087e-001 -9.592210054e-001
 1.392002106e-001 -9.564399719e-001
 1.388000995e-001 -9.536589980e-001
 1.383999884e-001 -9.508789778e-001
 1.380001754e-001 -9.480990171e-001
 1.376000792e-001 -9.453200102e-001
 1.372002661e-001 -9.425399899e-001
 1.368001550e-001 -9.397609830e-001
 1.364000291e-001 -9.369819760e-001
 1.360002458e-001 -9.342039824e-001
 1.356001198e-001 -9.314259887e-001
 1.352000087e-001 -9.286479950e-001
 1.348002106e-001 -9.258700013e-001
 1.344000995e-001 -9.230930209e-001
 1.339999884e-001 -9.203159809e-001
 1.336001903e-001 -9.175390005e-001
 1.332000643e-001 -9.147629738e-001
 1.328002661e-001 -9.119859934e-001
 1.324001551e-001 -9.092109799e-001
 1.320000291e-001 -9.064350128e-001
 1.316002458e-001 -9.036589861e-001
 1.312001199e-001 -9.008839726e-001
 1.308000088e-001 -8.981099725e-001
 1.304002106e-001 -8.953350186e-001
 1.300000995e-001 -8.925610185e-001
 1.295999736e-001 -8.897870183e-001
 1.292001903e-001 -8.870130181e-001
 1.288000643e-001 -8.842399716e-001
 1.283999532e-001 -8.814659715e-001
 1.280001551e-001 -8.786929846e-001
 1.276000291e-001 -8.759210110e-001
 1.272002310e-001 -8.731480241e-001
 1.268001199e-001 -8.703759909e-001
 1.264000088e-001 -8.676040173e-001
 1.260002106e-001 -8.648329973e-001
 1.256000996e-001 -8.620610237e-001
 1.251999736e-001 -8.592900038e-001
 1.248001829e-001 -8.565189838e-001
 1.244000643e-001 -8.537489772e-001
 1.239999533e-001 -8.509789705e-001
 1.236001551e-001 -8.482090235e-001
 1.232000366e-001 -8.454390168e-001
 1.228002384e-001 -8.426690102e-001
 1.224001199e-001 -8.399000168e-001
 1.220000014e-001 -8.371310234e-001
 1.216002107e-001 -8.343619704e-001
 1.212000921e-001 -8.315929770e-001
 1.207999736e-001 -8.288249969e-001
 1.204001829e-001 -8.260570168e-001
 1.200000644e-001 -8.232889771e-001
 1.195999458e-001 -8.205220103e-001
 1.192001551e-001 -8.177539706e-001
 1.188000366e-001 -8.149870038e-001
 1.184002310e-001 -8.122209907e-001
 1.180001199e-001 -8.094540238e-001
 1.176000014e-001 -8.066880107e-001
 1.172002032e-001 -8.039209843e-001
 1.168000922e-001 -8.011559844e-001
 1.163999736e-001 -7.983899713e-001
 1.160001829e-001 -7.956249714e-001
 1.156000644e-001 -7.928590178e-001
 1.151999459e-001 -7.900940180e-001
 1.148001552e-001 -7.873299718e-001
 1.144000366e-001 -7.845649719e-001
 1.140002310e-001 -7.818009853e-001
 1.136001125e-001 -7.790369987e-001
 1.132000089e-001 -7.762730122e-001
 1.128002033e-001 -7.735099792e-001
 1.124000847e-001 -7.707459927e-001
 1.119999737e-001 -7.679830194e-001
 1.116001755e-001 -7.652209997e-001
 1.112000570e-001 -7.624580264e-001
 1.107999459e-001 -7.596949935e-001
 1.104001477e-001 -7.569329739e-001
 1.100000367e-001 -7.541710138e-001
 1.096002311e-001 -7.514100075e-001
 1.092001200e-001 -7.486479878e-001
 1.088000089e-001 -7.458869815e-001
 1.084002033e-001 -7.431259751e-001
 1.080000848e-001 -7.403650284e-001
 1.075999662e-001 -7.376040220e-001
 1.072001755e-001 -7.348440289e-001
 1.068000570e-001 -7.320830226e-001
 1.063999385e-001 -7.293230295e-001
 1.060001478e-001 -7.265639901e-001
 1.056000292e-001 -7.238039970e-001
 1.052002385e-001 -7.210450172e-001
 1.048001200e-001 -7.182850242e-001
 1.044000015e-001 -7.155259848e-001
 1.040002033e-001 -7.127680182e-001
 1.036000848e-001 -7.100089788e-001
 1.031999737e-001 -7.072510123e-001
 1.028001755e-001 -7.044929862e-001
 1.024000570e-001 -7.017350197e-001
 1.019999385e-001 -6.989769936e-001
 1.016001478e-001 -6.962190270e-001
 1.012000293e-001 -6.934620142e-001
 1.008002385e-001 -6.907050014e-001
 1.004001200e-001 -6.879479885e-001
 1.000000015e-001 -6.851909757e-001
 9.960019588e-002 -6.824349761e-001
 9.920009226e-002 -6.796780229e-001
 9.879997373e-002 -6.769220233e-001
 9.840016812e-002 -6.741660237e-001
 9.800005704e-002 -6.714109778e-001
 9.759993851e-002 -6.686549783e-001
 9.720014036e-002 -6.658999920e-001
 9.680002928e-002 -6.631439924e-001
 9.640023112e-002 -6.603890061e-001
 9.600012004e-002 -6.576349735e-001
 9.560000151e-002 -6.548799872e-001
 9.520020336e-002 -6.521260142e-001
 9.480009228e-002 -6.493710279e-001
 9.439997375e-002 -6.466169953e-001
 9.400016814e-002 -6.438630223e-001
 9.360004961e-002 -6.411100030e-001
 9.319993854e-002 -6.383559704e-001
 9.280014038e-002 -6.356030107e-001
 9.240002185e-002 -6.328499913e-001
 9.200023115e-002 -6.300969720e-001
 9.160011262e-002 -6.273440123e-001
 9.119999409e-002 -6.245909929e-001
 9.080020338e-002 -6.218389869e-001
 9.040008485e-002 -6.190869808e-001
 8.999997377e-002 -6.163340211e-001
 8.960016817e-002 -6.135830283e-001
 8.920004964e-002 -6.108310223e-001
 8.879994601e-002 -6.080790162e-001
 8.840014040e-002 -6.053280234e-001
 8.800002187e-002 -6.025769711e-001
 8.760023117e-002 -5.998259783e-001
 8.720011264e-002 -5.970749855e-001
 8.679999411e-002 -5.943239927e-001
 8.640020341e-002 -5.915730000e-001
 8.600008488e-002 -5.888230205e-001
 8.559996635e-002 -5.860729814e-001
 8.520016819e-002 -5.833230019e-001
 8.480005711e-002 -5.805730224e-001
 8.439993858e-002 -5.778229833e-001
 8.400014043e-002 -5.750740170e-001
 8.360002190e-002 -5.723239779e-001
 8.320022374e-002 -5.695750117e-001
 8.280011266e-002 -5.668259859e-001
 8.239999413e-002 -5.640770197e-001
 8.200019598e-002 -5.613279939e-001
 8.160008490e-002 -5.585799813e-001
 8.119996637e-002 -5.558310151e-001
 8.080017567e-002 -5.530830026e-001
 8.040005714e-002 -5.503349900e-001
 7.999993861e-002 -5.475869775e-001
 7.960013300e-002 -5.448390245e-001
 7.920002192e-002 -5.420910120e-001
 7.880022377e-002 -5.393440127e-001
 7.840010524e-002 -5.365960002e-001
 7.799999416e-002 -5.338490009e-001
 7.760019600e-002 -5.311020017e-001
 7.720007747e-002 -5.283550024e-001
 7.679996639e-002 -5.256080031e-001
 7.640016824e-002 -5.228620172e-001
 7.600004971e-002 -5.201150179e-001
 7.559993863e-002 -5.173689723e-001
 7.520014048e-002 -5.146229863e-001
 7.480002195e-002 -5.118770003e-001
 7.439990342e-002 -5.091310143e-001
 7.400010526e-002 -5.063850284e-001
 7.359999418e-002 -5.036389828e-001
 7.320019603e-002 -5.008940101e-001
 7.280007750e-002 -4.981490076e-001
 7.239995897e-002 -4.954029918e-001
 7.200016081e-002 -4.926579893e-001
 7.160004973e-002 -4.899129868e-001
 7.119993120e-002 -4.871680140e-001
 7.080013305e-002 -4.844239950e-001
 7.040002197e-002 -4.816789925e-001
 6.999990344e-002 -4.789350033e-001
 6.960010529e-002 -4.761910141e-001
 6.919999421e-002 -4.734460115e-001
 6.880019605e-002 -4.707019925e-001
 6.840007752e-002 -4.679580033e-001
 6.799995899e-002 -4.652149975e-001
 6.760016829e-002 -4.624710083e-001
 6.720004976e-002 -4.597280025e-001
 6.679993123e-002 -4.569840133e-001
 6.640013307e-002 -4.542410076e-001
 6.600001454e-002 -4.514980018e-001
 6.559990346e-002 -4.487549961e-001
 6.520010531e-002 -4.460119903e-001
 6.479998678e-002 -4.432690144e-001
 6.440018862e-002 -4.405269921e-001
 6.400007755e-002 -4.377839863e-001
 6.359995902e-002 -4.350419939e-001
 6.320016086e-002 -4.322989881e-001
 6.280004978e-002 -4.295569956e-001
 6.239993125e-002 -4.268150032e-001
 6.200013310e-002 -4.240730107e-001
 6.160001829e-002 -4.213309884e-001
 6.119990349e-002 -4.185900092e-001
 6.080010533e-002 -4.158479869e-001
 6.039998680e-002 -4.131070077e-001
 6.000018865e-002 -4.103649855e-001
 5.960007757e-002 -4.076240063e-001
 5.919995904e-002 -4.048829973e-001
 5.880016088e-002 -4.021419883e-001
 5.840004608e-002 -3.994010091e-001
 5.799992755e-002 -3.966600001e-001
 5.760013312e-002 -3.939200044e-001
 5.720001832e-002 -3.911789954e-001
 5.679989979e-002 -3.884389997e-001
 5.640010163e-002 -3.856979907e-001
 5.599998683e-002 -3.829579949e-001
 5.560019240e-002 -3.802179992e-001
 5.520007387e-002 -3.774780035e-001
 5.479995906e-002 -3.747380078e-001
 5.440016091e-002 -3.719980121e-001
 5.400004238e-002 -3.692579865e-001
 5.359993130e-002 -3.665179908e-001
 5.320013314e-002 -3.637790084e-001
 5.280001462e-002 -3.610390127e-001
 5.239989981e-002 -3.583000004e-001
 5.200010166e-002 -3.555609882e-001
 5.159998685e-002 -3.528220057e-001
 5.120018870e-002 -3.500829935e-001
 5.080007389e-002 -3.473440111e-001
 5.039995536e-002 -3.446049988e-001
 5.000015721e-002 -3.418659866e-001
 4.960004613e-002 -3.391270041e-001
 4.919992760e-002 -3.363890052e-001
 4.880012944e-002 -3.336499929e-001
 4.840001464e-002 -3.309119940e-001
 4.799989611e-002 -3.281730115e-001
 4.760010168e-002 -3.254350126e-001
 4.719998688e-002 -3.226970136e-001
 4.680018872e-002 -3.199590147e-001
 4.640007019e-002 -3.172209859e-001
 4.599995539e-002 -3.144829869e-001
 4.560016096e-002 -3.117449880e-001
 4.520004243e-002 -3.090069890e-001
 4.479992762e-002 -3.062700033e-001
 4.440012947e-002 -3.035320044e-001
 4.400001094e-002 -3.007949889e-001
 4.359989613e-002 -2.980569899e-001
 4.320010170e-002 -2.953200042e-001
 4.279998317e-002 -2.925829887e-001
 4.240018502e-002 -2.898460031e-001
 4.200007021e-002 -2.871080041e-001
 4.159995168e-002 -2.843709886e-001
 4.120015725e-002 -2.816349864e-001
 4.080004245e-002 -2.788980007e-001
 4.039992392e-002 -2.761609852e-001
 4.000012577e-002 -2.734239995e-001
 3.960001096e-002 -2.706879973e-001
 3.919989616e-002 -2.679510117e-001
 3.880009800e-002 -2.652150095e-001
 3.839998320e-002 -2.624779940e-001
 3.800018504e-002 -2.597419918e-001
 3.760007024e-002 -2.570050061e-001
 3.719995171e-002 -2.542690039e-001
 3.680015728e-002 -2.515330017e-001
 3.640003875e-002 -2.487969995e-001
 3.599992394e-002 -2.460609972e-001
 3.560012579e-002 -2.433249950e-001
 3.520001099e-002 -2.405889928e-001
 3.479989618e-002 -2.378530055e-001
 3.440009803e-002 -2.351180017e-001
 3.399997950e-002 -2.323819995e-001
 3.360018507e-002 -2.296459973e-001
 3.320006654e-002 -2.269109935e-001
 3.279995173e-002 -2.241750062e-001
 3.240015358e-002 -2.214400023e-001
 3.200003877e-002 -2.187040001e-001
 3.160001710e-002 -2.159689963e-001
 3.120002896e-002 -2.132340074e-001
 3.080004081e-002 -2.104990035e-001
 3.040002100e-002 -2.077630013e-001
 3.000003286e-002 -2.050279975e-001
 2.960001118e-002 -2.022929937e-001
 2.920002304e-002 -1.995580047e-001
 2.880003490e-002 -1.968230009e-001
 2.840001509e-002 -1.940879971e-001
 2.800002694e-002 -1.913540065e-001
 2.760003693e-002 -1.886190027e-001
 2.720001526e-002 -1.858839989e-001
 2.680002712e-002 -1.831489950e-001
 2.640000731e-002 -1.804150045e-001
 2.600001916e-002 -1.776800007e-001
 2.560003102e-002 -1.749459952e-001
 2.520001121e-002 -1.722110063e-001
 2.480002306e-002 -1.694770008e-001
 2.440003492e-002 -1.667419970e-001
 2.400001325e-002 -1.640080065e-001
 2.360002324e-002 -1.612740010e-001
 2.320000529e-002 -1.585389972e-001
 2.280001529e-002 -1.558050066e-001
 2.240002714e-002 -1.530710012e-001
 2.200000547e-002 -1.503369957e-001
 2.160001732e-002 -1.476030052e-001
 2.120002918e-002 -1.448689997e-001
 2.080000937e-002 -1.421349943e-001
 2.040002123e-002 -1.394010037e-001
 2.000003308e-002 -1.366669983e-001
 1.960001141e-002 -1.339329928e-001
 1.920002326e-002 -1.311990023e-001
 1.880000159e-002 -1.284649968e-001
 1.840001345e-002 -1.257310063e-001
 1.800002530e-002 -1.229970008e-001
 1.760000549e-002 -1.202640012e-001
 1.720001549e-002 -1.175300032e-001
 1.680002734e-002 -1.147959977e-001
 1.640000753e-002 -1.120629981e-001
 1.600001939e-002 -1.093290001e-001
 1.559999958e-002 -1.065950021e-001
 1.520001050e-002 -1.038620025e-001
 1.480002236e-002 -1.011279970e-001
 1.440000162e-002 -9.839480370e-002
 1.400001347e-002 -9.566129744e-002
 1.360002439e-002 -9.292779863e-002
 1.320000365e-002 -9.019439667e-002
 1.280001551e-002 -8.746100217e-002
 1.239999477e-002 -8.472760022e-002
 1.200000662e-002 -8.199419826e-002
 1.160001755e-002 -7.926090062e-002
 1.119999681e-002 -7.652749866e-002
 1.080000866e-002 -7.379420102e-002
 1.040001959e-002 -7.106100023e-002
 9.999999776e-003 -6.832770258e-002
 9.600011632e-003 -6.559439749e-002
 9.200022556e-003 -6.286119670e-002
 8.800002746e-003 -6.012799963e-002
 8.400013670e-003 -5.739479885e-002
 7.999993861e-003 -5.466160178e-002
 7.600005250e-003 -5.192840099e-002
 7.200016640e-003 -4.919530079e-002
 6.799996365e-003 -4.646210000e-002
 6.400007755e-003 -4.372899979e-002
 6.000019144e-003 -4.099589959e-002
 5.599998403e-003 -3.826279938e-002
 5.200009793e-003 -3.552969918e-002
 4.799989983e-003 -3.279659897e-002
 4.400001373e-003 -3.006350063e-002
 4.000012763e-003 -2.733040042e-002
 3.599992488e-003 -2.459740080e-002
 3.200003877e-003 -2.186430059e-002
 2.800002461e-003 -1.913129911e-002
 2.400001278e-003 -1.639820077e-002
 2.000003122e-003 -1.366520021e-002
 1.600001939e-003 -1.093210001e-002
 1.200000639e-003 -8.199100383e-003
 7.999993395e-004 -5.466070026e-003
 4.000012705e-004 -2.733029891e-003
 0.000000000e+000 1.531520028e-012


==> DNS-1000.dat <==
 9.996021390e-001 -5.070199817e-002
 9.992010593e-001 -1.014019996e-001
 9.987999797e-001 -1.520989984e-001
 9.984020591e-001 -2.027900070e-001
 9.980009794e-001 -2.534730136e-001
 9.975998998e-001 -3.041470051e-001
 9.972020984e-001 -3.548110127e-001
 9.968010187e-001 -4.054610133e-001
 9.963999391e-001 -4.560959935e-001
 9.960020185e-001 -5.067149997e-001
 9.956009388e-001 -5.573160052e-001
 9.951998591e-001 -6.078959703e-001
 9.948020577e-001 -6.584540009e-001
 9.944009185e-001 -7.089880109e-001
 9.939998388e-001 -7.594959736e-001
 9.936019778e-001 -8.099769950e-001
 9.932008982e-001 -8.604289889e-001
 9.927998185e-001 -9.108489752e-001
 9.924018979e-001 -9.612370133e-001
 9.920008779e-001 -1.011590004e+000
 9.915997982e-001 -1.061910033e+000
 9.912019372e-001 -1.112179995e+000
 9.908007979e-001 -1.162420034e+000
 9.903997183e-001 -1.212620020e+000
 9.900018573e-001 -1.262770057e+000
 9.896008372e-001 -1.312880039e+000
 9.891997576e-001 -1.362939954e+000
 9.888018370e-001 -1.412950039e+000
 9.884007573e-001 -1.462910056e+000
 9.879996777e-001 -1.512820005e+000
 9.876018167e-001 -1.562669992e+000
 9.872007966e-001 -1.612470031e+000
 9.867997169e-001 -1.662220001e+000
 9.864017963e-001 -1.711899996e+000
 9.860007167e-001 -1.761520028e+000
 9.855996370e-001 -1.811079979e+000
 9.852017164e-001 -1.860579967e+000
 9.848006368e-001 -1.910009980e+000
 9.843996167e-001 -1.959380031e+000
 9.840017557e-001 -2.008670092e+000
 9.836006761e-001 -2.057899952e+000
 9.831995964e-001 -2.107049942e+000
 9.828016758e-001 -2.156130075e+000
 9.824005961e-001 -2.205140114e+000
 9.819995761e-001 -2.254070044e+000
 9.816017151e-001 -2.302920103e+000
 9.812006354e-001 -2.351690054e+000
 9.807994962e-001 -2.400379896e+000
 9.804016352e-001 -2.448990107e+000
 9.800005555e-001 -2.497509956e+000
 9.795995355e-001 -2.545949936e+000
 9.792016149e-001 -2.594310045e+000
 9.788005352e-001 -2.642570019e+000
 9.783994555e-001 -2.690740108e+000
 9.780015945e-001 -2.738830090e+000
 9.776005149e-001 -2.786819935e+000
 9.771994948e-001 -2.834719896e+000
 9.768015742e-001 -2.882519960e+000
 9.764004946e-001 -2.930219889e+000
 9.759994149e-001 -2.977829933e+000
 9.756014943e-001 -3.025340080e+000
 9.752004147e-001 -3.072740078e+000
 9.747993350e-001 -3.120049953e+000
 9.744015336e-001 -3.167249918e+000
 9.740004539e-001 -3.214349985e+000
 9.735993743e-001 -3.261339903e+000
 9.732014537e-001 -3.308219910e+000
 9.728003740e-001 -3.355000019e+000
 9.723992944e-001 -3.401669979e+000
 9.720014930e-001 -3.448220015e+000
 9.716004133e-001 -3.494669914e+000
 9.711993337e-001 -3.540999889e+000
 9.708014131e-001 -3.587209940e+000
 9.704003334e-001 -3.633310080e+000
 9.699992537e-001 -3.679300070e+000
 9.696013331e-001 -3.725159883e+000
 9.692003131e-001 -3.770910025e+000
 9.687992334e-001 -3.816529989e+000
 9.684013724e-001 -3.862040043e+000
 9.680002928e-001 -3.907419920e+000
 9.676023722e-001 -3.952680111e+000
 9.672012925e-001 -3.997809887e+000
 9.668002725e-001 -4.042819977e+000
 9.664024115e-001 -4.087699890e+000
 9.660012722e-001 -4.132460117e+000
 9.656001925e-001 -4.177080154e+000
 9.652023315e-001 -4.221580029e+000
 9.648012519e-001 -4.265940189e+000
 9.644002318e-001 -4.310170174e+000
 9.640023112e-001 -4.354269981e+000
 9.636012316e-001 -4.398240089e+000
 9.632001519e-001 -4.442059994e+000
 9.628022909e-001 -4.485760212e+000
 9.624011517e-001 -4.529310226e+000
 9.620000720e-001 -4.572730064e+000
 9.616022706e-001 -4.616010189e+000
 9.612011909e-001 -4.659150124e+000
 9.608001113e-001 -4.702139854e+000
 9.604021907e-001 -4.744999886e+000
 9.600011110e-001 -4.787710190e+000
 9.596000314e-001 -4.830279827e+000
 9.592022300e-001 -4.872710228e+000
 9.588011503e-001 -4.914979935e+000
 9.584000707e-001 -4.957109928e+000
 9.580021501e-001 -4.999100208e+000
 9.576010704e-001 -5.040929794e+000
 9.571999907e-001 -5.082620144e+000
 9.568021894e-001 -5.124159813e+000
 9.564011097e-001 -5.165540218e+000
 9.559999704e-001 -5.206769943e+000
 9.556021094e-001 -5.247849941e+000
 9.552010298e-001 -5.288780212e+000
 9.547999501e-001 -5.329549789e+000
 9.544020295e-001 -5.370170116e+000
 9.540010095e-001 -5.410620213e+000
 9.535999298e-001 -5.450930119e+000
 9.532020688e-001 -5.491069794e+000
 9.528009892e-001 -5.531060219e+000
 9.523998499e-001 -5.570879936e+000
 9.520019889e-001 -5.610549927e+000
 9.516009688e-001 -5.650050163e+000
 9.511998892e-001 -5.689390182e+000
 9.508019686e-001 -5.728569984e+000
 9.504008889e-001 -5.767580032e+000
 9.499998093e-001 -5.806429863e+000
 9.496019483e-001 -5.845119953e+000
 9.492009282e-001 -5.883639812e+000
 9.487998486e-001 -5.921989918e+000
 9.484019279e-001 -5.960169792e+000
 9.480008483e-001 -5.998189926e+000
 9.475997686e-001 -6.036029816e+000
 9.472018480e-001 -6.073709965e+000
 9.468007684e-001 -6.111209869e+000
 9.463998079e-001 -6.148550034e+000
 9.460018873e-001 -6.185709953e+000
 9.456008077e-001 -6.222690105e+000
 9.451997280e-001 -6.259510040e+000
 9.448018074e-001 -6.296150208e+000
 9.444007277e-001 -6.332610130e+000
 9.439997077e-001 -6.368899822e+000
 9.436018467e-001 -6.405010223e+000
 9.432007670e-001 -6.440939903e+000
 9.427996874e-001 -6.476689816e+000
 9.424017668e-001 -6.512269974e+000
 9.420006871e-001 -6.547669888e+000
 9.415996671e-001 -6.582880020e+000
 9.412017465e-001 -6.617919922e+000
 9.408006668e-001 -6.652770042e+000
 9.403995872e-001 -6.687439919e+000
 9.400017262e-001 -6.721930027e+000
 9.396006465e-001 -6.756229877e+000
 9.391995668e-001 -6.790349960e+000
 9.388017058e-001 -6.824279785e+000
 9.384006262e-001 -6.858029842e+000
 9.379995465e-001 -6.891590118e+000
 9.376016259e-001 -6.924970150e+000
 9.372005463e-001 -6.958159924e+000
 9.367994666e-001 -6.991149902e+000
 9.364016652e-001 -7.023960114e+000
 9.360005856e-001 -7.056580067e+000
 9.355995059e-001 -7.089009762e+000
 9.352015853e-001 -7.121250153e+000
 9.348005056e-001 -7.153299809e+000
 9.343994260e-001 -7.185160160e+000
 9.340016246e-001 -7.216819763e+000
 9.336005449e-001 -7.248290062e+000
 9.331994653e-001 -7.279570103e+000
 9.328015447e-001 -7.310649872e+000
 9.324004650e-001 -7.341539860e+000
 9.319993854e-001 -7.372230053e+000
 9.316014647e-001 -7.402729988e+000
 9.312004447e-001 -7.433030128e+000
 9.307993650e-001 -7.463129997e+000
 9.304015040e-001 -7.493040085e+000
 9.300004244e-001 -7.522749901e+000
 9.295993447e-001 -7.552259922e+000
 9.292014241e-001 -7.581570148e+000
 9.288004041e-001 -7.610680103e+000
 9.283993244e-001 -7.639589787e+000
 9.280014634e-001 -7.668300152e+000
 9.276003242e-001 -7.696809769e+000
 9.271992445e-001 -7.725120068e+000
 9.268013835e-001 -7.753230095e+000
 9.264003634e-001 -7.781139851e+000
 9.259992838e-001 -7.808839798e+000
 9.256013632e-001 -7.836339951e+000
 9.252002835e-001 -7.863639832e+000
 9.247992039e-001 -7.890739918e+000
 9.244013429e-001 -7.917630196e+000
 9.240002036e-001 -7.944310188e+000
 9.235992432e-001 -7.970799923e+000
 9.232013226e-001 -7.997069836e+000
 9.228002429e-001 -8.023139954e+000
 9.224023223e-001 -8.049010277e+000
 9.220012426e-001 -8.074669838e+000
 9.216001630e-001 -8.100119591e+000
 9.212023616e-001 -8.125370026e+000
 9.208012819e-001 -8.150409698e+000
 9.204002023e-001 -8.175239563e+000
 9.200022817e-001 -8.199870110e+000
 9.196012020e-001 -8.224289894e+000
 9.192001224e-001 -8.248499870e+000
 9.188022017e-001 -8.272500038e+000
 9.184012413e-001 -8.296290398e+000
 9.180001616e-001 -8.319879532e+000
 9.176022410e-001 -8.343250275e+000
 9.172011614e-001 -8.366419792e+000
 9.168000817e-001 -8.389380455e+000
 9.164021611e-001 -8.412130356e+000
 9.160011411e-001 -8.434670448e+000
 9.156000614e-001 -8.456999779e+000
 9.152022004e-001 -8.479120255e+000
 9.148011208e-001 -8.501040459e+000
 9.144000411e-001 -8.522740364e+000
 9.140021205e-001 -8.544230461e+000
 9.136011004e-001 -8.565509796e+000
 9.132000208e-001 -8.586589813e+000
 9.128021002e-001 -8.607449532e+000
 9.124010205e-001 -8.628100395e+000
 9.119999409e-001 -8.648539543e+000
 9.116020799e-001 -8.668769836e+000
 9.112010598e-001 -8.688799858e+000
 9.107999802e-001 -8.708609581e+000
 9.104020596e-001 -8.728210449e+000
 9.100009799e-001 -8.747599602e+000
 9.095999002e-001 -8.766779900e+000
 9.092019796e-001 -8.785750389e+000
 9.088009000e-001 -8.804510117e+000
 9.083999395e-001 -8.823069572e+000
 9.080020189e-001 -8.841409683e+000
 9.076009393e-001 -8.859539986e+000
 9.071998596e-001 -8.877459526e+000
 9.068019390e-001 -8.895179749e+000
 9.064008594e-001 -8.912679672e+000
 9.059998393e-001 -8.929980278e+000
 9.056019783e-001 -8.947059631e+000
 9.052008986e-001 -8.963939667e+000
 9.047998190e-001 -8.980609894e+000
 9.044018984e-001 -8.997070313e+000
 9.040008187e-001 -9.013319969e+000
 9.035997987e-001 -9.029359818e+000
 9.032019377e-001 -9.045200348e+000
 9.028007984e-001 -9.060830116e+000
 9.023997188e-001 -9.076250076e+000
 9.020018578e-001 -9.091469765e+000
 9.016007781e-001 -9.106479645e+000
 9.011996984e-001 -9.121279716e+000
 9.008018374e-001 -9.135869980e+000
 9.004007578e-001 -9.150259972e+000
 8.999996781e-001 -9.164449692e+000
 8.996018171e-001 -9.178429604e+000
 8.992006779e-001 -9.192199707e+000
 8.987995982e-001 -9.205769539e+000
 8.984017968e-001 -9.219140053e+000
 8.980007172e-001 -9.232299805e+000
 8.975996375e-001 -9.245260239e+000
 8.972017169e-001 -9.258020401e+000
 8.968006372e-001 -9.270580292e+000
 8.963995576e-001 -9.282930374e+000
 8.960017562e-001 -9.295080185e+000
 8.956006765e-001 -9.307029724e+000
 8.951995969e-001 -9.318779945e+000
 8.948016763e-001 -9.330329895e+000
 8.944005966e-001 -9.341679573e+000
 8.939995170e-001 -9.352829933e+000
 8.936015964e-001 -9.363789558e+000
 8.932005763e-001 -9.374540329e+000
 8.927994967e-001 -9.385100365e+000
 8.924016356e-001 -9.395460129e+000
 8.920005560e-001 -9.405619621e+000
 8.915994763e-001 -9.415590286e+000
 8.912015557e-001 -9.425359726e+000
 8.908005357e-001 -9.434940338e+000
 8.903994560e-001 -9.444330215e+000
 8.900015950e-001 -9.453519821e+000
 8.896004558e-001 -9.462510109e+000
 8.891993761e-001 -9.471320152e+000
 8.888015151e-001 -9.479929924e+000
 8.884004951e-001 -9.488360405e+000
 8.879994154e-001 -9.496589661e+000
 8.876014948e-001 -9.504630089e+000
 8.872004151e-001 -9.512479782e+000
 8.867993355e-001 -9.520150185e+000
 8.864014745e-001 -9.527629852e+000
 8.860003948e-001 -9.534919739e+000
 8.855993748e-001 -9.542019844e+000
 8.852014542e-001 -9.548939705e+000
 8.848003745e-001 -9.555669785e+000
 8.843992949e-001 -9.562219620e+000
 8.840013742e-001 -9.568590164e+000
 8.836002946e-001 -9.574769974e+000
 8.831992745e-001 -9.580780029e+000
 8.828014135e-001 -9.586600304e+000
 8.824003339e-001 -9.592240334e+000
 8.819992542e-001 -9.597700119e+000
 8.816013336e-001 -9.602979660e+000
 8.812002540e-001 -9.608090401e+000
 8.807992339e-001 -9.613010406e+000
 8.804013729e-001 -9.617759705e+000
 8.800002933e-001 -9.622340202e+000
 8.795991540e-001 -9.626740456e+000
 8.792012930e-001 -9.630970001e+000
 8.788002133e-001 -9.635020256e+000
 8.783991337e-001 -9.638899803e+000
 8.780012727e-001 -9.642609596e+000
 8.776001930e-001 -9.646149635e+000
 8.772023320e-001 -9.649519920e+000
 8.768012524e-001 -9.652720451e+000
 8.764001727e-001 -9.655759811e+000
 8.760022521e-001 -9.658630371e+000
 8.756012321e-001 -9.661330223e+000
 8.752001524e-001 -9.663860321e+000
 8.748022318e-001 -9.666230202e+000
 8.744011521e-001 -9.668439865e+000
 8.740000725e-001 -9.670490265e+000
 8.736022115e-001 -9.672369957e+000
 8.732011914e-001 -9.674090385e+000
 8.728001118e-001 -9.675660133e+000
 8.724021912e-001 -9.677060127e+000
 8.720011115e-001 -9.678310394e+000
 8.716000319e-001 -9.679400444e+000
 8.712021112e-001 -9.680330276e+000
 8.708010316e-001 -9.681110382e+000
 8.704000711e-001 -9.681739807e+000
 8.700021505e-001 -9.682209969e+000
 8.696010709e-001 -9.682530403e+000
 8.691999912e-001 -9.682700157e+000
 8.688020706e-001 -9.682720184e+000
 8.684009910e-001 -9.682589531e+000
 8.679999709e-001 -9.682310104e+000
 8.676021099e-001 -9.681879997e+000
 8.672010303e-001 -9.681309700e+000
 8.667999506e-001 -9.680600166e+000
 8.664020300e-001 -9.679730415e+000
 8.660009503e-001 -9.678730011e+000
 8.655999303e-001 -9.677579880e+000
 8.652020693e-001 -9.676289558e+000
 8.648009300e-001 -9.674860001e+000
 8.643998504e-001 -9.673299789e+000
 8.640019894e-001 -9.671589851e+000
 8.636009097e-001 -9.669750214e+000
 8.631998301e-001 -9.667770386e+000
 8.628019691e-001 -9.665650368e+000
 8.624008894e-001 -9.663399696e+000
 8.619998097e-001 -9.661020279e+000
 8.616019487e-001 -9.658510208e+000
 8.612008095e-001 -9.655859947e+000
 8.607997298e-001 -9.653089523e+000
 8.604019284e-001 -9.650179863e+000
 8.600008488e-001 -9.647150040e+000
 8.595997691e-001 -9.643989563e+000
 8.592018485e-001 -9.640700340e+000
 8.588007689e-001 -9.637290001e+000
 8.583996892e-001 -9.633760452e+000
 8.580018282e-001 -9.630100250e+000
 8.576008081e-001 -9.626319885e+000
 8.571997285e-001 -9.622420311e+000
 8.568018079e-001 -9.618399620e+000
 8.564007282e-001 -9.614259720e+000
 8.559996486e-001 -9.609999657e+000
 8.556017280e-001 -9.605620384e+000
 8.552007675e-001 -9.601129532e+000
 8.547996283e-001 -9.596529961e+000
 8.544017673e-001 -9.591810226e+000
 8.540006876e-001 -9.586979866e+000
 8.535996079e-001 -9.582030296e+000
 8.532016873e-001 -9.576979637e+000
 8.528006673e-001 -9.571820259e+000
 8.523995876e-001 -9.566550255e+000
 8.520017266e-001 -9.561169624e+000
 8.516006470e-001 -9.555680275e+000
 8.511995077e-001 -9.550089836e+000
 8.508016467e-001 -9.544389725e+000
 8.504006267e-001 -9.538590431e+000
 8.499995470e-001 -9.532690048e+000
 8.496016264e-001 -9.526689529e+000
 8.492005467e-001 -9.520580292e+000
 8.487994671e-001 -9.514380455e+000
 8.484016061e-001 -9.508069992e+000
 8.480005264e-001 -9.501669884e+000
 8.475995064e-001 -9.495180130e+000
 8.472015858e-001 -9.488590240e+000
 8.468005061e-001 -9.481900215e+000
 8.463994265e-001 -9.475119591e+000
 8.460015059e-001 -9.468250275e+000
 8.456004262e-001 -9.461279869e+000
 8.451994658e-001 -9.454230309e+000
 8.448015451e-001 -9.447090149e+000
 8.444004655e-001 -9.439849854e+000
 8.439993858e-001 -9.432530403e+000
 8.436014652e-001 -9.425129890e+000
 8.432003856e-001 -9.417630196e+000
 8.427993655e-001 -9.410059929e+000
 8.424015045e-001 -9.402400017e+000
 8.420004249e-001 -9.394650459e+000
 8.415993452e-001 -9.386830330e+000
 8.412014246e-001 -9.378919601e+000
 8.408003449e-001 -9.370940208e+000
 8.403992653e-001 -9.362870216e+000
 8.400014043e-001 -9.354729652e+000
 8.396003246e-001 -9.346509933e+000
 8.391992450e-001 -9.338219643e+000
 8.388013840e-001 -9.329850197e+000
 8.384003043e-001 -9.321399689e+000
 8.379992247e-001 -9.312879562e+000
 8.376013637e-001 -9.304289818e+000
 8.372002840e-001 -9.295630455e+000
 8.367992043e-001 -9.286899567e+000
 8.364012837e-001 -9.278100014e+000
 8.360002041e-001 -9.269229889e+000
 8.355991244e-001 -9.260290146e+000
 8.352012634e-001 -9.251279831e+000
 8.348002434e-001 -9.242210388e+000
 8.343991637e-001 -9.233079910e+000
 8.340012431e-001 -9.223879814e+000
 8.336001635e-001 -9.214610100e+000
 8.331990838e-001 -9.205289841e+000
 8.328011632e-001 -9.195899963e+000
 8.324002028e-001 -9.186450005e+000
 8.320022821e-001 -9.176939964e+000
 8.316012025e-001 -9.167380333e+000
 8.312001228e-001 -9.157750130e+000
 8.308022022e-001 -9.148070335e+000
 8.304011226e-001 -9.138330460e+000
 8.300001025e-001 -9.128540039e+000
 8.296022415e-001 -9.118689537e+000
 8.292011619e-001 -9.108790398e+000
 8.288000822e-001 -9.098830223e+000
 8.284021616e-001 -9.088820457e+000
 8.280010819e-001 -9.078760147e+000
 8.276000619e-001 -9.068650246e+000
 8.272022009e-001 -9.058489799e+000
 8.268011212e-001 -9.048290253e+000
 8.263999820e-001 -9.038029671e+000
 8.260021210e-001 -9.027720451e+000
 8.256010413e-001 -9.017370224e+000
 8.251999617e-001 -9.006979942e+000
 8.248021007e-001 -8.996540070e+000
 8.244010210e-001 -8.986049652e+000
 8.239999413e-001 -8.975520134e+000
 8.236020803e-001 -8.964949608e+000
 8.232010007e-001 -8.954330444e+000
 8.227998614e-001 -8.943679810e+000
 8.224020600e-001 -8.932979584e+000
 8.220009804e-001 -8.922249794e+000
 8.215999007e-001 -8.911470413e+000
 8.212019801e-001 -8.900659561e+000
 8.208009005e-001 -8.889809608e+000
 8.203998208e-001 -8.878930092e+000
 8.200019598e-001 -8.868000031e+000
 8.196009398e-001 -8.857040405e+000
 8.191998601e-001 -8.846050262e+000
 8.188019395e-001 -8.835020065e+000
 8.184008598e-001 -8.823960304e+000
 8.179997802e-001 -8.812870026e+000
 8.176018596e-001 -8.801750183e+000
 8.172008991e-001 -8.790590286e+000
 8.167998195e-001 -8.779410362e+000
 8.164018989e-001 -8.768190384e+000
 8.160008192e-001 -8.756950378e+000
 8.155997396e-001 -8.745670319e+000
 8.152018189e-001 -8.734370232e+000
 8.148007989e-001 -8.723039627e+000
 8.143997192e-001 -8.711689949e+000
 8.140018582e-001 -8.700309753e+000
 8.136007786e-001 -8.688899994e+000
 8.131996989e-001 -8.677470207e+000
 8.128017783e-001 -8.666009903e+000
 8.124006987e-001 -8.654529572e+000
 8.119996786e-001 -8.643030167e+000
 8.116017580e-001 -8.631509781e+000
 8.112006783e-001 -8.619959831e+000
 8.107995987e-001 -8.608400345e+000
 8.104017377e-001 -8.596810341e+000
 8.100006580e-001 -8.585200310e+000
 8.095996380e-001 -8.573579788e+000
 8.092017174e-001 -8.561929703e+000
 8.088006377e-001 -8.550270081e+000
 8.083995581e-001 -8.538590431e+000
 8.080016375e-001 -8.526889801e+000
 8.076005578e-001 -8.515179634e+000
 8.071995974e-001 -8.503450394e+000
 8.068016768e-001 -8.491709709e+000
 8.064005971e-001 -8.479949951e+000
 8.059995174e-001 -8.468170166e+000
 8.056015968e-001 -8.456379890e+000
 8.052005172e-001 -8.444580078e+000
 8.047994971e-001 -8.432769775e+000
 8.044016361e-001 -8.420940399e+000
 8.040005565e-001 -8.409110069e+000
 8.035994768e-001 -8.397259712e+000
 8.032015562e-001 -8.385399818e+000
 8.028004766e-001 -8.373530388e+000
 8.023993969e-001 -8.361650467e+000
 8.020015359e-001 -8.349760056e+000
 8.016004562e-001 -8.337869644e+000
 8.011993766e-001 -8.325960159e+000
 8.008015156e-001 -8.314049721e+000
 8.004004359e-001 -8.302129745e+000
 7.999993563e-001 -8.290200233e+000
 7.996014953e-001 -8.278269768e+000
 7.992004156e-001 -8.266329765e+000
 7.987993360e-001 -8.254380226e+000
 7.984014750e-001 -8.242429733e+000
 7.980003357e-001 -8.230480194e+000
 7.975992560e-001 -8.218520164e+000
 7.972013950e-001 -8.206560135e+000
 7.968003750e-001 -8.194589615e+000
 7.963992953e-001 -8.182620049e+000
 7.960013747e-001 -8.170649529e+000
 7.956002951e-001 -8.158679962e+000
 7.951992154e-001 -8.146699905e+000
 7.948013544e-001 -8.134719849e+000
 7.944003344e-001 -8.122750282e+000
 7.939992547e-001 -8.110770226e+000
 7.936013341e-001 -8.098790169e+000
 7.932002544e-001 -8.086810112e+000
 7.927991748e-001 -8.074830055e+000
 7.924012542e-001 -8.062859535e+000
 7.920002341e-001 -8.050880432e+000
 7.915991545e-001 -8.038909912e+000
 7.912012935e-001 -8.026940346e+000
 7.908002138e-001 -8.014969826e+000
 7.903991342e-001 -8.003000259e+000
 7.900012136e-001 -7.991040230e+000
 7.896001935e-001 -7.979080200e+000
 7.891991138e-001 -7.967120171e+000
 7.888012528e-001 -7.955170155e+000
 7.884001136e-001 -7.943220139e+000
 7.880022526e-001 -7.931280136e+000
 7.876011729e-001 -7.919340134e+000
 7.872000933e-001 -7.907410145e+000
 7.868022323e-001 -7.895490170e+000
 7.864011526e-001 -7.883570194e+000
 7.860000730e-001 -7.871650219e+000
 7.856022120e-001 -7.859749794e+000
 7.852011323e-001 -7.847839832e+000
 7.848000526e-001 -7.835949898e+000
 7.844021916e-001 -7.824069977e+000
 7.840011120e-001 -7.812190056e+000
 7.836000323e-001 -7.800320148e+000
 7.832021117e-001 -7.788459778e+000
 7.828010321e-001 -7.776599884e+000
 7.823999524e-001 -7.764760017e+000
 7.820020914e-001 -7.752930164e+000
 7.816010714e-001 -7.741099834e+000
 7.811999917e-001 -7.729279995e+000
 7.808020711e-001 -7.717480183e+000
 7.804009914e-001 -7.705679893e+000
 7.799999118e-001 -7.693900108e+000
 7.796019912e-001 -7.682119846e+000
 7.792010307e-001 -7.670360088e+000
 7.787999511e-001 -7.658609867e+000
 7.784020305e-001 -7.646870136e+000
 7.780009508e-001 -7.635139942e+000
 7.775998712e-001 -7.623419762e+000
 7.772019506e-001 -7.611710072e+000
 7.768009305e-001 -7.600019932e+000
 7.763998508e-001 -7.588339806e+000
 7.760019898e-001 -7.576670170e+000
 7.756009102e-001 -7.565020084e+000
 7.751998305e-001 -7.553369999e+000
 7.748019099e-001 -7.541749954e+000
 7.744008303e-001 -7.530129910e+000
 7.739998102e-001 -7.518529892e+000
 7.736018896e-001 -7.506939888e+000
 7.732008100e-001 -7.495369911e+000
 7.727997303e-001 -7.483809948e+000
 7.724018693e-001 -7.472259998e+000
 7.720007896e-001 -7.460730076e+000
 7.715997696e-001 -7.449220181e+000
 7.712018490e-001 -7.437719822e+000
 7.708007693e-001 -7.426229954e+000
 7.703996897e-001 -7.414760113e+000
 7.700017691e-001 -7.403309822e+000
 7.696006894e-001 -7.391870022e+000
 7.691997290e-001 -7.380449772e+000
 7.688018084e-001 -7.369040012e+000
 7.684007287e-001 -7.357649803e+000
 7.679996490e-001 -7.346280098e+000
 7.676017284e-001 -7.334919930e+000
 7.672006488e-001 -7.323579788e+000
 7.667996287e-001 -7.312260151e+000
 7.664017677e-001 -7.300950050e+000
 7.660006881e-001 -7.289659977e+000
 7.655996084e-001 -7.278379917e+000
 7.652016878e-001 -7.267129898e+000
 7.648006082e-001 -7.255889893e+000
 7.643995285e-001 -7.244669914e+000
 7.640017271e-001 -7.233469963e+000
 7.636005878e-001 -7.222280025e+000
 7.631995082e-001 -7.211110115e+000
 7.628016472e-001 -7.199960232e+000
 7.624005675e-001 -7.188829899e+000
 7.619994879e-001 -7.177720070e+000
 7.616016269e-001 -7.166619778e+000
 7.612005472e-001 -7.155550003e+000
 7.607994676e-001 -7.144489765e+000
 7.604016066e-001 -7.133450031e+000
 7.600004673e-001 -7.122429848e+000
 7.595993876e-001 -7.111430168e+000
 7.592015266e-001 -7.100450039e+000
 7.588005066e-001 -7.089479923e+000
 7.583994269e-001 -7.078539848e+000
 7.580015063e-001 -7.067619801e+000
 7.576004267e-001 -7.056709766e+000
 7.571993470e-001 -7.045820236e+000
 7.568014860e-001 -7.034959793e+000
 7.564004660e-001 -7.024109840e+000
 7.559993863e-001 -7.013279915e+000
 7.556014657e-001 -7.002480030e+000
 7.552003860e-001 -6.991690159e+000
 7.547993064e-001 -6.980919838e+000
 7.544013858e-001 -6.970170021e+000
 7.540004253e-001 -6.959449768e+000
 7.535992861e-001 -6.948740005e+000
 7.532014251e-001 -6.938049793e+000
 7.528003454e-001 -6.927390099e+000
 7.523992658e-001 -6.916739941e+000
 7.520013452e-001 -6.906109810e+000
 7.516002655e-001 -6.895510197e+000
 7.511992455e-001 -6.884920120e+000
 7.508013844e-001 -6.874360085e+000
 7.504003048e-001 -6.863820076e+000
 7.499991655e-001 -6.853290081e+000
 7.496013045e-001 -6.842790127e+000
 7.492002249e-001 -6.832310200e+000
 7.487992048e-001 -6.821849823e+000
 7.484012842e-001 -6.811409950e+000
 7.480002046e-001 -6.800990105e+000
 7.475991249e-001 -6.790589809e+000
 7.472012639e-001 -6.780210018e+000
 7.468001842e-001 -6.769859791e+000
 7.463991642e-001 -6.759520054e+000
 7.460012436e-001 -6.749209881e+000
 7.456001639e-001 -6.738920212e+000
 7.451990843e-001 -6.728650093e+000
 7.448011637e-001 -6.718400002e+000
 7.444000840e-001 -6.708169937e+000
 7.439991236e-001 -6.697959900e+000
 7.436012030e-001 -6.687769890e+000
 7.432001233e-001 -6.677609921e+000
 7.428022027e-001 -6.667469978e+000
 7.424011230e-001 -6.657340050e+000
 7.420000434e-001 -6.647240162e+000
 7.416021228e-001 -6.637159824e+000
 7.412011623e-001 -6.627099991e+000
 7.408000827e-001 -6.617070198e+000
 7.404021621e-001 -6.607049942e+000
 7.400010824e-001 -6.597060204e+000
 7.396000028e-001 -6.587090015e+000
 7.392020822e-001 -6.577139854e+000
 7.388010621e-001 -6.567210197e+000
 7.383999825e-001 -6.557300091e+000
 7.380021214e-001 -6.547420025e+000
 7.376010418e-001 -6.537549973e+000
 7.371999621e-001 -6.527709961e+000
 7.368020415e-001 -6.517889977e+000
 7.364009619e-001 -6.508090019e+000
 7.359999418e-001 -6.498310089e+000
 7.356020808e-001 -6.488550186e+000
 7.352009416e-001 -6.478819847e+000
 7.347998619e-001 -6.469110012e+000
 7.344020009e-001 -6.459420204e+000
 7.340009212e-001 -6.449749947e+000
 7.335999012e-001 -6.440100193e+000
 7.332019806e-001 -6.430469990e+000
 7.328009009e-001 -6.420869827e+000
 7.323998213e-001 -6.411280155e+000
 7.320019603e-001 -6.401720047e+000
 7.316008210e-001 -6.392179966e+000
 7.311998606e-001 -6.382659912e+000
 7.308019400e-001 -6.373169899e+000
 7.304008603e-001 -6.363689899e+000
 7.299997807e-001 -6.354239941e+000
 7.296018600e-001 -6.344799995e+000
 7.292007804e-001 -6.335390091e+000
 7.287997007e-001 -6.326000214e+000
 7.284018993e-001 -6.316639900e+000
 7.280008197e-001 -6.307290077e+000
 7.275997400e-001 -6.297959805e+000
 7.272018194e-001 -6.288660049e+000
 7.268007398e-001 -6.279379845e+000
 7.263996601e-001 -6.270120144e+000
 7.260018587e-001 -6.260879993e+000
 7.256007791e-001 -6.251659870e+000
 7.251996398e-001 -6.242459774e+000
 7.248017788e-001 -6.233290195e+000
 7.244006991e-001 -6.224140167e+000
 7.239996195e-001 -6.215000153e+000
 7.236017585e-001 -6.205890179e+000
 7.232006788e-001 -6.196800232e+000
 7.227995992e-001 -6.187729836e+000
 7.224017382e-001 -6.178679943e+000
 7.220006585e-001 -6.169660091e+000
 7.215995193e-001 -6.160649776e+000
 7.212016582e-001 -6.151669979e+000
 7.208006382e-001 -6.142710209e+000
 7.203995585e-001 -6.133759975e+000
 7.200016379e-001 -6.124839783e+000
 7.196005583e-001 -6.115940094e+000
 7.191994786e-001 -6.107059956e+000
 7.188016176e-001 -6.098209858e+000
 7.184005976e-001 -6.089369774e+000
 7.179995179e-001 -6.080550194e+000
 7.176015973e-001 -6.071760178e+000
 7.172005177e-001 -6.062980175e+000
 7.167994380e-001 -6.054230213e+000
 7.164015174e-001 -6.045499802e+000
 7.160005569e-001 -6.036779881e+000
 7.155994773e-001 -6.028090000e+000
 7.152015567e-001 -6.019420147e+000
 7.148004770e-001 -6.010769844e+000
 7.143993974e-001 -6.002140045e+000
 7.140014768e-001 -5.993529797e+000
 7.136003971e-001 -5.984950066e+000
 7.131993771e-001 -5.976379871e+000
 7.128015161e-001 -5.967830181e+000
 7.124004364e-001 -5.959300041e+000
 7.119993567e-001 -5.950799942e+000
 7.116014361e-001 -5.942309856e+000
 7.112003565e-001 -5.933839798e+000
 7.107993364e-001 -5.925399780e+000
 7.104014158e-001 -5.916969776e+000
 7.100003362e-001 -5.908569813e+000
 7.095992565e-001 -5.900179863e+000
 7.092013955e-001 -5.891819954e+000
 7.088003159e-001 -5.883470058e+000
 7.083992958e-001 -5.875150204e+000
 7.080013752e-001 -5.866839886e+000
 7.076002955e-001 -5.858560085e+000
 7.071992159e-001 -5.850289822e+000
 7.068012953e-001 -5.842040062e+000
 7.064002156e-001 -5.833819866e+000
 7.059991360e-001 -5.825610161e+000
 7.056013346e-001 -5.817430019e+000
 7.052002549e-001 -5.809259892e+000
 7.047991753e-001 -5.801109791e+000
 7.044012547e-001 -5.792990208e+000
 7.040001750e-001 -5.784880161e+000
 7.035990953e-001 -5.776790142e+000
 7.032012939e-001 -5.768720150e+000
 7.028002143e-001 -5.760670185e+000
 7.023991346e-001 -5.752639771e+000
 7.020012140e-001 -5.744629860e+000
 7.016001344e-001 -5.736639977e+000
 7.011990547e-001 -5.728670120e+000
 7.008011937e-001 -5.720719814e+000
 7.004001141e-001 -5.712779999e+000
 6.999990344e-001 -5.704870224e+000
 6.996011734e-001 -5.696969986e+000
 6.992000937e-001 -5.689089775e+000
 6.987990141e-001 -5.681240082e+000
 6.984010935e-001 -5.673399925e+000
 6.980000734e-001 -5.665579796e+000
 6.976022124e-001 -5.657780170e+000
 6.972011328e-001 -5.649990082e+000
 6.967999935e-001 -5.642230034e+000
 6.964021325e-001 -5.634490013e+000
 6.960010529e-001 -5.626760006e+000
 6.956000328e-001 -5.619050026e+000
 6.952021122e-001 -5.611360073e+000
 6.948010325e-001 -5.603690147e+000
 6.943999529e-001 -5.596039772e+000
 6.940020919e-001 -5.588399887e+000
 6.936010122e-001 -5.580790043e+000
 6.931999922e-001 -5.573190212e+000
 6.928020716e-001 -5.565609932e+000
 6.924009919e-001 -5.558050156e+000
 6.919999123e-001 -5.550509930e+000
 6.916019917e-001 -5.542980194e+000
 6.912009120e-001 -5.535480022e+000
 6.907998323e-001 -5.527989864e+000
 6.904020309e-001 -5.520520210e+000
 6.900009513e-001 -5.513060093e+000
 6.895998716e-001 -5.505630016e+000
 6.892019510e-001 -5.498209953e+000
 6.888008714e-001 -5.490809917e+000
 6.883997917e-001 -5.483429909e+000
 6.880019903e-001 -5.476059914e+000
 6.876009107e-001 -5.468719959e+000
 6.871997714e-001 -5.461390018e+000
 6.868019104e-001 -5.454080105e+000
 6.864008307e-001 -5.446780205e+000
 6.859997511e-001 -5.439499855e+000
 6.856018305e-001 -5.432250023e+000
 6.852008104e-001 -5.425000191e+000
 6.847997308e-001 -5.417779922e+000
 6.844018698e-001 -5.410570145e+000
 6.840007901e-001 -5.403379917e+000
 6.835997105e-001 -5.396200180e+000
 6.832017899e-001 -5.389050007e+000
 6.828007698e-001 -5.381909847e+000
 6.823996902e-001 -5.374790192e+000
 6.820017695e-001 -5.367680073e+000
 6.816006899e-001 -5.360589981e+000
 6.811996102e-001 -5.353519917e+000
 6.808017492e-001 -5.346459866e+000
 6.804007292e-001 -5.339419842e+000
 6.799996495e-001 -5.332399845e+000
 6.796017289e-001 -5.325389862e+000
 6.792006493e-001 -5.318399906e+000
 6.787995696e-001 -5.311429977e+000
 6.784016490e-001 -5.304480076e+000
 6.780006886e-001 -5.297540188e+000
 6.775996089e-001 -5.290609837e+000
 6.772016883e-001 -5.283699989e+000
 6.768006086e-001 -5.276810169e+000
 6.763995290e-001 -5.269939899e+000
 6.760016084e-001 -5.263080120e+000
 6.756005287e-001 -5.256229877e+000
 6.751995087e-001 -5.249410152e+000
 6.748016477e-001 -5.242599964e+000
 6.744005680e-001 -5.235799789e+000
 6.739994884e-001 -5.229020119e+000
 6.736015677e-001 -5.222259998e+000
 6.732004881e-001 -5.215509892e+000
 6.727994680e-001 -5.208779812e+000
 6.724015474e-001 -5.202060223e+000
 6.720004678e-001 -5.195360184e+000
 6.715993881e-001 -5.188680172e+000
 6.712015271e-001 -5.182010174e+000
 6.708004475e-001 -5.175350189e+000
 6.703994274e-001 -5.168710232e+000
 6.700015068e-001 -5.162089825e+000
 6.696004272e-001 -5.155479908e+000
 6.691993475e-001 -5.148890018e+000
 6.688014269e-001 -5.142310143e+000
 6.684003472e-001 -5.135749817e+000
 6.679992676e-001 -5.129199982e+000
 6.676014662e-001 -5.122670174e+000
 6.672003865e-001 -5.116149902e+000
 6.667993069e-001 -5.109650135e+000
 6.664013863e-001 -5.103159904e+000
 6.660003066e-001 -5.096690178e+000
 6.655992270e-001 -5.090229988e+000
 6.652014256e-001 -5.083789825e+000
 6.648003459e-001 -5.077360153e+000
 6.643992662e-001 -5.070940018e+000
 6.640013456e-001 -5.064539909e+000
 6.636002660e-001 -5.058159828e+000
 6.631991863e-001 -5.051790237e+000
 6.628013849e-001 -5.045430183e+000
 6.624002457e-001 -5.039090157e+000
 6.619991660e-001 -5.032770157e+000
 6.616013050e-001 -5.026450157e+000
 6.612002254e-001 -5.020150185e+000
 6.607991457e-001 -5.013869762e+000
 6.604012251e-001 -5.007599831e+000
 6.600002050e-001 -5.001339912e+000
 6.595991254e-001 -4.995100021e+000
 6.592012644e-001 -4.988870144e+000
 6.588001251e-001 -4.982659817e+000
 6.583990455e-001 -4.976459980e+000
 6.580011845e-001 -4.970280170e+000
 6.576001644e-001 -4.964099884e+000
 6.571990848e-001 -4.957940102e+000
 6.568011642e-001 -4.951799870e+000
 6.564000845e-001 -4.945670128e+000
 6.559990048e-001 -4.939549923e+000
 6.556011438e-001 -4.933450222e+000
 6.552001238e-001 -4.927360058e+000
 6.547990441e-001 -4.921279907e+000
 6.544011235e-001 -4.915219784e+000
 6.540000439e-001 -4.909170151e+000
 6.535989642e-001 -4.903130054e+000
 6.532010436e-001 -4.897109985e+000
 6.527999640e-001 -4.891099930e+000
 6.524021626e-001 -4.885099888e+000
 6.520010829e-001 -4.879119873e+000
 6.516000032e-001 -4.873149872e+000
 6.512020826e-001 -4.867189884e+000
 6.508010030e-001 -4.861249924e+000
 6.503999233e-001 -4.855319977e+000
 6.500021219e-001 -4.849400043e+000
 6.496010423e-001 -4.843490124e+000
 6.491999626e-001 -4.837600231e+000
 6.488020420e-001 -4.831719875e+000
 6.484009624e-001 -4.825850010e+000
 6.479998827e-001 -4.820000172e+000
 6.476019621e-001 -4.814159870e+000
 6.472009420e-001 -4.808330059e+000
 6.467998624e-001 -4.802509785e+000
 6.464020014e-001 -4.796710014e+000
 6.460009217e-001 -4.790919781e+000
 6.455998421e-001 -4.785140038e+000
 6.452019215e-001 -4.779369831e+000
 6.448009014e-001 -4.773620129e+000
 6.443998218e-001 -4.767879963e+000
 6.440019011e-001 -4.762149811e+000
 6.436008215e-001 -4.756430149e+000
 6.431997418e-001 -4.750730038e+000
 6.428018808e-001 -4.745029926e+000
 6.424008608e-001 -4.739349842e+000
 6.419997811e-001 -4.733689785e+000
 6.416018605e-001 -4.728030205e+000
 6.412007809e-001 -4.722380161e+000
 6.407997012e-001 -4.716750145e+000
 6.404017806e-001 -4.711130142e+000
 6.400008202e-001 -4.705520153e+000
 6.395997405e-001 -4.699920177e+000
 6.392018199e-001 -4.694340229e+000
 6.388007402e-001 -4.688769817e+000
 6.383996606e-001 -4.683199883e+000
 6.380017400e-001 -4.677649975e+000
 6.376006603e-001 -4.672110081e+000
 6.371996403e-001 -4.666590214e+000
 6.368017793e-001 -4.661069870e+000
 6.364006996e-001 -4.655570030e+000
 6.359996200e-001 -4.650070190e+000
 6.356016994e-001 -4.644589901e+000
 6.352006793e-001 -4.639120102e+000
 6.347995996e-001 -4.633659840e+000
 6.344016790e-001 -4.628220081e+000
 6.340005994e-001 -4.622779846e+000
 6.335995197e-001 -4.617360115e+000
 6.332016587e-001 -4.611939907e+000
 6.328005791e-001 -4.606540203e+000
 6.323994994e-001 -4.601150036e+000
 6.320016384e-001 -4.595769882e+000
 6.316005588e-001 -4.590400219e+000
 6.311994791e-001 -4.585040092e+000
 6.308016181e-001 -4.579689980e+000
 6.304005384e-001 -4.574349880e+000
 6.299994588e-001 -4.569029808e+000
 6.296015382e-001 -4.563710213e+000
 6.292005181e-001 -4.558410168e+000
 6.287994385e-001 -4.553110123e+000
 6.284015179e-001 -4.547830105e+000
 6.280004382e-001 -4.542560101e+000
 6.275994182e-001 -4.537290096e+000
 6.272014976e-001 -4.532040119e+000
 6.268004179e-001 -4.526800156e+000
 6.263993979e-001 -4.521570206e+000
 6.260014772e-001 -4.516349792e+000
 6.256003976e-001 -4.511139870e+000
 6.251993775e-001 -4.505939960e+000
 6.248014569e-001 -4.500750065e+000
 6.244003773e-001 -4.495570183e+000
 6.239992976e-001 -4.490399837e+000
 6.236014366e-001 -4.485239983e+000
 6.232003570e-001 -4.480100155e+000
 6.227992773e-001 -4.474959850e+000
 6.224014163e-001 -4.469830036e+000
 6.220003366e-001 -4.464710236e+000
 6.215992570e-001 -4.459599972e+000
 6.212013960e-001 -4.454510212e+000
 6.208003163e-001 -4.449419975e+000
 6.203992367e-001 -4.444340229e+000
 6.200013161e-001 -4.439270020e+000
 6.196002364e-001 -4.434209824e+000
 6.191991568e-001 -4.429160118e+000
 6.188012958e-001 -4.424119949e+000
 6.184002161e-001 -4.419099808e+000
 6.179991364e-001 -4.414080143e+000
 6.176012754e-001 -4.409070015e+000
 6.172001958e-001 -4.404069901e+000
 6.167991161e-001 -4.399069786e+000
 6.164012551e-001 -4.394090176e+000
 6.160001755e-001 -4.389120102e+000
 6.155990958e-001 -4.384160042e+000
 6.152012348e-001 -4.379209995e+000
 6.148001552e-001 -4.374259949e+000
 6.143990755e-001 -4.369329929e+000
 6.140012145e-001 -4.364409924e+000
 6.136001348e-001 -4.359489918e+000
 6.131990552e-001 -4.354579926e+000
 6.128011346e-001 -4.349689960e+000
 6.124001145e-001 -4.344799995e+000
 6.119990349e-001 -4.339920044e+000
 6.116011143e-001 -4.335050106e+000
 6.112000942e-001 -4.330190182e+000
 6.107990146e-001 -4.325339794e+000
 6.104010940e-001 -4.320499897e+000
 6.100000143e-001 -4.315660000e+000
 6.095989347e-001 -4.310840130e+000
 6.092010736e-001 -4.306029797e+000
 6.087999940e-001 -4.301219940e+000
 6.083989143e-001 -4.296420097e+000
 6.080010533e-001 -4.291629791e+000
 6.075999737e-001 -4.286849976e+000
 6.072021127e-001 -4.282080173e+000
 6.068010330e-001 -4.277319908e+000
 6.063999534e-001 -4.272570133e+000
 6.060020924e-001 -4.267819881e+000
 6.056009531e-001 -4.263080120e+000
 6.051999331e-001 -4.258359909e+000
 6.048020124e-001 -4.253640175e+000
 6.044009328e-001 -4.248929977e+000
 6.039998531e-001 -4.244219780e+000
 6.036019921e-001 -4.239530087e+000
 6.032009125e-001 -4.234839916e+000
 6.027998328e-001 -4.230169773e+000
 6.024019718e-001 -4.225500107e+000
 6.020008922e-001 -4.220839977e+000
 6.015998125e-001 -4.216189861e+000
 6.012019515e-001 -4.211540222e+000
 6.008008718e-001 -4.206910133e+000
 6.003997922e-001 -4.202280045e+000
 6.000019312e-001 -4.197659969e+000
 5.996008515e-001 -4.193049908e+000
 5.991997719e-001 -4.188449860e+000
 5.988018513e-001 -4.183849812e+000
 5.984008312e-001 -4.179269791e+000
 5.979997516e-001 -4.174689770e+000
 5.976018310e-001 -4.170119762e+000
 5.972008109e-001 -4.165559769e+000
 5.967997313e-001 -4.160999775e+000
 5.964018106e-001 -4.156459808e+000
 5.960007906e-001 -4.151919842e+000
 5.955996513e-001 -4.147389889e+000
 5.952017903e-001 -4.142859936e+000
 5.948007107e-001 -4.138350010e+000
 5.943996310e-001 -4.133840084e+000
 5.940017700e-001 -4.129340172e+000
 5.936006904e-001 -4.124849796e+000
 5.931996107e-001 -4.120369911e+000
 5.928017497e-001 -4.115890026e+000
 5.924006701e-001 -4.111420155e+000
 5.919995904e-001 -4.106959820e+000
 5.916016698e-001 -4.102509975e+000
 5.912006497e-001 -4.098060131e+000
 5.907995701e-001 -4.093619823e+000
 5.904016495e-001 -4.089190006e+000
 5.900005698e-001 -4.084770203e+000
 5.895995498e-001 -4.080349922e+000
 5.892016292e-001 -4.075940132e+000
 5.888005495e-001 -4.071539879e+000
 5.883995295e-001 -4.067150116e+000
 5.880016088e-001 -4.062759876e+000
 5.876005292e-001 -4.058380127e+000
 5.871995091e-001 -4.054009914e+000
 5.868015885e-001 -4.049640179e+000
 5.864005089e-001 -4.045279980e+000
 5.859994292e-001 -4.040929794e+000
 5.856015682e-001 -4.036590099e+000
 5.852004886e-001 -4.032249928e+000
 5.847994089e-001 -4.027929783e+000
 5.844015479e-001 -4.023600101e+000
 5.840004683e-001 -4.019289970e+000
 5.835993886e-001 -4.014979839e+000
 5.832015276e-001 -4.010680199e+000
 5.828004479e-001 -4.006390095e+000
 5.823993683e-001 -4.002099991e+000
 5.820015073e-001 -3.997819901e+000
 5.816003680e-001 -3.993550062e+000
 5.811992884e-001 -3.989279985e+000
 5.808014274e-001 -3.985019922e+000
 5.804003477e-001 -3.980770111e+000
 5.799992681e-001 -3.976520061e+000
 5.796014071e-001 -3.972280025e+000
 5.792003274e-001 -3.968050003e+000
 5.787992477e-001 -3.963819981e+000
 5.784013867e-001 -3.959609985e+000
 5.780003071e-001 -3.955389977e+000
 5.775992274e-001 -3.951189995e+000
 5.772013664e-001 -3.946990013e+000
 5.768002868e-001 -3.942800045e+000
 5.763992071e-001 -3.938610077e+000
 5.760012865e-001 -3.934429884e+000
 5.756002665e-001 -3.930259943e+000
 5.751991868e-001 -3.926090002e+000
 5.748012662e-001 -3.921930075e+000
 5.744002461e-001 -3.917779922e+000
 5.739991665e-001 -3.913630009e+000
 5.736012459e-001 -3.909490108e+000
 5.732002258e-001 -3.905359983e+000
 5.727991462e-001 -3.901230097e+000
 5.724012256e-001 -3.897109985e+000
 5.720002055e-001 -3.892990112e+000
 5.715990663e-001 -3.888880014e+000
 5.712012053e-001 -3.884779930e+000
 5.708001256e-001 -3.880690098e+000
 5.703990459e-001 -3.876600027e+000
 5.700011849e-001 -3.872509956e+000
 5.696001053e-001 -3.868429899e+000
 5.691990256e-001 -3.864360094e+000
 5.688011646e-001 -3.860300064e+000
 5.684000850e-001 -3.856240034e+000
 5.679990053e-001 -3.852180004e+000
 5.676010847e-001 -3.848140001e+000
 5.672000051e-001 -3.844099998e+000
 5.667989850e-001 -3.840059996e+000
 5.664010644e-001 -3.836030006e+000
 5.659999847e-001 -3.832010031e+000
 5.655989647e-001 -3.827990055e+000
 5.652010441e-001 -3.823980093e+000
 5.647999644e-001 -3.819969893e+000
 5.643989444e-001 -3.815969944e+000
 5.640010238e-001 -3.811980009e+000
 5.635999441e-001 -3.807990074e+000
 5.631989241e-001 -3.804009914e+000
 5.628010035e-001 -3.800029993e+000
 5.623999238e-001 -3.796060085e+000
 5.620020628e-001 -3.792099953e+000
 5.616009831e-001 -3.788140059e+000
 5.611999035e-001 -3.784189939e+000
 5.608019829e-001 -3.780240059e+000
 5.604009628e-001 -3.776299953e+000
 5.599998832e-001 -3.772360086e+000
 5.596019626e-001 -3.768429995e+000
 5.592009425e-001 -3.764509916e+000
 5.587998629e-001 -3.760590076e+000
 5.584019423e-001 -3.756669998e+000
 5.580009222e-001 -3.752759933e+000
 5.575997829e-001 -3.748859882e+000
 5.572019219e-001 -3.744960070e+000
 5.568008423e-001 -3.741070032e+000
 5.563997626e-001 -3.737179995e+000
 5.560019016e-001 -3.733299971e+000
 5.556008220e-001 -3.729429960e+000
 5.551997423e-001 -3.725559950e+000
 5.548018813e-001 -3.721689939e+000
 5.544008017e-001 -3.717829943e+000
 5.539997220e-001 -3.713979959e+000
 5.536018610e-001 -3.710129976e+000
 5.532007813e-001 -3.706290007e+000
 5.527997017e-001 -3.702450037e+000
 5.524017811e-001 -3.698620081e+000
 5.520007014e-001 -3.694789886e+000
 5.515996814e-001 -3.690969944e+000
 5.512017608e-001 -3.687150002e+000
 5.508006811e-001 -3.683340073e+000
 5.503996611e-001 -3.679529905e+000
 5.500017405e-001 -3.675729990e+000
 5.496006608e-001 -3.671930075e+000
 5.491996408e-001 -3.668139935e+000
 5.488017201e-001 -3.664350033e+000
 5.484006405e-001 -3.660569906e+000
 5.479996204e-001 -3.656790018e+000
 5.476016998e-001 -3.653019905e+000
 5.472006202e-001 -3.649260044e+000
 5.467995405e-001 -3.645499945e+000
 5.464016795e-001 -3.641740084e+000
 5.460005999e-001 -3.637989998e+000
 5.455995202e-001 -3.634239912e+000
 5.452016592e-001 -3.630500078e+000
 5.448005795e-001 -3.626760006e+000
 5.443994999e-001 -3.623029947e+000
 5.440016389e-001 -3.619299889e+000
 5.436005592e-001 -3.615580082e+000
 5.431994200e-001 -3.611860037e+000
 5.428015590e-001 -3.608150005e+000
 5.424004793e-001 -3.604439974e+000
 5.419993997e-001 -3.600739956e+000
 5.416015387e-001 -3.597039938e+000
 5.412004590e-001 -3.593349934e+000
 5.407993793e-001 -3.589659929e+000
 5.404015183e-001 -3.585979939e+000
 5.400004387e-001 -3.582299948e+000
 5.395993590e-001 -3.578619957e+000
 5.392014980e-001 -3.574949980e+000
 5.388004184e-001 -3.571290016e+000
 5.383993387e-001 -3.567630053e+000
 5.380014181e-001 -3.563970089e+000
 5.376003981e-001 -3.560319901e+000
 5.371993184e-001 -3.556669950e+000
 5.368013978e-001 -3.553030014e+000
 5.364003778e-001 -3.549390078e+000
 5.359992981e-001 -3.545759916e+000
 5.356013775e-001 -3.542129993e+000
 5.352003574e-001 -3.538510084e+000
 5.347992778e-001 -3.534889936e+000
 5.344013572e-001 -3.531270027e+000
 5.340003371e-001 -3.527659893e+000
 5.335991979e-001 -3.524049997e+000
 5.332013369e-001 -3.520450115e+000
 5.328002572e-001 -3.516849995e+000
 5.323991776e-001 -3.513259888e+000
 5.320013165e-001 -3.509670019e+000
 5.316002369e-001 -3.506089926e+000
 5.311991572e-001 -3.502510071e+000
 5.308012962e-001 -3.498929977e+000
 5.304002166e-001 -3.495359898e+000
 5.299991369e-001 -3.491790056e+000
 5.296012759e-001 -3.488229990e+000
 5.292001367e-001 -3.484669924e+000
 5.287991166e-001 -3.481110096e+000
 5.284011960e-001 -3.477560043e+000
 5.280001163e-001 -3.474020004e+000
 5.275990963e-001 -3.470479965e+000
 5.272011757e-001 -3.466939926e+000
 5.268000960e-001 -3.463399887e+000
 5.263990760e-001 -3.459870100e+000
 5.260011554e-001 -3.456350088e+000
 5.256000757e-001 -3.452830076e+000
 5.251990557e-001 -3.449310064e+000
 5.248011351e-001 -3.445800066e+000
 5.244000554e-001 -3.442290068e+000
 5.239990354e-001 -3.438780069e+000
 5.236011147e-001 -3.435280085e+000
 5.232000351e-001 -3.431780100e+000
 5.227989554e-001 -3.428289890e+000
 5.224010944e-001 -3.424799919e+000
 5.220000148e-001 -3.421319962e+000
 5.215989351e-001 -3.417829990e+000
 5.212010741e-001 -3.414360046e+000
 5.207999945e-001 -3.410880089e+000
 5.203989148e-001 -3.407409906e+000
 5.200010538e-001 -3.403949976e+000
 5.195999742e-001 -3.400490046e+000
 5.191988349e-001 -3.397030115e+000
 5.188009739e-001 -3.393579960e+000
 5.183998942e-001 -3.390130043e+000
 5.179988146e-001 -3.386679888e+000
 5.176009536e-001 -3.383239985e+000
 5.171998739e-001 -3.379800081e+000
 5.168020129e-001 -3.376359940e+000
 5.164009333e-001 -3.372930050e+000
 5.159998536e-001 -3.369509935e+000
 5.156019926e-001 -3.366080046e+000
 5.152009130e-001 -3.362659931e+000
 5.147998333e-001 -3.359250069e+000
 5.144019127e-001 -3.355829954e+000
 5.140008330e-001 -3.352430105e+000
 5.135998130e-001 -3.349020004e+000
 5.132018924e-001 -3.345619917e+000
 5.128008127e-001 -3.342220068e+000
 5.123997927e-001 -3.338829994e+000
 5.120018721e-001 -3.335439920e+000
 5.116007924e-001 -3.332050085e+000
 5.111997724e-001 -3.328670025e+000
 5.108018517e-001 -3.325289965e+000
 5.104007721e-001 -3.321909904e+000
 5.099997520e-001 -3.318540096e+000
 5.096018314e-001 -3.315170050e+000
 5.092007518e-001 -3.311800003e+000
 5.087996721e-001 -3.308439970e+000
 5.084018111e-001 -3.305079937e+000
 5.080007315e-001 -3.301729918e+000
 5.075996518e-001 -3.298379898e+000
 5.072017908e-001 -3.295030117e+000
 5.068007112e-001 -3.291690111e+000
 5.063996315e-001 -3.288350105e+000
 5.060017705e-001 -3.285010099e+000
 5.056006908e-001 -3.281670094e+000
 5.051995516e-001 -3.278340101e+000
 5.048017502e-001 -3.275019884e+000
 5.044006109e-001 -3.271689892e+000
 5.039995313e-001 -3.268369913e+000
 5.036016703e-001 -3.265049934e+000
 5.032005906e-001 -3.261739969e+000
 5.027995110e-001 -3.258430004e+000
 5.024016500e-001 -3.255120039e+000
 5.020005703e-001 -3.251820087e+000
 5.015994906e-001 -3.248519897e+000
 5.012016296e-001 -3.245219946e+000
 5.008005500e-001 -3.241930008e+000
 5.003994703e-001 -3.238640070e+000
 5.000015497e-001 -3.235349894e+000
 4.996005297e-001 -3.232059956e+000
 4.991994500e-001 -3.228780031e+000
 4.988015592e-001 -3.225509882e+000
 4.984005094e-001 -3.222229958e+000
 4.979994297e-001 -3.218960047e+000
 4.976015091e-001 -3.215689898e+000
 4.972004592e-001 -3.212430000e+000
 4.967993796e-001 -3.209160089e+000
 4.964014888e-001 -3.205909967e+000
 4.960004389e-001 -3.202650070e+000
 4.955993593e-001 -3.199399948e+000
 4.952014685e-001 -3.196150064e+000
 4.948004186e-001 -3.192899942e+000
 4.943993390e-001 -3.189660072e+000
 4.940014482e-001 -3.186419964e+000
 4.936003983e-001 -3.183180094e+000
 4.931993186e-001 -3.179949999e+000
 4.928013980e-001 -3.176719904e+000
 4.924003184e-001 -3.173490047e+000
 4.919992685e-001 -3.170259953e+000
 4.916013777e-001 -3.167040110e+000
 4.912002981e-001 -3.163820028e+000
 4.907992482e-001 -3.160609961e+000
 4.904013574e-001 -3.157390118e+000
 4.900002778e-001 -3.154180050e+000
 4.895992279e-001 -3.150979996e+000
 4.892013371e-001 -3.147769928e+000
 4.888002574e-001 -3.144570112e+000
 4.883992076e-001 -3.141370058e+000
 4.880012870e-001 -3.138180017e+000
 4.876002073e-001 -3.134989977e+000
 4.871991575e-001 -3.131799936e+000
 4.868012667e-001 -3.128609896e+000
 4.864001870e-001 -3.125430107e+000
 4.859991372e-001 -3.122250080e+000
 4.856012464e-001 -3.119070053e+000
 4.852001667e-001 -3.115890026e+000
 4.847991168e-001 -3.112720013e+000
 4.844012260e-001 -3.109549999e+000
 4.840001464e-001 -3.106389999e+000
 4.835990369e-001 -3.103219986e+000
 4.832012057e-001 -3.100059986e+000
 4.828000963e-001 -3.096899986e+000
 4.823990166e-001 -3.093750000e+000
 4.820011556e-001 -3.090590000e+000
 4.816000760e-001 -3.087440014e+000
 4.811989963e-001 -3.084300041e+000
 4.808011353e-001 -3.081150055e+000
 4.804000556e-001 -3.078010082e+000
 4.799989760e-001 -3.074870110e+000
 4.796011150e-001 -3.071739912e+000
 4.792000353e-001 -3.068599939e+000
 4.787989557e-001 -3.065469980e+000
 4.784010947e-001 -3.062340021e+000
 4.779999852e-001 -3.059220076e+000
 4.775989056e-001 -3.056090117e+000
 4.772010148e-001 -3.052969933e+000
 4.767999649e-001 -3.049860001e+000
 4.763988853e-001 -3.046740055e+000
 4.760009944e-001 -3.043629885e+000
 4.755999446e-001 -3.040519953e+000
 4.751988649e-001 -3.037410021e+000
 4.748009741e-001 -3.034310102e+000
 4.743999243e-001 -3.031209946e+000
 4.739988446e-001 -3.028110027e+000
 4.736009240e-001 -3.025010109e+000
 4.731999040e-001 -3.021919966e+000
 4.728019834e-001 -3.018820047e+000
 4.724009037e-001 -3.015729904e+000
 4.719998538e-001 -3.012650013e+000
 4.716019630e-001 -3.009560108e+000
 4.712008834e-001 -3.006479979e+000
 4.707998335e-001 -3.003400087e+000
 4.704019427e-001 -3.000329971e+000
 4.700008631e-001 -2.997250080e+000
 4.695997834e-001 -2.994179964e+000
 4.692019224e-001 -2.991110086e+000
 4.688008130e-001 -2.988039970e+000
 4.683997333e-001 -2.984980106e+000
 4.680018723e-001 -2.981920004e+000
 4.676007926e-001 -2.978859901e+000
 4.671997130e-001 -2.975800037e+000
 4.668018520e-001 -2.972749949e+000
 4.664007723e-001 -2.969690084e+000
 4.659996927e-001 -2.966639996e+000
 4.656018317e-001 -2.963599920e+000
 4.652007520e-001 -2.960550070e+000
 4.647996724e-001 -2.957509995e+000
 4.644018114e-001 -2.954469919e+000
 4.640007317e-001 -2.951430082e+000
 4.635996222e-001 -2.948390007e+000
 4.632017314e-001 -2.945359945e+000
 4.628006816e-001 -2.942329884e+000
 4.623996019e-001 -2.939300060e+000
 4.620017111e-001 -2.936269999e+000
 4.616006613e-001 -2.933249950e+000
 4.611995816e-001 -2.930229902e+000
 4.608016908e-001 -2.927210093e+000
 4.604006410e-001 -2.924190044e+000
 4.599995613e-001 -2.921180010e+000
 4.596016407e-001 -2.918159962e+000
 4.592006207e-001 -2.915149927e+000
 4.587995112e-001 -2.912139893e+000
 4.584016204e-001 -2.909140110e+000
 4.580005705e-001 -2.906130075e+000
 4.575994909e-001 -2.903130054e+000
 4.572016001e-001 -2.900130033e+000
 4.568005502e-001 -2.897140026e+000
 4.563994706e-001 -2.894140005e+000
 4.560015798e-001 -2.891149998e+000
 4.556005299e-001 -2.888159990e+000
 4.551994503e-001 -2.885169983e+000
 4.548015594e-001 -2.882179976e+000
 4.544004500e-001 -2.879199982e+000
 4.539994001e-001 -2.876219988e+000
 4.536015093e-001 -2.873239994e+000
 4.532004297e-001 -2.870260000e+000
 4.527993798e-001 -2.867280006e+000
 4.524014890e-001 -2.864310026e+000
 4.520004094e-001 -2.861340046e+000
 4.515993595e-001 -2.858370066e+000
 4.512014687e-001 -2.855400085e+000
 4.508003891e-001 -2.852440119e+000
 4.503993392e-001 -2.849469900e+000
 4.500014484e-001 -2.846509933e+000
 4.496003389e-001 -2.843549967e+000
 4.491993189e-001 -2.840600014e+000
 4.488013983e-001 -2.837640047e+000
 4.484003186e-001 -2.834690094e+000
 4.479992688e-001 -2.831739902e+000
 4.476013780e-001 -2.828789949e+000
 4.472002983e-001 -2.825839996e+000
 4.467992485e-001 -2.822900057e+000
 4.464013577e-001 -2.819960117e+000
 4.460002780e-001 -2.817019939e+000
 4.455991983e-001 -2.814080000e+000
 4.452013373e-001 -2.811140060e+000
 4.448002279e-001 -2.808209896e+000
 4.443991482e-001 -2.805269957e+000
 4.440012872e-001 -2.802340031e+000
 4.436002076e-001 -2.799410105e+000
 4.431991279e-001 -2.796489954e+000
 4.428012669e-001 -2.793560028e+000
 4.424001873e-001 -2.790640116e+000
 4.419991076e-001 -2.787719965e+000
 4.416012466e-001 -2.784800053e+000
 4.412001669e-001 -2.781879902e+000
 4.407990873e-001 -2.778970003e+000
 4.404011667e-001 -2.776050091e+000
 4.400001466e-001 -2.773139954e+000
 4.395990372e-001 -2.770230055e+000
 4.392011464e-001 -2.767319918e+000
 4.388000965e-001 -2.764420033e+000
 4.383990169e-001 -2.761509895e+000
 4.380011261e-001 -2.758610010e+000
 4.376000762e-001 -2.755709887e+000
 4.371989965e-001 -2.752810001e+000
 4.368011057e-001 -2.749919891e+000
 4.364000559e-001 -2.747020006e+000
 4.359989762e-001 -2.744129896e+000
 4.356010556e-001 -2.741240025e+000
 4.352000356e-001 -2.738349915e+000
 4.347989261e-001 -2.735460043e+000
 4.344010353e-001 -2.732579947e+000
 4.339999855e-001 -2.729690075e+000
 4.335989058e-001 -2.726809978e+000
 4.332010150e-001 -2.723929882e+000
 4.327999651e-001 -2.721050024e+000
 4.323988855e-001 -2.718179941e+000
 4.320009947e-001 -2.715300083e+000
 4.315999150e-001 -2.712430000e+000
 4.311988652e-001 -2.709559917e+000
 4.308009744e-001 -2.706690073e+000
 4.303998649e-001 -2.703819990e+000
 4.299988449e-001 -2.700949907e+000
 4.296009243e-001 -2.698090076e+000
 4.291998446e-001 -2.695219994e+000
 4.287987947e-001 -2.692359924e+000
 4.284009039e-001 -2.689500093e+000
 4.279998243e-001 -2.686650038e+000
 4.276019633e-001 -2.683789968e+000
 4.272008836e-001 -2.680939913e+000
 4.267998040e-001 -2.678080082e+000
 4.264019430e-001 -2.675230026e+000
 4.260008633e-001 -2.672379971e+000
 4.255997539e-001 -2.669539928e+000
 4.252018631e-001 -2.666690111e+000
 4.248008132e-001 -2.663850069e+000
 4.243997335e-001 -2.661000013e+000
 4.240018427e-001 -2.658159971e+000
 4.236007929e-001 -2.655319929e+000
 4.231997132e-001 -2.652489901e+000
 4.228018224e-001 -2.649650097e+000
 4.224007726e-001 -2.646810055e+000
 4.219996929e-001 -2.643980026e+000
 4.216018021e-001 -2.641149998e+000
 4.212007523e-001 -2.638319969e+000
 4.207996726e-001 -2.635489941e+000
 4.204017520e-001 -2.632669926e+000
 4.200007021e-001 -2.629839897e+000
 4.195996225e-001 -2.627019882e+000
 4.192017317e-001 -2.624200106e+000
 4.188006818e-001 -2.621380091e+000
 4.183996022e-001 -2.618560076e+000
 4.180017114e-001 -2.615740061e+000
 4.176006317e-001 -2.612930059e+000
 4.171995819e-001 -2.610110044e+000
 4.168016911e-001 -2.607300043e+000
 4.164005816e-001 -2.604490042e+000
 4.159995615e-001 -2.601680040e+000
 4.156016409e-001 -2.598870039e+000
 4.152005613e-001 -2.596070051e+000
 4.147995114e-001 -2.593260050e+000
 4.144016206e-001 -2.590460062e+000
 4.140005410e-001 -2.587660074e+000
 4.135994911e-001 -2.584860086e+000
 4.132016003e-001 -2.582060099e+000
 4.128005207e-001 -2.579260111e+000
 4.123994708e-001 -2.576459885e+000
 4.120015800e-001 -2.573669910e+000
 4.116005003e-001 -2.570879936e+000
 4.111994505e-001 -2.568079948e+000
 4.108015299e-001 -2.565289974e+000
 4.104004502e-001 -2.562510014e+000
 4.099994004e-001 -2.559720039e+000
 4.096015096e-001 -2.556930065e+000
 4.092004299e-001 -2.554150105e+000
 4.087993503e-001 -2.551369905e+000
 4.084014893e-001 -2.548589945e+000
 4.080004096e-001 -2.545809984e+000
 4.075993299e-001 -2.543030024e+000
 4.072014689e-001 -2.540250063e+000
 4.068003893e-001 -2.537470102e+000
 4.063992798e-001 -2.534699917e+000
 4.060014486e-001 -2.531929970e+000
 4.056003392e-001 -2.529160023e+000
 4.051992595e-001 -2.526390076e+000
 4.048013985e-001 -2.523619890e+000
 4.044003189e-001 -2.520849943e+000
 4.039992392e-001 -2.518079996e+000
 4.036013782e-001 -2.515320063e+000
 4.032002985e-001 -2.512559891e+000
 4.027992189e-001 -2.509789944e+000
 4.024013281e-001 -2.507030010e+000
 4.020002782e-001 -2.504270077e+000
 4.015991986e-001 -2.501519918e+000
 4.012012780e-001 -2.498759985e+000
 4.008002281e-001 -2.496010065e+000
 4.003991485e-001 -2.493249893e+000
 4.000012577e-001 -2.490499973e+000
 3.996002078e-001 -2.487750053e+000
 3.991991282e-001 -2.484999895e+000
 3.988012373e-001 -2.482249975e+000
 3.984001875e-001 -2.479500055e+000
 3.979991078e-001 -2.476759911e+000
 3.976012170e-001 -2.474009991e+000
 3.972001672e-001 -2.471270084e+000
 3.967990875e-001 -2.468529940e+000
 3.964011669e-001 -2.465790033e+000
 3.960001171e-001 -2.463049889e+000
 3.955990374e-001 -2.460309982e+000
 3.952011466e-001 -2.457570076e+000
 3.948000968e-001 -2.454839945e+000
 3.943990171e-001 -2.452100039e+000
 3.940011263e-001 -2.449369907e+000
 3.936000466e-001 -2.446640015e+000
 3.931989968e-001 -2.443909883e+000
 3.928011060e-001 -2.441179991e+000
 3.924000263e-001 -2.438450098e+000
 3.919989765e-001 -2.435719967e+000
 3.916010559e-001 -2.433000088e+000
 3.911999762e-001 -2.430269957e+000
 3.907989264e-001 -2.427550077e+000
 3.904010355e-001 -2.424829960e+000
 3.899999559e-001 -2.422110081e+000
 3.895989060e-001 -2.419389963e+000
 3.892010152e-001 -2.416670084e+000
 3.887999356e-001 -2.413949966e+000
 3.883988857e-001 -2.411230087e+000
 3.880009949e-001 -2.408519983e+000
 3.875999153e-001 -2.405810118e+000
 3.871988654e-001 -2.403090000e+000
 3.868009448e-001 -2.400379896e+000
 3.863998652e-001 -2.397670031e+000
 3.859987855e-001 -2.394959927e+000
 3.856009245e-001 -2.392250061e+000
 3.851998448e-001 -2.389549971e+000
 3.847987652e-001 -2.386840105e+000
 3.844009042e-001 -2.384140015e+000
 3.839998245e-001 -2.381429911e+000
 3.835987449e-001 -2.378730059e+000
 3.832008839e-001 -2.376029968e+000
 3.827998042e-001 -2.373330116e+000
 3.824018836e-001 -2.370630026e+000
 3.820008636e-001 -2.367939949e+000
 3.815997541e-001 -2.365240097e+000
 3.812018633e-001 -2.362540007e+000
 3.808008134e-001 -2.359849930e+000
 3.803997338e-001 -2.357160091e+000
 3.800018430e-001 -2.354470015e+000
 3.796007633e-001 -2.351769924e+000
 3.791997135e-001 -2.349080086e+000
 3.788018227e-001 -2.346400023e+000
 3.784007430e-001 -2.343709946e+000
 3.779996932e-001 -2.341020107e+000
 3.776017725e-001 -2.338340044e+000
 3.772006929e-001 -2.335649967e+000
 3.767996430e-001 -2.332969904e+000
 3.764017522e-001 -2.330290079e+000
 3.760006726e-001 -2.327610016e+000
 3.755996227e-001 -2.324929953e+000
 3.752017319e-001 -2.322249889e+000
 3.748006523e-001 -2.319570065e+000
 3.743996024e-001 -2.316890001e+000
 3.740017116e-001 -2.314219952e+000
 3.736006320e-001 -2.311539888e+000
 3.731995821e-001 -2.308870077e+000
 3.728016913e-001 -2.306200027e+000
 3.724005818e-001 -2.303519964e+000
 3.719995618e-001 -2.300849915e+000
 3.716016412e-001 -2.298180103e+000
 3.712005615e-001 -2.295510054e+000
 3.707994819e-001 -2.292850018e+000
 3.704016209e-001 -2.290179968e+000
 3.700005412e-001 -2.287519932e+000
 3.695994616e-001 -2.284849882e+000
 3.692016006e-001 -2.282190084e+000
 3.688005209e-001 -2.279520035e+000
 3.683994412e-001 -2.276859999e+000
 3.680015802e-001 -2.274199963e+000
 3.676004708e-001 -2.271539927e+000
 3.671993911e-001 -2.268879890e+000
 3.668015301e-001 -2.266230106e+000
 3.664004505e-001 -2.263570070e+000
 3.659993708e-001 -2.260910034e+000
 3.656014800e-001 -2.258260012e+000
 3.652004302e-001 -2.255609989e+000
 3.647993505e-001 -2.252949953e+000
 3.644014597e-001 -2.250299931e+000
 3.640004098e-001 -2.247649908e+000
 3.635993302e-001 -2.244999886e+000
 3.632014096e-001 -2.242350101e+000
 3.628003895e-001 -2.239700079e+000
 3.623992801e-001 -2.237060070e+000
 3.620013893e-001 -2.234410048e+000
 3.616003394e-001 -2.231770039e+000
 3.611992598e-001 -2.229120016e+000
 3.608013690e-001 -2.226480007e+000
 3.604003191e-001 -2.223839998e+000
 3.599992394e-001 -2.221199989e+000
 3.596013486e-001 -2.218549967e+000
 3.592002988e-001 -2.215919971e+000
 3.587992191e-001 -2.213279963e+000
 3.584012985e-001 -2.210639954e+000
 3.580002785e-001 -2.207999945e+000
 3.575991690e-001 -2.205369949e+000
 3.572012782e-001 -2.202729940e+000
 3.568001986e-001 -2.200099945e+000
 3.563991487e-001 -2.197459936e+000
 3.560012579e-001 -2.194829941e+000
 3.556001782e-001 -2.192199945e+000
 3.551991284e-001 -2.189569950e+000
 3.548012376e-001 -2.186939955e+000
 3.544001579e-001 -2.184309959e+000
 3.539991081e-001 -2.181679964e+000
 3.536012173e-001 -2.179059982e+000
 3.532001078e-001 -2.176429987e+000
 3.527990580e-001 -2.173799992e+000
 3.524011672e-001 -2.171180010e+000
 3.520000875e-001 -2.168560028e+000
 3.515990376e-001 -2.165930033e+000
 3.512011468e-001 -2.163310051e+000
 3.508000672e-001 -2.160690069e+000
 3.503990173e-001 -2.158070087e+000
 3.500011265e-001 -2.155450106e+000
 3.496000469e-001 -2.152829885e+000
 3.491989970e-001 -2.150209904e+000
 3.488011062e-001 -2.147599936e+000
 3.483999968e-001 -2.144979954e+000
 3.479989171e-001 -2.142369986e+000
 3.476010561e-001 -2.139750004e+000
 3.471999764e-001 -2.137140036e+000
 3.467988968e-001 -2.134530067e+000
 3.464010358e-001 -2.131910086e+000
 3.459999561e-001 -2.129300117e+000
 3.455988765e-001 -2.126689911e+000
 3.452010155e-001 -2.124079943e+000
 3.447999358e-001 -2.121469975e+000
 3.443988562e-001 -2.118870020e+000
 3.440009952e-001 -2.116260052e+000
 3.435998857e-001 -2.113650084e+000
 3.431988060e-001 -2.111049891e+000
 3.428009152e-001 -2.108439922e+000
 3.423998654e-001 -2.105839968e+000
 3.419987857e-001 -2.103240013e+000
 3.416008949e-001 -2.100630045e+000
 3.411998451e-001 -2.098030090e+000
 3.407987654e-001 -2.095429897e+000
 3.404008746e-001 -2.092829943e+000
 3.399998248e-001 -2.090229988e+000
 3.395987451e-001 -2.087630033e+000
 3.392008245e-001 -2.085040092e+000
 3.387998044e-001 -2.082439899e+000
 3.383986950e-001 -2.079839945e+000
 3.380008042e-001 -2.077250004e+000
 3.375997543e-001 -2.074650049e+000
 3.372018635e-001 -2.072060108e+000
 3.368007839e-001 -2.069459915e+000
 3.363997340e-001 -2.066869974e+000
 3.360018432e-001 -2.064280033e+000
 3.356007636e-001 -2.061690092e+000
 3.351997137e-001 -2.059099913e+000
 3.348018229e-001 -2.056509972e+000
 3.344007134e-001 -2.053920031e+000
 3.339996338e-001 -2.051330090e+000
 3.336017728e-001 -2.048749924e+000
 3.332006931e-001 -2.046159983e+000
 3.327996135e-001 -2.043570042e+000
 3.324017525e-001 -2.040990114e+000
 3.320006728e-001 -2.038399935e+000
 3.315995932e-001 -2.035820007e+000
 3.312017322e-001 -2.033240080e+000
 3.308006525e-001 -2.030649900e+000
 3.303995728e-001 -2.028069973e+000
 3.300017118e-001 -2.025490046e+000
 3.296006322e-001 -2.022910118e+000
 3.291995227e-001 -2.020329952e+000
 3.288016617e-001 -2.017750025e+000
 3.284005821e-001 -2.015170097e+000
 3.279995024e-001 -2.012599945e+000
 3.276016116e-001 -2.010020018e+000
 3.272005618e-001 -2.007440090e+000
 3.267994821e-001 -2.004869938e+000
 3.264015913e-001 -2.002290010e+000
 3.260005414e-001 -1.999719977e+000
 3.255994618e-001 -1.997149944e+000
 3.252015710e-001 -1.994570017e+000
 3.248005211e-001 -1.991999984e+000
 3.243994117e-001 -1.989429951e+000
 3.240015209e-001 -1.986860037e+000
 3.236004710e-001 -1.984290004e+000
 3.231993914e-001 -1.981719971e+000
 3.228015006e-001 -1.979150057e+000
 3.224004507e-001 -1.976580024e+000
 3.219993711e-001 -1.974020004e+000
 3.216014802e-001 -1.971449971e+000
 3.212004304e-001 -1.968880057e+000
 3.207993507e-001 -1.966320038e+000
 3.204014599e-001 -1.963750005e+000
 3.200004101e-001 -1.961189985e+000
 3.195993304e-001 -1.958629966e+000
 3.192014098e-001 -1.956060052e+000
 3.188003302e-001 -1.953500032e+000
 3.183992803e-001 -1.950940013e+000
 3.180001080e-001 -1.948379993e+000
 3.176003397e-001 -1.945819974e+000
 3.172002137e-001 -1.943259954e+000
 3.168004155e-001 -1.940700054e+000
 3.164002895e-001 -1.938140035e+000
 3.160001934e-001 -1.935580015e+000
 3.156003952e-001 -1.933019996e+000
 3.152002692e-001 -1.930469990e+000
 3.148001432e-001 -1.927909970e+000
 3.144003451e-001 -1.925359964e+000
 3.140002191e-001 -1.922799945e+000
 3.136001229e-001 -1.920250058e+000
 3.132003248e-001 -1.917690039e+000
 3.128001988e-001 -1.915140033e+000
 3.124004006e-001 -1.912590027e+000
 3.120002747e-001 -1.910040021e+000
 3.116001785e-001 -1.907480001e+000
 3.112003803e-001 -1.904929996e+000
 3.108002543e-001 -1.902379990e+000
 3.104001582e-001 -1.899829984e+000
 3.100003600e-001 -1.897289991e+000
 3.096002340e-001 -1.894739985e+000
 3.092001081e-001 -1.892189980e+000
 3.088003099e-001 -1.889639974e+000
 3.084002137e-001 -1.887099981e+000
 3.080004156e-001 -1.884549975e+000
 3.076002896e-001 -1.881999969e+000
 3.072001934e-001 -1.879459977e+000
 3.068003953e-001 -1.876909971e+000
 3.064002693e-001 -1.874369979e+000
 3.060001433e-001 -1.871829987e+000
 3.056003451e-001 -1.869279981e+000
 3.052002490e-001 -1.866739988e+000
 3.048001230e-001 -1.864199996e+000
 3.044003248e-001 -1.861660004e+000
 3.040001988e-001 -1.859120011e+000
 3.036004007e-001 -1.856580019e+000
 3.032002747e-001 -1.854040027e+000
 3.028001785e-001 -1.851500034e+000
 3.024003804e-001 -1.848960042e+000
 3.020002544e-001 -1.846429944e+000
 3.016001284e-001 -1.843889952e+000
 3.012003601e-001 -1.841349959e+000
 3.008002341e-001 -1.838819981e+000
 3.004001081e-001 -1.836279988e+000
 3.000003099e-001 -1.833739996e+000
 2.996002138e-001 -1.831210017e+000
 2.992004156e-001 -1.828680038e+000
 2.988002896e-001 -1.826140046e+000
 2.984001637e-001 -1.823609948e+000
 2.980003953e-001 -1.821079969e+000
 2.976002693e-001 -1.818549991e+000
 2.972001433e-001 -1.816009998e+000
 2.968003452e-001 -1.813480020e+000
 2.964002490e-001 -1.810950041e+000
 2.960001230e-001 -1.808419943e+000
 2.956003249e-001 -1.805889964e+000
 2.952001989e-001 -1.803359985e+000
 2.948004007e-001 -1.800840020e+000
 2.944002748e-001 -1.798310041e+000
 2.940001488e-001 -1.795779943e+000
 2.936003804e-001 -1.793249965e+000
 2.932002544e-001 -1.790730000e+000
 2.928001285e-001 -1.788200021e+000
 2.924003303e-001 -1.785680056e+000
 2.920002341e-001 -1.783149958e+000
 2.916001081e-001 -1.780629992e+000
 2.912003100e-001 -1.778100014e+000
 2.908001840e-001 -1.775580049e+000
 2.904004157e-001 -1.773059964e+000
 2.900002897e-001 -1.770529985e+000
 2.896001637e-001 -1.768010020e+000
 2.892003655e-001 -1.765490055e+000
 2.888002694e-001 -1.762969971e+000
 2.884001434e-001 -1.760450006e+000
 2.880003452e-001 -1.757930040e+000
 2.876002192e-001 -1.755409956e+000
 2.872001231e-001 -1.752889991e+000
 2.868003249e-001 -1.750370026e+000
 2.864001989e-001 -1.747849941e+000
 2.860001028e-001 -1.745339990e+000
 2.856003046e-001 -1.742820024e+000
 2.852001786e-001 -1.740300059e+000
 2.848003507e-001 -1.737789989e+000
 2.844002545e-001 -1.735270023e+000
 2.840001285e-001 -1.732759953e+000
 2.836003304e-001 -1.730239987e+000
 2.832002342e-001 -1.727730036e+000
 2.828001082e-001 -1.725209951e+000
 2.824003100e-001 -1.722700000e+000
 2.820001841e-001 -1.720180035e+000
 2.816000879e-001 -1.717669964e+000
 2.812002897e-001 -1.715160012e+000
 2.808001637e-001 -1.712649941e+000
 2.804003656e-001 -1.710139990e+000
 2.800002694e-001 -1.707630038e+000
 2.796001434e-001 -1.705119967e+000
 2.792003453e-001 -1.702610016e+000
 2.788002193e-001 -1.700099945e+000
 2.784001231e-001 -1.697589993e+000
 2.780003250e-001 -1.695080042e+000
 2.776001990e-001 -1.692569971e+000
 2.772000730e-001 -1.690060019e+000
 2.768003047e-001 -1.687549949e+000
 2.764001787e-001 -1.685050011e+000
 2.760003507e-001 -1.682540059e+000
 2.756002545e-001 -1.680029988e+000
 2.752001584e-001 -1.677530050e+000
 2.748003304e-001 -1.675019979e+000
 2.744002044e-001 -1.672520041e+000
 2.740001082e-001 -1.670009971e+000
 2.736003101e-001 -1.667510033e+000
 2.732001841e-001 -1.664999962e+000
 2.728000581e-001 -1.662500024e+000
 2.724002898e-001 -1.659999967e+000
 2.720001638e-001 -1.657500029e+000
 2.716003656e-001 -1.654989958e+000
 2.712002397e-001 -1.652490020e+000
 2.708001435e-001 -1.649989963e+000
 2.704003453e-001 -1.647490025e+000
 2.700002193e-001 -1.644989967e+000
 2.696000934e-001 -1.642490029e+000
 2.692003250e-001 -1.639989972e+000
 2.688001990e-001 -1.637490034e+000
 2.684000731e-001 -1.634989977e+000
 2.680002749e-001 -1.632490039e+000
 2.676001787e-001 -1.629989982e+000
 2.672003806e-001 -1.627500057e+000
 2.668002546e-001 -1.625000000e+000
 2.664001286e-001 -1.622499943e+000
 2.660003304e-001 -1.620010018e+000
 2.656002045e-001 -1.617509961e+000
 2.652001083e-001 -1.615010023e+000
 2.648003101e-001 -1.612519979e+000
 2.644001842e-001 -1.610020041e+000
 2.640000582e-001 -1.607529998e+000
 2.636002600e-001 -1.605029941e+000
 2.632001638e-001 -1.602540016e+000
 2.628003657e-001 -1.600049973e+000
 2.624002397e-001 -1.597550035e+000
 2.620001435e-001 -1.595059991e+000
 2.616003454e-001 -1.592569947e+000
 2.612002194e-001 -1.590080023e+000
 2.608000934e-001 -1.587579966e+000
 2.604002953e-001 -1.585090041e+000
 2.600001991e-001 -1.582599998e+000
 2.596000731e-001 -1.580109954e+000
 2.592002749e-001 -1.577620029e+000
 2.588001788e-001 -1.575129986e+000
 2.584003806e-001 -1.572639942e+000
 2.580002546e-001 -1.570150018e+000
 2.576001287e-001 -1.567659974e+000
 2.572003305e-001 -1.565170050e+000
 2.568002343e-001 -1.562690020e+000
 2.564001083e-001 -1.560199976e+000
 2.560003102e-001 -1.557710052e+000
 2.556001842e-001 -1.555220008e+000
 2.552000582e-001 -1.552739978e+000
 2.548002601e-001 -1.550250053e+000
 2.544001639e-001 -1.547760010e+000
 2.540003657e-001 -1.545279980e+000
 2.536002398e-001 -1.542790055e+000
 2.532001138e-001 -1.540310025e+000
 2.528003454e-001 -1.537819982e+000
 2.524002194e-001 -1.535339952e+000
 2.520000935e-001 -1.532850027e+000
 2.516002953e-001 -1.530369997e+000
 2.512001991e-001 -1.527889967e+000
 2.508000731e-001 -1.525400043e+000
 2.504002750e-001 -1.522920012e+000
 2.500001490e-001 -1.520439982e+000
 2.496003658e-001 -1.517959952e+000
 2.492002547e-001 -1.515470028e+000
 2.488001287e-001 -1.512989998e+000
 2.484003454e-001 -1.510509968e+000
 2.480002195e-001 -1.508030057e+000
 2.476001084e-001 -1.505550027e+000
 2.472003102e-001 -1.503069997e+000
 2.468001992e-001 -1.500589967e+000
 2.464000732e-001 -1.498110056e+000
 2.460002601e-001 -1.495630026e+000
 2.456001490e-001 -1.493149996e+000
 2.452003509e-001 -1.490669966e+000
 2.448002398e-001 -1.488199949e+000
 2.444001287e-001 -1.485720038e+000
 2.440003306e-001 -1.483240008e+000
 2.436002046e-001 -1.480759978e+000
 2.432000935e-001 -1.478289962e+000
 2.428002954e-001 -1.475810051e+000
 2.424001843e-001 -1.473330021e+000
 2.420000732e-001 -1.470860004e+000
 2.416002750e-001 -1.468379974e+000
 2.412001640e-001 -1.465899944e+000
 2.408003658e-001 -1.463430047e+000
 2.404002398e-001 -1.460950017e+000
 2.400001287e-001 -1.458480000e+000
 2.396003306e-001 -1.456009984e+000
 2.392002195e-001 -1.453529954e+000
 2.388001084e-001 -1.451060057e+000
 2.384003103e-001 -1.448580027e+000
 2.380001843e-001 -1.446110010e+000
 2.376000732e-001 -1.443639994e+000
 2.372002602e-001 -1.441169977e+000
 2.368001640e-001 -1.438689947e+000
 2.364003509e-001 -1.436220050e+000
 2.360002398e-001 -1.433750033e+000
 2.356001139e-001 -1.431280017e+000
 2.352003306e-001 -1.428810000e+000
 2.348002046e-001 -1.426339984e+000
 2.344000936e-001 -1.423859954e+000
 2.340002954e-001 -1.421390057e+000
 2.336001843e-001 -1.418920040e+000
 2.332000583e-001 -1.416450024e+000
 2.328002751e-001 -1.413980007e+000
 2.324001491e-001 -1.411520004e+000
 2.320000380e-001 -1.409049988e+000
 2.316002399e-001 -1.406579971e+000
 2.312001288e-001 -1.404109955e+000
 2.308003306e-001 -1.401640058e+000
 2.304002196e-001 -1.399170041e+000
 2.300000936e-001 -1.396710038e+000
 2.296003103e-001 -1.394240022e+000
 2.292001843e-001 -1.391770005e+000
 2.288000733e-001 -1.389299989e+000
 2.284002751e-001 -1.386839986e+000
 2.280001640e-001 -1.384369969e+000
 2.276000381e-001 -1.381909966e+000
 2.272002250e-001 -1.379439950e+000
 2.268001288e-001 -1.376970053e+000
 2.264003158e-001 -1.374510050e+000
 2.260002047e-001 -1.372040033e+000
 2.256000936e-001 -1.369580030e+000
 2.252002954e-001 -1.367110014e+000
 2.248001695e-001 -1.364650011e+000
 2.244000584e-001 -1.362190008e+000
 2.240002602e-001 -1.359719992e+000
 2.236001492e-001 -1.357259989e+000
 2.232000381e-001 -1.354799986e+000
 2.228002399e-001 -1.352329969e+000
 2.224001139e-001 -1.349869967e+000
 2.220003307e-001 -1.347409964e+000
 2.216002047e-001 -1.344939947e+000
 2.212000936e-001 -1.342479944e+000
 2.208002955e-001 -1.340019941e+000
 2.204001844e-001 -1.337560058e+000
 2.200000733e-001 -1.335100055e+000
 2.196002752e-001 -1.332640052e+000
 2.192001492e-001 -1.330180049e+000
 2.188000381e-001 -1.327720046e+000
 2.184002399e-001 -1.325260043e+000
 2.180001289e-001 -1.322800040e+000
 2.176003158e-001 -1.320340037e+000
 2.172002047e-001 -1.317880034e+000
 2.168000787e-001 -1.315420032e+000
 2.164002955e-001 -1.312960029e+000
 2.160001695e-001 -1.310500026e+000
 2.156000584e-001 -1.308040023e+000
 2.152002603e-001 -1.305580020e+000
 2.148001492e-001 -1.303120017e+000
 2.144000232e-001 -1.300660014e+000
 2.140002400e-001 -1.298210025e+000
 2.136001140e-001 -1.295750022e+000
 2.132003158e-001 -1.293290019e+000
 2.128002048e-001 -1.290830016e+000
 2.124000937e-001 -1.288380027e+000
 2.120002955e-001 -1.285920024e+000
 2.116001844e-001 -1.283460021e+000
 2.112000585e-001 -1.281010032e+000
 2.108002752e-001 -1.278550029e+000
 2.104001492e-001 -1.276100039e+000
 2.100000381e-001 -1.273640037e+000
 2.096002400e-001 -1.271190047e+000
 2.092001289e-001 -1.268730044e+000
 2.088003159e-001 -1.266280055e+000
 2.084002197e-001 -1.263820052e+000
 2.080000937e-001 -1.261369944e+000
 2.076002806e-001 -1.258909941e+000
 2.072001696e-001 -1.256459951e+000
 2.068000436e-001 -1.253999949e+000
 2.064002603e-001 -1.251549959e+000
 2.060001343e-001 -1.249099970e+000
 2.056000233e-001 -1.246639967e+000
 2.052002251e-001 -1.244189978e+000
 2.048001140e-001 -1.241739988e+000
 2.044003159e-001 -1.239289999e+000
 2.040002048e-001 -1.236829996e+000
 2.036000788e-001 -1.234380007e+000
 2.032002956e-001 -1.231930017e+000
 2.028001696e-001 -1.229480028e+000
 2.024000585e-001 -1.227030039e+000
 2.020002604e-001 -1.224570036e+000
 2.016001493e-001 -1.222120047e+000
 2.012000382e-001 -1.219670057e+000
 2.008002400e-001 -1.217219949e+000
 2.004001141e-001 -1.214769959e+000
 2.000003308e-001 -1.212319970e+000
 1.996002048e-001 -1.209869981e+000
 1.992000937e-001 -1.207419991e+000
 1.988002807e-001 -1.204970002e+000
 1.984001845e-001 -1.202520013e+000
 1.980000585e-001 -1.200070024e+000
 1.976002455e-001 -1.197620034e+000
 1.972001344e-001 -1.195170045e+000
 1.968000233e-001 -1.192720056e+000
 1.964002252e-001 -1.190279961e+000
 1.960001141e-001 -1.187829971e+000
 1.956003159e-001 -1.185379982e+000
 1.952002048e-001 -1.182929993e+000
 1.948000789e-001 -1.180480003e+000
 1.944002807e-001 -1.178030014e+000
 1.940001696e-001 -1.175590038e+000
 1.936000586e-001 -1.173140049e+000
 1.932002604e-001 -1.170689940e+000
 1.928001493e-001 -1.168249965e+000
 1.924000233e-001 -1.165799975e+000
 1.920002401e-001 -1.163349986e+000
 1.916001141e-001 -1.160910010e+000
 1.912003160e-001 -1.158460021e+000
 1.908002049e-001 -1.156010032e+000
 1.904000938e-001 -1.153570056e+000
 1.900002956e-001 -1.151119947e+000
 1.896001846e-001 -1.148679972e+000
 1.892000586e-001 -1.146229982e+000
 1.888002455e-001 -1.143790007e+000
 1.884001344e-001 -1.141340017e+000
 1.880000383e-001 -1.138900042e+000
 1.876002252e-001 -1.136450052e+000
 1.872000992e-001 -1.134009957e+000
 1.868003160e-001 -1.131559968e+000
 1.864001900e-001 -1.129119992e+000
 1.860000789e-001 -1.126670003e+000
 1.856002808e-001 -1.124230027e+000
 1.852001697e-001 -1.121790051e+000
 1.848000437e-001 -1.119339943e+000
 1.844002604e-001 -1.116899967e+000
 1.840001345e-001 -1.114459991e+000
 1.836000234e-001 -1.112010002e+000
 1.832002252e-001 -1.109570026e+000
 1.828001142e-001 -1.107130051e+000
 1.824003160e-001 -1.104679942e+000
 1.820002049e-001 -1.102239966e+000
 1.816000789e-001 -1.099799991e+000
 1.812002957e-001 -1.097360015e+000
 1.808001697e-001 -1.094920039e+000
 1.804000586e-001 -1.092470050e+000
 1.800002605e-001 -1.090029955e+000
 1.796001494e-001 -1.087589979e+000
 1.792000234e-001 -1.085150003e+000
 1.788002104e-001 -1.082710028e+000
 1.784000993e-001 -1.080270052e+000
 1.780000031e-001 -1.077829957e+000
 1.776001900e-001 -1.075389981e+000
 1.772000790e-001 -1.072950006e+000
 1.768002808e-001 -1.070510030e+000
 1.764001697e-001 -1.068070054e+000
 1.760000437e-001 -1.065619946e+000
 1.756002456e-001 -1.063189983e+000
 1.752001345e-001 -1.060750008e+000
 1.748000234e-001 -1.058310032e+000
 1.744002253e-001 -1.055870056e+000
 1.740001142e-001 -1.053429961e+000
 1.735999882e-001 -1.050989985e+000
 1.732001901e-001 -1.048550010e+000
 1.728000790e-001 -1.046110034e+000
 1.724002808e-001 -1.043670058e+000
 1.720001698e-001 -1.041229963e+000
 1.716000587e-001 -1.038789988e+000
 1.712002605e-001 -1.036360025e+000
 1.708001494e-001 -1.033920050e+000
 1.704000235e-001 -1.031479955e+000
 1.700002253e-001 -1.029039979e+000
 1.696001142e-001 -1.026600003e+000
 1.692000031e-001 -1.024170041e+000
 1.688001901e-001 -1.021729946e+000
 1.684000641e-001 -1.019289970e+000
 1.680002809e-001 -1.016849995e+000
 1.676001549e-001 -1.014420033e+000
 1.672000438e-001 -1.011980057e+000
 1.668002456e-001 -1.009539962e+000
 1.664001346e-001 -1.007110000e+000
 1.660000086e-001 -1.004670024e+000
 1.656002253e-001 -1.002230048e+000
 1.652000993e-001 -9.997979999e-001
 1.647999883e-001 -9.973620176e-001
 1.644001901e-001 -9.949259758e-001
 1.640000790e-001 -9.924910069e-001
 1.636002809e-001 -9.900550246e-001
 1.632001698e-001 -9.876189828e-001
 1.628000438e-001 -9.851840138e-001
 1.624002606e-001 -9.827489853e-001
 1.620001346e-001 -9.803130031e-001
 1.616000235e-001 -9.778779745e-001
 1.612002254e-001 -9.754430056e-001
 1.608001143e-001 -9.730089903e-001
 1.603999883e-001 -9.705740213e-001
 1.600002050e-001 -9.681400061e-001
 1.596000791e-001 -9.657049775e-001
 1.592002660e-001 -9.632710218e-001
 1.588001698e-001 -9.608370066e-001
 1.584000438e-001 -9.584029913e-001
 1.580002457e-001 -9.559689760e-001
 1.576001346e-001 -9.535350204e-001
 1.572000235e-001 -9.511010051e-001
 1.568002105e-001 -9.486680031e-001
 1.564000994e-001 -9.462339878e-001
 1.559999883e-001 -9.438009858e-001
 1.556001902e-001 -9.413679838e-001
 1.552000791e-001 -9.389349818e-001
 1.548002809e-001 -9.365019798e-001
 1.544001549e-001 -9.340689778e-001
 1.540000439e-001 -9.316369891e-001
 1.536002457e-001 -9.292039871e-001
 1.532001346e-001 -9.267709851e-001
 1.528000236e-001 -9.243389964e-001
 1.524002105e-001 -9.219070077e-001
 1.520000994e-001 -9.194750190e-001
 1.515999883e-001 -9.170429707e-001
 1.512001902e-001 -9.146109819e-001
 1.508000642e-001 -9.121789932e-001
 1.504002810e-001 -9.097470045e-001
 1.500001550e-001 -9.073160291e-001
 1.496000439e-001 -9.048849940e-001
 1.492002457e-001 -9.024530053e-001
 1.488001347e-001 -9.000219703e-001
 1.484000087e-001 -8.975909948e-001
 1.480002105e-001 -8.951600194e-001
 1.476000994e-001 -8.927289844e-001
 1.471999884e-001 -8.902980089e-001
 1.468001902e-001 -8.878679872e-001
 1.464000642e-001 -8.854370117e-001
 1.460002810e-001 -8.830069900e-001
 1.456001550e-001 -8.805760145e-001
 1.452000439e-001 -8.781459928e-001
 1.448002458e-001 -8.757159710e-001
 1.444001347e-001 -8.732860088e-001
 1.440000087e-001 -8.708559871e-001
 1.436002254e-001 -8.684260249e-001
 1.432000995e-001 -8.659960032e-001
 1.427999884e-001 -8.635669947e-001
 1.424001753e-001 -8.611369729e-001
 1.420000643e-001 -8.587080240e-001
 1.416002661e-001 -8.562790155e-001
 1.412001550e-001 -8.538500071e-001
 1.408000439e-001 -8.514199853e-001
 1.404002458e-001 -8.489909768e-001
 1.400001347e-001 -8.465629816e-001
 1.396000087e-001 -8.441339731e-001
 1.392002106e-001 -8.417050242e-001
 1.388000995e-001 -8.392760158e-001
 1.383999884e-001 -8.368480206e-001
 1.380001754e-001 -8.344200253e-001
 1.376000792e-001 -8.319910169e-001
 1.372002661e-001 -8.295630217e-001
 1.368001550e-001 -8.271350265e-001
 1.364000291e-001 -8.247069716e-001
 1.360002458e-001 -8.222789764e-001
 1.356001198e-001 -8.198509812e-001
 1.352000087e-001 -8.174229860e-001
 1.348002106e-001 -8.149960041e-001
 1.344000995e-001 -8.125680089e-001
 1.339999884e-001 -8.101410270e-001
 1.336001903e-001 -8.077139854e-001
 1.332000643e-001 -8.052859902e-001
 1.328002661e-001 -8.028590083e-001
 1.324001551e-001 -8.004320264e-001
 1.320000291e-001 -7.980049849e-001
 1.316002458e-001 -7.955780029e-001
 1.312001199e-001 -7.931510210e-001
 1.308000088e-001 -7.907249928e-001
 1.304002106e-001 -7.882980108e-001
 1.300000995e-001 -7.858710289e-001
 1.295999736e-001 -7.834450006e-001
 1.292001903e-001 -7.810189724e-001
 1.288000643e-001 -7.785919905e-001
 1.283999532e-001 -7.761660218e-001
 1.280001551e-001 -7.737399936e-001
 1.276000291e-001 -7.713140249e-001
 1.272002310e-001 -7.688879967e-001
 1.268001199e-001 -7.664620280e-001
 1.264000088e-001 -7.640370131e-001
 1.260002106e-001 -7.616109848e-001
 1.256000996e-001 -7.591850162e-001
 1.251999736e-001 -7.567600012e-001
 1.248001829e-001 -7.543339729e-001
 1.244000643e-001 -7.519090176e-001
 1.239999533e-001 -7.494840026e-001
 1.236001551e-001 -7.470589876e-001
 1.232000366e-001 -7.446330190e-001
 1.228002384e-001 -7.422080040e-001
 1.224001199e-001 -7.397840023e-001
 1.220000014e-001 -7.373589873e-001
 1.216002107e-001 -7.349339724e-001
 1.212000921e-001 -7.325090170e-001
 1.207999736e-001 -7.300850153e-001
 1.204001829e-001 -7.276600003e-001
 1.200000644e-001 -7.252359986e-001
 1.195999458e-001 -7.228109837e-001
 1.192001551e-001 -7.203869820e-001
 1.188000366e-001 -7.179629803e-001
 1.184002310e-001 -7.155380249e-001
 1.180001199e-001 -7.131140232e-001
 1.176000014e-001 -7.106900215e-001
 1.172002032e-001 -7.082669735e-001
 1.168000922e-001 -7.058429718e-001
 1.163999736e-001 -7.034190297e-001
 1.160001829e-001 -7.009950280e-001
 1.156000644e-001 -6.985719800e-001
 1.151999459e-001 -6.961479783e-001
 1.148001552e-001 -6.937249899e-001
 1.144000366e-001 -6.913009882e-001
 1.140002310e-001 -6.888779998e-001
 1.136001125e-001 -6.864550114e-001
 1.132000089e-001 -6.840310097e-001
 1.128002033e-001 -6.816080213e-001
 1.124000847e-001 -6.791849732e-001
 1.119999737e-001 -6.767619848e-001
 1.116001755e-001 -6.743389964e-001
 1.112000570e-001 -6.719160080e-001
 1.107999459e-001 -6.694939733e-001
 1.104001477e-001 -6.670709848e-001
 1.100000367e-001 -6.646479964e-001
 1.096002311e-001 -6.622260213e-001
 1.092001200e-001 -6.598029733e-001
 1.088000089e-001 -6.573809981e-001
 1.084002033e-001 -6.549590230e-001
 1.080000848e-001 -6.525359750e-001
 1.075999662e-001 -6.501139998e-001
 1.072001755e-001 -6.476920247e-001
 1.068000570e-001 -6.452699900e-001
 1.063999385e-001 -6.428480148e-001
 1.060001478e-001 -6.404259801e-001
 1.056000292e-001 -6.380040050e-001
 1.052002385e-001 -6.355819702e-001
 1.048001200e-001 -6.331599951e-001
 1.044000015e-001 -6.307389736e-001
 1.040002033e-001 -6.283169985e-001
 1.036000848e-001 -6.258950233e-001
 1.031999737e-001 -6.234740019e-001
 1.028001755e-001 -6.210520267e-001
 1.024000570e-001 -6.186310053e-001
 1.019999385e-001 -6.162099838e-001
 1.016001478e-001 -6.137880087e-001
 1.012000293e-001 -6.113669872e-001
 1.008002385e-001 -6.089460254e-001
 1.004001200e-001 -6.065250039e-001
 1.000000015e-001 -6.041039824e-001
 9.960019588e-002 -6.016830206e-001
 9.920009226e-002 -5.992619991e-001
 9.879997373e-002 -5.968409777e-001
 9.840016812e-002 -5.944200158e-001
 9.800005704e-002 -5.920000076e-001
 9.759993851e-002 -5.895789862e-001
 9.720014036e-002 -5.871580243e-001
 9.680002928e-002 -5.847380161e-001
 9.640023112e-002 -5.823169947e-001
 9.600012004e-002 -5.798969865e-001
 9.560000151e-002 -5.774760246e-001
 9.520020336e-002 -5.750560164e-001
 9.480009228e-002 -5.726360083e-001
 9.439997375e-002 -5.702160001e-001
 9.400016814e-002 -5.677949786e-001
 9.360004961e-002 -5.653749704e-001
 9.319993854e-002 -5.629550219e-001
 9.280014038e-002 -5.605350137e-001
 9.240002185e-002 -5.581150055e-001
 9.200023115e-002 -5.556949973e-001
 9.160011262e-002 -5.532760024e-001
 9.119999409e-002 -5.508559942e-001
 9.080020338e-002 -5.484359860e-001
 9.040008485e-002 -5.460159779e-001
 8.999997377e-002 -5.435969830e-001
 8.960016817e-002 -5.411769748e-001
 8.920004964e-002 -5.387579799e-001
 8.879994601e-002 -5.363379717e-001
 8.840014040e-002 -5.339189768e-001
 8.800002187e-002 -5.314990282e-001
 8.760023117e-002 -5.290799737e-001
 8.720011264e-002 -5.266609788e-001
 8.679999411e-002 -5.242409706e-001
 8.640020341e-002 -5.218219757e-001
 8.600008488e-002 -5.194029808e-001
 8.559996635e-002 -5.169839859e-001
 8.520016819e-002 -5.145649910e-001
 8.480005711e-002 -5.121459961e-001
 8.439993858e-002 -5.097270012e-001
 8.400014043e-002 -5.073080063e-001
 8.360002190e-002 -5.048890114e-001
 8.320022374e-002 -5.024710298e-001
 8.280011266e-002 -5.000519753e-001
 8.239999413e-002 -4.976330101e-001
 8.200019598e-002 -4.952139854e-001
 8.160008490e-002 -4.927960038e-001
 8.119996637e-002 -4.903770089e-001
 8.080017567e-002 -4.879589975e-001
 8.040005714e-002 -4.855400026e-001
 7.999993861e-002 -4.831219912e-001
 7.960013300e-002 -4.807029963e-001
 7.920002192e-002 -4.782850146e-001
 7.880022377e-002 -4.758670032e-001
 7.840010524e-002 -4.734489918e-001
 7.799999416e-002 -4.710299969e-001
 7.760019600e-002 -4.686119854e-001
 7.720007747e-002 -4.661940038e-001
 7.679996639e-002 -4.637759924e-001
 7.640016824e-002 -4.613580108e-001
 7.600004971e-002 -4.589399993e-001
 7.559993863e-002 -4.565219879e-001
 7.520014048e-002 -4.541040063e-001
 7.480002195e-002 -4.516859949e-001
 7.439990342e-002 -4.492680132e-001
 7.400010526e-002 -4.468509853e-001
 7.359999418e-002 -4.444330037e-001
 7.320019603e-002 -4.420149922e-001
 7.280007750e-002 -4.395970106e-001
 7.239995897e-002 -4.371800125e-001
 7.200016081e-002 -4.347620010e-001
 7.160004973e-002 -4.323450029e-001
 7.119993120e-002 -4.299269915e-001
 7.080013305e-002 -4.275099933e-001
 7.040002197e-002 -4.250920117e-001
 6.999990344e-002 -4.226750135e-001
 6.960010529e-002 -4.202570021e-001
 6.919999421e-002 -4.178400040e-001
 6.880019605e-002 -4.154230058e-001
 6.840007752e-002 -4.130060077e-001
 6.799995899e-002 -4.105879962e-001
 6.760016829e-002 -4.081709981e-001
 6.720004976e-002 -4.057539999e-001
 6.679993123e-002 -4.033370018e-001
 6.640013307e-002 -4.009200037e-001
 6.600001454e-002 -3.985030055e-001
 6.559990346e-002 -3.960860074e-001
 6.520010531e-002 -3.936690092e-001
 6.479998678e-002 -3.912520111e-001
 6.440018862e-002 -3.888350129e-001
 6.400007755e-002 -3.864180148e-001
 6.359995902e-002 -3.840009868e-001
 6.320016086e-002 -3.815839887e-001
 6.280004978e-002 -3.791680038e-001
 6.239993125e-002 -3.767510056e-001
 6.200013310e-002 -3.743340075e-001
 6.160001829e-002 -3.719179928e-001
 6.119990349e-002 -3.695009947e-001
 6.080010533e-002 -3.670839965e-001
 6.039998680e-002 -3.646680117e-001
 6.000018865e-002 -3.622510135e-001
 5.960007757e-002 -3.598349988e-001
 5.919995904e-002 -3.574180007e-001
 5.880016088e-002 -3.550019860e-001
 5.840004608e-002 -3.525849879e-001
 5.799992755e-002 -3.501690030e-001
 5.760013312e-002 -3.477529883e-001
 5.720001832e-002 -3.453359902e-001
 5.679989979e-002 -3.429200053e-001
 5.640010163e-002 -3.405039907e-001
 5.599998683e-002 -3.380869925e-001
 5.560019240e-002 -3.356710076e-001
 5.520007387e-002 -3.332549930e-001
 5.479995906e-002 -3.308390081e-001
 5.440016091e-002 -3.284229934e-001
 5.400004238e-002 -3.260070086e-001
 5.359993130e-002 -3.235909939e-001
 5.320013314e-002 -3.211750090e-001
 5.280001462e-002 -3.187589943e-001
 5.239989981e-002 -3.163430095e-001
 5.200010166e-002 -3.139269948e-001
 5.159998685e-002 -3.115110099e-001
 5.120018870e-002 -3.090949953e-001
 5.080007389e-002 -3.066790104e-001
 5.039995536e-002 -3.042629957e-001
 5.000015721e-002 -3.018470109e-001
 4.960004613e-002 -2.994309962e-001
 4.919992760e-002 -2.970159948e-001
 4.880012944e-002 -2.946000099e-001
 4.840001464e-002 -2.921839952e-001
 4.799989611e-002 -2.897680104e-001
 4.760010168e-002 -2.873530090e-001
 4.719998688e-002 -2.849369943e-001
 4.680018872e-002 -2.825210094e-001
 4.640007019e-002 -2.801060081e-001
 4.599995539e-002 -2.776899934e-001
 4.560016096e-002 -2.752749920e-001
 4.520004243e-002 -2.728590071e-001
 4.479992762e-002 -2.704440057e-001
 4.440012947e-002 -2.680279911e-001
 4.400001094e-002 -2.656129897e-001
 4.359989613e-002 -2.631970048e-001
 4.320010170e-002 -2.607820034e-001
 4.279998317e-002 -2.583659887e-001
 4.240018502e-002 -2.559509873e-001
 4.200007021e-002 -2.535359859e-001
 4.159995168e-002 -2.511200011e-001
 4.120015725e-002 -2.487049997e-001
 4.080004245e-002 -2.462899983e-001
 4.039992392e-002 -2.438739985e-001
 4.000012577e-002 -2.414589971e-001
 3.960001096e-002 -2.390439957e-001
 3.919989616e-002 -2.366289943e-001
 3.880009800e-002 -2.342139930e-001
 3.839998320e-002 -2.317979932e-001
 3.800018504e-002 -2.293830067e-001
 3.760007024e-002 -2.269680053e-001
 3.719995171e-002 -2.245530039e-001
 3.680015728e-002 -2.221380025e-001
 3.640003875e-002 -2.197230011e-001
 3.599992394e-002 -2.173079997e-001
 3.560012579e-002 -2.148929983e-001
 3.520001099e-002 -2.124779969e-001
 3.479989618e-002 -2.100629956e-001
 3.440009803e-002 -2.076479942e-001
 3.399997950e-002 -2.052329928e-001
 3.360018507e-002 -2.028180063e-001
 3.320006654e-002 -2.004030049e-001
 3.279995173e-002 -1.979880035e-001
 3.240015358e-002 -1.955730021e-001
 3.200003877e-002 -1.931580007e-001
 3.160001710e-002 -1.907429993e-001
 3.120002896e-002 -1.883279979e-001
 3.080004081e-002 -1.859129965e-001
 3.040002100e-002 -1.834979951e-001
 3.000003286e-002 -1.810840070e-001
 2.960001118e-002 -1.786690056e-001
 2.920002304e-002 -1.762540042e-001
 2.880003490e-002 -1.738390028e-001
 2.840001509e-002 -1.714249998e-001
 2.800002694e-002 -1.690099984e-001
 2.760003693e-002 -1.665949970e-001
 2.720001526e-002 -1.641799957e-001
 2.680002712e-002 -1.617659926e-001
 2.640000731e-002 -1.593510062e-001
 2.600001916e-002 -1.569360048e-001
 2.560003102e-002 -1.545220017e-001
 2.520001121e-002 -1.521070004e-001
 2.480002306e-002 -1.496919990e-001
 2.440003492e-002 -1.472779959e-001
 2.400001325e-002 -1.448629946e-001
 2.360002324e-002 -1.424479932e-001
 2.320000529e-002 -1.400340050e-001
 2.280001529e-002 -1.376190037e-001
 2.240002714e-002 -1.352050006e-001
 2.200000547e-002 -1.327899992e-001
 2.160001732e-002 -1.303759962e-001
 2.120002918e-002 -1.279609948e-001
 2.080000937e-002 -1.255459934e-001
 2.040002123e-002 -1.231319979e-001
 2.000003308e-002 -1.207169965e-001
 1.960001141e-002 -1.183030009e-001
 1.920002326e-002 -1.158879995e-001
 1.880000159e-002 -1.134739965e-001
 1.840001345e-002 -1.110590026e-001
 1.800002530e-002 -1.086449996e-001
 1.760000549e-002 -1.062299982e-001
 1.720001549e-002 -1.038160026e-001
 1.680002734e-002 -1.014019996e-001
 1.640000753e-002 -9.898719937e-002
 1.600001939e-002 -9.657269716e-002
 1.559999958e-002 -9.415829927e-002
 1.520001050e-002 -9.174390137e-002
 1.480002236e-002 -8.932950348e-002
 1.440000162e-002 -8.691509813e-002
 1.400001347e-002 -8.450070024e-002
 1.360002439e-002 -8.208630234e-002
 1.320000365e-002 -7.967200130e-002
 1.280001551e-002 -7.725760341e-002
 1.239999477e-002 -7.484319806e-002
 1.200000662e-002 -7.242889702e-002
 1.160001755e-002 -7.001449913e-002
 1.119999681e-002 -6.760019809e-002
 1.080000866e-002 -6.518580019e-002
 1.040001959e-002 -6.277149916e-002
 9.999999776e-003 -6.035720184e-002
 9.600011632e-003 -5.794290081e-002
 9.200022556e-003 -5.552849919e-002
 8.800002746e-003 -5.311419815e-002
 8.400013670e-003 -5.069990084e-002
 7.999993861e-003 -4.828559980e-002
 7.600005250e-003 -4.587129876e-002
 7.200016640e-003 -4.345700145e-002
 6.799996365e-003 -4.104270041e-002
 6.400007755e-003 -3.862839937e-002
 6.000019144e-003 -3.621409833e-002
 5.599998403e-003 -3.379980102e-002
 5.200009793e-003 -3.138549998e-002
 4.799989983e-003 -2.897129953e-002
 4.400001373e-003 -2.655700035e-002
 4.000012763e-003 -2.414269932e-002
 3.599992488e-003 -2.172840014e-002
 3.200003877e-003 -1.931419969e-002
 2.800002461e-003 -1.689990051e-002
 2.400001278e-003 -1.448560040e-002
 2.000003122e-003 -1.207130030e-002
 1.600001939e-003 -9.657070041e-003
 1.200000639e-003 -7.242800202e-003
 7.999993395e-004 -4.828529898e-003
 4.000012705e-004 -2.414270071e-003
 0.000000000e+000 9.434349829e-011


==> DNS-10000.dat <==
 9.996021390e-001 -1.506759971e-001
 9.992010593e-001 -3.013300002e-001
 9.987999797e-001 -4.519389868e-001
 9.984020591e-001 -6.024829745e-001
 9.980009794e-001 -7.529379725e-001
 9.975998998e-001 -9.032830000e-001
 9.972020984e-001 -1.053500056e+000
 9.968010187e-001 -1.203559995e+000
 9.963999391e-001 -1.353440046e+000
 9.960020185e-001 -1.503129959e+000
 9.956009388e-001 -1.652609944e+000
 9.951998591e-001 -1.801839948e+000
 9.948020577e-001 -1.950819969e+000
 9.944009185e-001 -2.099519968e+000
 9.939998388e-001 -2.247930050e+000
 9.936019778e-001 -2.396019936e+000
 9.932008982e-001 -2.543780088e+000
 9.927998185e-001 -2.691179991e+000
 9.924018979e-001 -2.838210106e+000
 9.920008779e-001 -2.984849930e+000
 9.915997982e-001 -3.131089926e+000
 9.912019372e-001 -3.276900053e+000
 9.908007979e-001 -3.422270060e+000
 9.903997183e-001 -3.567179918e+000
 9.900018573e-001 -3.711630106e+000
 9.896008372e-001 -3.855580091e+000
 9.891997576e-001 -3.999030113e+000
 9.888018370e-001 -4.141960144e+000
 9.884007573e-001 -4.284359932e+000
 9.879996777e-001 -4.426209927e+000
 9.876018167e-001 -4.567500114e+000
 9.872007966e-001 -4.708209991e+000
 9.867997169e-001 -4.848340034e+000
 9.864017963e-001 -4.987860203e+000
 9.860007167e-001 -5.126770020e+000
 9.855996370e-001 -5.265039921e+000
 9.852017164e-001 -5.402679920e+000
 9.848006368e-001 -5.539669991e+000
 9.843996167e-001 -5.675990105e+000
 9.840017557e-001 -5.811629772e+000
 9.836006761e-001 -5.946589947e+000
 9.831995964e-001 -6.080840111e+000
 9.828016758e-001 -6.214389801e+000
 9.824005961e-001 -6.347209930e+000
 9.819995761e-001 -6.479290009e+000
 9.816017151e-001 -6.610630035e+000
 9.812006354e-001 -6.741219997e+000
 9.807994962e-001 -6.871029854e+000
 9.804016352e-001 -7.000070095e+000
 9.800005555e-001 -7.128320217e+000
 9.795995355e-001 -7.255770206e+000
 9.792016149e-001 -7.382410049e+000
 9.788005352e-001 -7.508240223e+000
 9.783994555e-001 -7.633230209e+000
 9.780015945e-001 -7.757380009e+000
 9.776005149e-001 -7.880690098e+000
 9.771994948e-001 -8.003129959e+000
 9.768015742e-001 -8.124710083e+000
 9.764004946e-001 -8.245409966e+000
 9.759994149e-001 -8.365220070e+000
 9.756014943e-001 -8.484129906e+000
 9.752004147e-001 -8.602129936e+000
 9.747993350e-001 -8.719229698e+000
 9.744015336e-001 -8.835390091e+000
 9.740004539e-001 -8.950619698e+000
 9.735993743e-001 -9.064909935e+000
 9.732014537e-001 -9.178250313e+000
 9.728003740e-001 -9.290630341e+000
 9.723992944e-001 -9.402050018e+000
 9.720014930e-001 -9.512479782e+000
 9.716004133e-001 -9.621930122e+000
 9.711993337e-001 -9.730400085e+000
 9.708014131e-001 -9.837860107e+000
 9.704003334e-001 -9.944310188e+000
 9.699992537e-001 -1.004979992e+001
 9.696013331e-001 -1.015419960e+001
 9.692003131e-001 -1.025759983e+001
 9.687992334e-001 -1.035990047e+001
 9.684013724e-001 -1.046119976e+001
 9.680002928e-001 -1.056149960e+001
 9.676023722e-001 -1.066069984e+001
 9.672012925e-001 -1.075879955e+001
 9.668002725e-001 -1.085589981e+001
 9.664024115e-001 -1.095189953e+001
 9.660012722e-001 -1.104679966e+001
 9.656001925e-001 -1.114070034e+001
 9.652023315e-001 -1.123340034e+001
 9.648012519e-001 -1.132509995e+001
 9.644002318e-001 -1.141559982e+001
 9.640023112e-001 -1.150500011e+001
 9.636012316e-001 -1.159340000e+001
 9.632001519e-001 -1.168060017e+001
 9.628022909e-001 -1.176669979e+001
 9.624011517e-001 -1.185169983e+001
 9.620000720e-001 -1.193550014e+001
 9.616022706e-001 -1.201819992e+001
 9.612011909e-001 -1.209980011e+001
 9.608001113e-001 -1.218029976e+001
 9.604021907e-001 -1.225959969e+001
 9.600011110e-001 -1.233780003e+001
 9.596000314e-001 -1.241479969e+001
 9.592022300e-001 -1.249069977e+001
 9.588011503e-001 -1.256540012e+001
 9.584000707e-001 -1.263899994e+001
 9.580021501e-001 -1.271140003e+001
 9.576010704e-001 -1.278269958e+001
 9.571999907e-001 -1.285280037e+001
 9.568021894e-001 -1.292179966e+001
 9.564011097e-001 -1.298960018e+001
 9.559999704e-001 -1.305630016e+001
 9.556021094e-001 -1.312180042e+001
 9.552010298e-001 -1.318610001e+001
 9.547999501e-001 -1.324930000e+001
 9.544020295e-001 -1.331140041e+001
 9.540010095e-001 -1.337220001e+001
 9.535999298e-001 -1.343200016e+001
 9.532020688e-001 -1.349059963e+001
 9.528009892e-001 -1.354800034e+001
 9.523998499e-001 -1.360429955e+001
 9.520019889e-001 -1.365939999e+001
 9.516009688e-001 -1.371339989e+001
 9.511998892e-001 -1.376620007e+001
 9.508019686e-001 -1.381789970e+001
 9.504008889e-001 -1.386849976e+001
 9.499998093e-001 -1.391790009e+001
 9.496019483e-001 -1.396619987e+001
 9.492009282e-001 -1.401340008e+001
 9.487998486e-001 -1.405939960e+001
 9.484019279e-001 -1.410429955e+001
 9.480008483e-001 -1.414809990e+001
 9.475997686e-001 -1.419079971e+001
 9.472018480e-001 -1.423239994e+001
 9.468007684e-001 -1.427289963e+001
 9.463998079e-001 -1.431219959e+001
 9.460018873e-001 -1.435050011e+001
 9.456008077e-001 -1.438770008e+001
 9.451997280e-001 -1.442380047e+001
 9.448018074e-001 -1.445880032e+001
 9.444007277e-001 -1.449279976e+001
 9.439997077e-001 -1.452569962e+001
 9.436018467e-001 -1.455749989e+001
 9.432007670e-001 -1.458829975e+001
 9.427996874e-001 -1.461800003e+001
 9.424017668e-001 -1.464669991e+001
 9.420006871e-001 -1.467430019e+001
 9.415996671e-001 -1.470090008e+001
 9.412017465e-001 -1.472649956e+001
 9.408006668e-001 -1.475100040e+001
 9.403995872e-001 -1.477460003e+001
 9.400017262e-001 -1.479720020e+001
 9.396006465e-001 -1.481869984e+001
 9.391995668e-001 -1.483930016e+001
 9.388017058e-001 -1.485890007e+001
 9.384006262e-001 -1.487749958e+001
 9.379995465e-001 -1.489519978e+001
 9.376016259e-001 -1.491189957e+001
 9.372005463e-001 -1.492770004e+001
 9.367994666e-001 -1.494250011e+001
 9.364016652e-001 -1.495639992e+001
 9.360005856e-001 -1.496940041e+001
 9.355995059e-001 -1.498139954e+001
 9.352015853e-001 -1.499260044e+001
 9.348005056e-001 -1.500279999e+001
 9.343994260e-001 -1.501220036e+001
 9.340016246e-001 -1.502070045e+001
 9.336005449e-001 -1.502830029e+001
 9.331994653e-001 -1.503509998e+001
 9.328015447e-001 -1.504100037e+001
 9.324004650e-001 -1.504609966e+001
 9.319993854e-001 -1.505039978e+001
 9.316014647e-001 -1.505379963e+001
 9.312004447e-001 -1.505640030e+001
 9.307993650e-001 -1.505819988e+001
 9.304015040e-001 -1.505930042e+001
 9.300004244e-001 -1.505949974e+001
 9.295993447e-001 -1.505900002e+001
 9.292014241e-001 -1.505760002e+001
 9.288004041e-001 -1.505560017e+001
 9.283993244e-001 -1.505280018e+001
 9.280014634e-001 -1.504930019e+001
 9.276003242e-001 -1.504500008e+001
 9.271992445e-001 -1.503999996e+001
 9.268013835e-001 -1.503429985e+001
 9.264003634e-001 -1.502789974e+001
 9.259992838e-001 -1.502089977e+001
 9.256013632e-001 -1.501309967e+001
 9.252002835e-001 -1.500469971e+001
 9.247992039e-001 -1.499559975e+001
 9.244013429e-001 -1.498589993e+001
 9.240002036e-001 -1.497560024e+001
 9.235992432e-001 -1.496459961e+001
 9.232013226e-001 -1.495300007e+001
 9.228002429e-001 -1.494079971e+001
 9.224023223e-001 -1.492800045e+001
 9.220012426e-001 -1.491460037e+001
 9.216001630e-001 -1.490060043e+001
 9.212023616e-001 -1.488609982e+001
 9.208012819e-001 -1.487100029e+001
 9.204002023e-001 -1.485529995e+001
 9.200022817e-001 -1.483909988e+001
 9.196012020e-001 -1.482240009e+001
 9.192001224e-001 -1.480519962e+001
 9.188022017e-001 -1.478740025e+001
 9.184012413e-001 -1.476920033e+001
 9.180001616e-001 -1.475039959e+001
 9.176022410e-001 -1.473120022e+001
 9.172011614e-001 -1.471150017e+001
 9.168000817e-001 -1.469130039e+001
 9.164021611e-001 -1.467070007e+001
 9.160011411e-001 -1.464960003e+001
 9.156000614e-001 -1.462810040e+001
 9.152022004e-001 -1.460620022e+001
 9.148011208e-001 -1.458380032e+001
 9.144000411e-001 -1.456099987e+001
 9.140021205e-001 -1.453789997e+001
 9.136011004e-001 -1.451430035e+001
 9.132000208e-001 -1.449030018e+001
 9.128021002e-001 -1.446599960e+001
 9.124010205e-001 -1.444130039e+001
 9.119999409e-001 -1.441629982e+001
 9.116020799e-001 -1.439089966e+001
 9.112010598e-001 -1.436509991e+001
 9.107999802e-001 -1.433899975e+001
 9.104020596e-001 -1.431260014e+001
 9.100009799e-001 -1.428590012e+001
 9.095999002e-001 -1.425889969e+001
 9.092019796e-001 -1.423149967e+001
 9.088009000e-001 -1.420390034e+001
 9.083999395e-001 -1.417599964e+001
 9.080020189e-001 -1.414780045e+001
 9.076009393e-001 -1.411940002e+001
 9.071998596e-001 -1.409060001e+001
 9.068019390e-001 -1.406159973e+001
 9.064008594e-001 -1.403240013e+001
 9.059998393e-001 -1.400290012e+001
 9.056019783e-001 -1.397319984e+001
 9.052008986e-001 -1.394330025e+001
 9.047998190e-001 -1.391320038e+001
 9.044018984e-001 -1.388280010e+001
 9.040008187e-001 -1.385219955e+001
 9.035997987e-001 -1.382149982e+001
 9.032019377e-001 -1.379049969e+001
 9.028007984e-001 -1.375930023e+001
 9.023997188e-001 -1.372799969e+001
 9.020018578e-001 -1.369649982e+001
 9.016007781e-001 -1.366489983e+001
 9.011996984e-001 -1.363300037e+001
 9.008018374e-001 -1.360099983e+001
 9.004007578e-001 -1.356890011e+001
 8.999996781e-001 -1.353660011e+001
 8.996018171e-001 -1.350419998e+001
 8.992006779e-001 -1.347169971e+001
 8.987995982e-001 -1.343900013e+001
 8.984017968e-001 -1.340620041e+001
 8.980007172e-001 -1.337329960e+001
 8.975996375e-001 -1.334029961e+001
 8.972017169e-001 -1.330720043e+001
 8.968006372e-001 -1.327400017e+001
 8.963995576e-001 -1.324069977e+001
 8.960017562e-001 -1.320730019e+001
 8.956006765e-001 -1.317389965e+001
 8.951995969e-001 -1.314029980e+001
 8.948016763e-001 -1.310669994e+001
 8.944005966e-001 -1.307299995e+001
 8.939995170e-001 -1.303929996e+001
 8.936015964e-001 -1.300549984e+001
 8.932005763e-001 -1.297159958e+001
 8.927994967e-001 -1.293770027e+001
 8.924016356e-001 -1.290380001e+001
 8.920005560e-001 -1.286979961e+001
 8.915994763e-001 -1.283570004e+001
 8.912015557e-001 -1.280169964e+001
 8.908005357e-001 -1.276760006e+001
 8.903994560e-001 -1.273349953e+001
 8.900015950e-001 -1.269929981e+001
 8.896004558e-001 -1.266520023e+001
 8.891993761e-001 -1.263099957e+001
 8.888015151e-001 -1.259689999e+001
 8.884004951e-001 -1.256270027e+001
 8.879994154e-001 -1.252849960e+001
 8.876014948e-001 -1.249429989e+001
 8.872004151e-001 -1.246020031e+001
 8.867993355e-001 -1.242599964e+001
 8.864014745e-001 -1.239190006e+001
 8.860003948e-001 -1.235770035e+001
 8.855993748e-001 -1.232359982e+001
 8.852014542e-001 -1.228950024e+001
 8.848003745e-001 -1.225549984e+001
 8.843992949e-001 -1.222140026e+001
 8.840013742e-001 -1.218739986e+001
 8.836002946e-001 -1.215340042e+001
 8.831992745e-001 -1.211950016e+001
 8.828014135e-001 -1.208559990e+001
 8.824003339e-001 -1.205169964e+001
 8.819992542e-001 -1.201790047e+001
 8.816013336e-001 -1.198410034e+001
 8.812002540e-001 -1.195040035e+001
 8.807992339e-001 -1.191670036e+001
 8.804013729e-001 -1.188309956e+001
 8.800002933e-001 -1.184949970e+001
 8.795991540e-001 -1.181599998e+001
 8.792012930e-001 -1.178260040e+001
 8.788002133e-001 -1.174919987e+001
 8.783991337e-001 -1.171590042e+001
 8.780012727e-001 -1.168260002e+001
 8.776001930e-001 -1.164939976e+001
 8.772023320e-001 -1.161629963e+001
 8.768012524e-001 -1.158329964e+001
 8.764001727e-001 -1.155029964e+001
 8.760022521e-001 -1.151739979e+001
 8.756012321e-001 -1.148460007e+001
 8.752001524e-001 -1.145180035e+001
 8.748022318e-001 -1.141919994e+001
 8.744011521e-001 -1.138659954e+001
 8.740000725e-001 -1.135410023e+001
 8.736022115e-001 -1.132170010e+001
 8.732011914e-001 -1.128929996e+001
 8.728001118e-001 -1.125710011e+001
 8.724021912e-001 -1.122500038e+001
 8.720011115e-001 -1.119289970e+001
 8.716000319e-001 -1.116090012e+001
 8.712021112e-001 -1.112899971e+001
 8.708010316e-001 -1.109729958e+001
 8.704000711e-001 -1.106560040e+001
 8.700021505e-001 -1.103400040e+001
 8.696010709e-001 -1.100249958e+001
 8.691999912e-001 -1.097109985e+001
 8.688020706e-001 -1.093980026e+001
 8.684009910e-001 -1.090859985e+001
 8.679999709e-001 -1.087749958e+001
 8.676021099e-001 -1.084650040e+001
 8.672010303e-001 -1.081560040e+001
 8.667999506e-001 -1.078479958e+001
 8.664020300e-001 -1.075409985e+001
 8.660009503e-001 -1.072350025e+001
 8.655999303e-001 -1.069299984e+001
 8.652020693e-001 -1.066269970e+001
 8.648009300e-001 -1.063239956e+001
 8.643998504e-001 -1.060219955e+001
 8.640019894e-001 -1.057219982e+001
 8.636009097e-001 -1.054220009e+001
 8.631998301e-001 -1.051239967e+001
 8.628019691e-001 -1.048270035e+001
 8.624008894e-001 -1.045310020e+001
 8.619998097e-001 -1.042350006e+001
 8.616019487e-001 -1.039420033e+001
 8.612008095e-001 -1.036489964e+001
 8.607997298e-001 -1.033570004e+001
 8.604019284e-001 -1.030659962e+001
 8.600008488e-001 -1.027770042e+001
 8.595997691e-001 -1.024880028e+001
 8.592018485e-001 -1.022010040e+001
 8.588007689e-001 -1.019149971e+001
 8.583996892e-001 -1.016300011e+001
 8.580018282e-001 -1.013459969e+001
 8.576008081e-001 -1.010639954e+001
 8.571997285e-001 -1.007820034e+001
 8.568018079e-001 -1.005020046e+001
 8.564007282e-001 -1.002219963e+001
 8.559996486e-001 -9.994420052e+000
 8.556017280e-001 -9.966719627e+000
 8.552007675e-001 -9.939140320e+000
 8.547996283e-001 -9.911660194e+000
 8.544017673e-001 -9.884309769e+000
 8.540006876e-001 -9.857069969e+000
 8.535996079e-001 -9.829939842e+000
 8.532016873e-001 -9.802929878e+000
 8.528006673e-001 -9.776029587e+000
 8.523995876e-001 -9.749239922e+000
 8.520017266e-001 -9.722570419e+000
 8.516006470e-001 -9.696020126e+000
 8.511995077e-001 -9.669580460e+000
 8.508016467e-001 -9.643250465e+000
 8.504006267e-001 -9.617039680e+000
 8.499995470e-001 -9.590940475e+000
 8.496016264e-001 -9.564959526e+000
 8.492005467e-001 -9.539079666e+000
 8.487994671e-001 -9.513330460e+000
 8.484016061e-001 -9.487680435e+000
 8.480005264e-001 -9.462149620e+000
 8.475995064e-001 -9.436739922e+000
 8.472015858e-001 -9.411430359e+000
 8.468005061e-001 -9.386240005e+000
 8.463994265e-001 -9.361160278e+000
 8.460015059e-001 -9.336190224e+000
 8.456004262e-001 -9.311340332e+000
 8.451994658e-001 -9.286589622e+000
 8.448015451e-001 -9.261960030e+000
 8.444004655e-001 -9.237440109e+000
 8.439993858e-001 -9.213029861e+000
 8.436014652e-001 -9.188730240e+000
 8.432003856e-001 -9.164540291e+000
 8.427993655e-001 -9.140460014e+000
 8.424015045e-001 -9.116499901e+000
 8.420004249e-001 -9.092639923e+000
 8.415993452e-001 -9.068889618e+000
 8.412014246e-001 -9.045240402e+000
 8.408003449e-001 -9.021710396e+000
 8.403992653e-001 -8.998290062e+000
 8.400014043e-001 -8.974969864e+000
 8.396003246e-001 -8.951760292e+000
 8.391992450e-001 -8.928660393e+000
 8.388013840e-001 -8.905659676e+000
 8.384003043e-001 -8.882780075e+000
 8.379992247e-001 -8.859990120e+000
 8.376013637e-001 -8.837320328e+000
 8.372002840e-001 -8.814749718e+000
 8.367992043e-001 -8.792280197e+000
 8.364012837e-001 -8.769920349e+000
 8.360002041e-001 -8.747659683e+000
 8.355991244e-001 -8.725509644e+000
 8.352012634e-001 -8.703459740e+000
 8.348002434e-001 -8.681509972e+000
 8.343991637e-001 -8.659660339e+000
 8.340012431e-001 -8.637920380e+000
 8.336001635e-001 -8.616279602e+000
 8.331990838e-001 -8.594739914e+000
 8.328011632e-001 -8.573300362e+000
 8.324002028e-001 -8.551969528e+000
 8.320022821e-001 -8.530730247e+000
 8.316012025e-001 -8.509590149e+000
 8.312001228e-001 -8.488550186e+000
 8.308022022e-001 -8.467610359e+000
 8.304011226e-001 -8.446769714e+000
 8.300001025e-001 -8.426030159e+000
 8.296022415e-001 -8.405380249e+000
 8.292011619e-001 -8.384830475e+000
 8.288000822e-001 -8.364379883e+000
 8.284021616e-001 -8.344030380e+000
 8.280010819e-001 -8.323769569e+000
 8.276000619e-001 -8.303600311e+000
 8.272022009e-001 -8.283530235e+000
 8.268011212e-001 -8.263560295e+000
 8.263999820e-001 -8.243680000e+000
 8.260021210e-001 -8.223890305e+000
 8.256010413e-001 -8.204199791e+000
 8.251999617e-001 -8.184599876e+000
 8.248021007e-001 -8.165089607e+000
 8.244010210e-001 -8.145669937e+000
 8.239999413e-001 -8.126350403e+000
 8.236020803e-001 -8.107110023e+000
 8.232010007e-001 -8.087969780e+000
 8.227998614e-001 -8.068909645e+000
 8.224020600e-001 -8.049949646e+000
 8.220009804e-001 -8.031069756e+000
 8.215999007e-001 -8.012290001e+000
 8.212019801e-001 -7.993589878e+000
 8.208009005e-001 -7.974979877e+000
 8.203998208e-001 -7.956459999e+000
 8.200019598e-001 -7.938020229e+000
 8.196009398e-001 -7.919670105e+000
 8.191998601e-001 -7.901410103e+000
 8.188019395e-001 -7.883230209e+000
 8.184008598e-001 -7.865139961e+000
 8.179997802e-001 -7.847129822e+000
 8.176018596e-001 -7.829199791e+000
 8.172008991e-001 -7.811359882e+000
 8.167998195e-001 -7.793610096e+000
 8.164018989e-001 -7.775929928e+000
 8.160008192e-001 -7.758339882e+000
 8.155997396e-001 -7.740829945e+000
 8.152018189e-001 -7.723410130e+000
 8.148007989e-001 -7.706059933e+000
 8.143997192e-001 -7.688789845e+000
 8.140018582e-001 -7.671609879e+000
 8.136007786e-001 -7.654500008e+000
 8.131996989e-001 -7.637479782e+000
 8.128017783e-001 -7.620530128e+000
 8.124006987e-001 -7.603660107e+000
 8.119996786e-001 -7.586870193e+000
 8.116017580e-001 -7.570159912e+000
 8.112006783e-001 -7.553530216e+000
 8.107995987e-001 -7.536970139e+000
 8.104017377e-001 -7.520490170e+000
 8.100006580e-001 -7.504079819e+000
 8.095996380e-001 -7.487750053e+000
 8.092017174e-001 -7.471499920e+000
 8.088006377e-001 -7.455319881e+000
 8.083995581e-001 -7.439209938e+000
 8.080016375e-001 -7.423180103e+000
 8.076005578e-001 -7.407219887e+000
 8.071995974e-001 -7.391329765e+000
 8.068016768e-001 -7.375520229e+000
 8.064005971e-001 -7.359779835e+000
 8.059995174e-001 -7.344110012e+000
 8.056015968e-001 -7.328519821e+000
 8.052005172e-001 -7.312990189e+000
 8.047994971e-001 -7.297540188e+000
 8.044016361e-001 -7.282149792e+000
 8.040005565e-001 -7.266839981e+000
 8.035994768e-001 -7.251589775e+000
 8.032015562e-001 -7.236410141e+000
 8.028004766e-001 -7.221310139e+000
 8.023993969e-001 -7.206270218e+000
 8.020015359e-001 -7.191289902e+000
 8.016004562e-001 -7.176390171e+000
 8.011993766e-001 -7.161550045e+000
 8.008015156e-001 -7.146780014e+000
 8.004004359e-001 -7.132080078e+000
 7.999993563e-001 -7.117440224e+000
 7.996014953e-001 -7.102869987e+000
 7.992004156e-001 -7.088359833e+000
 7.987993360e-001 -7.073919773e+000
 7.984014750e-001 -7.059539795e+000
 7.980003357e-001 -7.045229912e+000
 7.975992560e-001 -7.030980110e+000
 7.972013950e-001 -7.016789913e+000
 7.968003750e-001 -7.002669811e+000
 7.963992953e-001 -6.988599777e+000
 7.960013747e-001 -6.974609852e+000
 7.956002951e-001 -6.960669994e+000
 7.951992154e-001 -6.946790218e+000
 7.948013544e-001 -6.932980061e+000
 7.944003344e-001 -6.919219971e+000
 7.939992547e-001 -6.905529976e+000
 7.936013341e-001 -6.891900063e+000
 7.932002544e-001 -6.878320217e+000
 7.927991748e-001 -6.864809990e+000
 7.924012542e-001 -6.851359844e+000
 7.920002341e-001 -6.837959766e+000
 7.915991545e-001 -6.824619770e+000
 7.912012935e-001 -6.811339855e+000
 7.908002138e-001 -6.798120022e+000
 7.903991342e-001 -6.784959793e+000
 7.900012136e-001 -6.771850109e+000
 7.896001935e-001 -6.758800030e+000
 7.891991138e-001 -6.745800018e+000
 7.888012528e-001 -6.732860088e+000
 7.884001136e-001 -6.719979763e+000
 7.880022526e-001 -6.707149982e+000
 7.876011729e-001 -6.694379807e+000
 7.872000933e-001 -6.681660175e+000
 7.868022323e-001 -6.669000149e+000
 7.864011526e-001 -6.656390190e+000
 7.860000730e-001 -6.643829823e+000
 7.856022120e-001 -6.631330013e+000
 7.852011323e-001 -6.618879795e+000
 7.848000526e-001 -6.606480122e+000
 7.844021916e-001 -6.594140053e+000
 7.840011120e-001 -6.581850052e+000
 7.836000323e-001 -6.569610119e+000
 7.832021117e-001 -6.557419777e+000
 7.828010321e-001 -6.545279980e+000
 7.823999524e-001 -6.533199787e+000
 7.820020914e-001 -6.521160126e+000
 7.816010714e-001 -6.509180069e+000
 7.811999917e-001 -6.497240067e+000
 7.808020711e-001 -6.485360146e+000
 7.804009914e-001 -6.473519802e+000
 7.799999118e-001 -6.461740017e+000
 7.796019912e-001 -6.449999809e+000
 7.792010307e-001 -6.438310146e+000
 7.787999511e-001 -6.426670074e+000
 7.784020305e-001 -6.415080070e+000
 7.780009508e-001 -6.403530121e+000
 7.775998712e-001 -6.392039776e+000
 7.772019506e-001 -6.380589962e+000
 7.768009305e-001 -6.369180202e+000
 7.763998508e-001 -6.357830048e+000
 7.760019898e-001 -6.346519947e+000
 7.756009102e-001 -6.335249901e+000
 7.751998305e-001 -6.324039936e+000
 7.748019099e-001 -6.312860012e+000
 7.744008303e-001 -6.301740170e+000
 7.739998102e-001 -6.290659904e+000
 7.736018896e-001 -6.279620171e+000
 7.732008100e-001 -6.268630028e+000
 7.727997303e-001 -6.257679939e+000
 7.724018693e-001 -6.246769905e+000
 7.720007896e-001 -6.235909939e+000
 7.715997696e-001 -6.225100040e+000
 7.712018490e-001 -6.214320183e+000
 7.708007693e-001 -6.203589916e+000
 7.703996897e-001 -6.192910194e+000
 7.700017691e-001 -6.182260036e+000
 7.696006894e-001 -6.171659946e+000
 7.691997290e-001 -6.161099911e+000
 7.688018084e-001 -6.150579929e+000
 7.684007287e-001 -6.140100002e+000
 7.679996490e-001 -6.129660130e+000
 7.676017284e-001 -6.119269848e+000
 7.672006488e-001 -6.108910084e+000
 7.667996287e-001 -6.098599911e+000
 7.664017677e-001 -6.088329792e+000
 7.660006881e-001 -6.078090191e+000
 7.655996084e-001 -6.067900181e+000
 7.652016878e-001 -6.057740211e+000
 7.648006082e-001 -6.047629833e+000
 7.643995285e-001 -6.037549973e+000
 7.640017271e-001 -6.027520180e+000
 7.636005878e-001 -6.017519951e+000
 7.631995082e-001 -6.007559776e+000
 7.628016472e-001 -5.997640133e+000
 7.624005675e-001 -5.987760067e+000
 7.619994879e-001 -5.977910042e+000
 7.616016269e-001 -5.968110085e+000
 7.612005472e-001 -5.958340168e+000
 7.607994676e-001 -5.948599815e+000
 7.604016066e-001 -5.938910007e+000
 7.600004673e-001 -5.929249763e+000
 7.595993876e-001 -5.919630051e+000
 7.592015266e-001 -5.910039902e+000
 7.588005066e-001 -5.900489807e+000
 7.583994269e-001 -5.890979767e+000
 7.580015063e-001 -5.881499767e+000
 7.576004267e-001 -5.872049809e+000
 7.571993470e-001 -5.862649918e+000
 7.568014860e-001 -5.853280067e+000
 7.564004660e-001 -5.843939781e+000
 7.559993863e-001 -5.834640026e+000
 7.556014657e-001 -5.825369835e+000
 7.552003860e-001 -5.816130161e+000
 7.547993064e-001 -5.806930065e+000
 7.544013858e-001 -5.797770023e+000
 7.540004253e-001 -5.788640022e+000
 7.535992861e-001 -5.779540062e+000
 7.532014251e-001 -5.770470142e+000
 7.528003454e-001 -5.761439800e+000
 7.523992658e-001 -5.752439976e+000
 7.520013452e-001 -5.743480206e+000
 7.516002655e-001 -5.734539986e+000
 7.511992455e-001 -5.725639820e+000
 7.508013844e-001 -5.716770172e+000
 7.504003048e-001 -5.707940102e+000
 7.499991655e-001 -5.699130058e+000
 7.496013045e-001 -5.690360069e+000
 7.492002249e-001 -5.681620121e+000
 7.487992048e-001 -5.672910213e+000
 7.484012842e-001 -5.664229870e+000
 7.480002046e-001 -5.655580044e+000
 7.475991249e-001 -5.646969795e+000
 7.472012639e-001 -5.638380051e+000
 7.468001842e-001 -5.629819870e+000
 7.463991642e-001 -5.621300220e+000
 7.460012436e-001 -5.612800121e+000
 7.456001639e-001 -5.604340076e+000
 7.451990843e-001 -5.595900059e+000
 7.448011637e-001 -5.587500095e+000
 7.444000840e-001 -5.579120159e+000
 7.439991236e-001 -5.570769787e+000
 7.436012030e-001 -5.562449932e+000
 7.432001233e-001 -5.554170132e+000
 7.428022027e-001 -5.545909882e+000
 7.424011230e-001 -5.537670135e+000
 7.420000434e-001 -5.529469967e+000
 7.416021228e-001 -5.521299839e+000
 7.412011623e-001 -5.513150215e+000
 7.408000827e-001 -5.505030155e+000
 7.404021621e-001 -5.496940136e+000
 7.400010824e-001 -5.488880157e+000
 7.396000028e-001 -5.480840206e+000
 7.392020822e-001 -5.472839832e+000
 7.388010621e-001 -5.464859962e+000
 7.383999825e-001 -5.456900120e+000
 7.380021214e-001 -5.448979855e+000
 7.376010418e-001 -5.441080093e+000
 7.371999621e-001 -5.433199883e+000
 7.368020415e-001 -5.425360203e+000
 7.364009619e-001 -5.417540073e+000
 7.359999418e-001 -5.409739971e+000
 7.356020808e-001 -5.401979923e+000
 7.352009416e-001 -5.394239902e+000
 7.347998619e-001 -5.386519909e+000
 7.344020009e-001 -5.378829956e+000
 7.340009212e-001 -5.371170044e+000
 7.335999012e-001 -5.363530159e+000
 7.332019806e-001 -5.355909824e+000
 7.328009009e-001 -5.348330021e+000
 7.323998213e-001 -5.340760231e+000
 7.320019603e-001 -5.333220005e+000
 7.316008210e-001 -5.325709820e+000
 7.311998606e-001 -5.318220139e+000
 7.308019400e-001 -5.310760021e+000
 7.304008603e-001 -5.303309917e+000
 7.299997807e-001 -5.295899868e+000
 7.296018600e-001 -5.288509846e+000
 7.292007804e-001 -5.281139851e+000
 7.287997007e-001 -5.273789883e+000
 7.284018993e-001 -5.266469955e+000
 7.280008197e-001 -5.259170055e+000
 7.275997400e-001 -5.251900196e+000
 7.272018194e-001 -5.244649887e+000
 7.268007398e-001 -5.237420082e+000
 7.263996601e-001 -5.230219841e+000
 7.260018587e-001 -5.223040104e+000
 7.256007791e-001 -5.215879917e+000
 7.251996398e-001 -5.208740234e+000
 7.248017788e-001 -5.201630116e+000
 7.244006991e-001 -5.194540024e+000
 7.239996195e-001 -5.187469959e+000
 7.236017585e-001 -5.180419922e+000
 7.232006788e-001 -5.173399925e+000
 7.227995992e-001 -5.166399956e+000
 7.224017382e-001 -5.159420013e+000
 7.220006585e-001 -5.152460098e+000
 7.215995193e-001 -5.145520210e+000
 7.212016582e-001 -5.138609886e+000
 7.208006382e-001 -5.131710052e+000
 7.203995585e-001 -5.124839783e+000
 7.200016379e-001 -5.117990017e+000
 7.196005583e-001 -5.111159801e+000
 7.191994786e-001 -5.104350090e+000
 7.188016176e-001 -5.097559929e+000
 7.184005976e-001 -5.090789795e+000
 7.179995179e-001 -5.084040165e+000
 7.176015973e-001 -5.077320099e+000
 7.172005177e-001 -5.070610046e+000
 7.167994380e-001 -5.063920021e+000
 7.164015174e-001 -5.057260036e+000
 7.160005569e-001 -5.050610065e+000
 7.155994773e-001 -5.043980122e+000
 7.152015567e-001 -5.037380219e+000
 7.148004770e-001 -5.030789852e+000
 7.143993974e-001 -5.024230003e+000
 7.140014768e-001 -5.017680168e+000
 7.136003971e-001 -5.011149883e+000
 7.131993771e-001 -5.004640102e+000
 7.128015161e-001 -4.998149872e+000
 7.124004364e-001 -4.991680145e+000
 7.119993567e-001 -4.985229969e+000
 7.116014361e-001 -4.978799820e+000
 7.112003565e-001 -4.972390175e+000
 7.107993364e-001 -4.966000080e+000
 7.104014158e-001 -4.959619999e+000
 7.100003362e-001 -4.953259945e+000
 7.095992565e-001 -4.946919918e+000
 7.092013955e-001 -4.940609932e+000
 7.088003159e-001 -4.934299946e+000
 7.083992958e-001 -4.928020000e+000
 7.080013752e-001 -4.921750069e+000
 7.076002955e-001 -4.915510178e+000
 7.071992159e-001 -4.909279823e+000
 7.068012953e-001 -4.903069973e+000
 7.064002156e-001 -4.896870136e+000
 7.059991360e-001 -4.890699863e+000
 7.056013346e-001 -4.884540081e+000
 7.052002549e-001 -4.878399849e+000
 7.047991753e-001 -4.872270107e+000
 7.044012547e-001 -4.866169930e+000
 7.040001750e-001 -4.860079765e+000
 7.035990953e-001 -4.854010105e+000
 7.032012939e-001 -4.847949982e+000
 7.028002143e-001 -4.841909885e+000
 7.023991346e-001 -4.835889816e+000
 7.020012140e-001 -4.829889774e+000
 7.016001344e-001 -4.823900223e+000
 7.011990547e-001 -4.817930222e+000
 7.008011937e-001 -4.811970234e+000
 7.004001141e-001 -4.806039810e+000
 6.999990344e-001 -4.800109863e+000
 6.996011734e-001 -4.794209957e+000
 6.992000937e-001 -4.788320065e+000
 6.987990141e-001 -4.782450199e+000
 6.984010935e-001 -4.776589870e+000
 6.980000734e-001 -4.770750046e+000
 6.976022124e-001 -4.764920235e+000
 6.972011328e-001 -4.759109974e+000
 6.967999935e-001 -4.753320217e+000
 6.964021325e-001 -4.747539997e+000
 6.960010529e-001 -4.741779804e+000
 6.956000328e-001 -4.736030102e+000
 6.952021122e-001 -4.730299950e+000
 6.948010325e-001 -4.724579811e+000
 6.943999529e-001 -4.718880177e+000
 6.940020919e-001 -4.713200092e+000
 6.936010122e-001 -4.707530022e+000
 6.931999922e-001 -4.701869965e+000
 6.928020716e-001 -4.696229935e+000
 6.924009919e-001 -4.690599918e+000
 6.919999123e-001 -4.684989929e+000
 6.916019917e-001 -4.679399967e+000
 6.912009120e-001 -4.673820019e+000
 6.907998323e-001 -4.668250084e+000
 6.904020309e-001 -4.662700176e+000
 6.900009513e-001 -4.657159805e+000
 6.895998716e-001 -4.651629925e+000
 6.892019510e-001 -4.646120071e+000
 6.888008714e-001 -4.640629768e+000
 6.883997917e-001 -4.635149956e+000
 6.880019903e-001 -4.629680157e+000
 6.876009107e-001 -4.624229908e+000
 6.871997714e-001 -4.618790150e+000
 6.868019104e-001 -4.613359928e+000
 6.864008307e-001 -4.607950211e+000
 6.859997511e-001 -4.602560043e+000
 6.856018305e-001 -4.597169876e+000
 6.852008104e-001 -4.591800213e+000
 6.847997308e-001 -4.586450100e+000
 6.844018698e-001 -4.581099987e+000
 6.840007901e-001 -4.575769901e+000
 6.835997105e-001 -4.570459843e+000
 6.832017899e-001 -4.565149784e+000
 6.828007698e-001 -4.559860229e+000
 6.823996902e-001 -4.554590225e+000
 6.820017695e-001 -4.549320221e+000
 6.816006899e-001 -4.544069767e+000
 6.811996102e-001 -4.538829803e+000
 6.808017492e-001 -4.533609867e+000
 6.804007292e-001 -4.528399944e+000
 6.799996495e-001 -4.523200035e+000
 6.796017289e-001 -4.518010139e+000
 6.792006493e-001 -4.512839794e+000
 6.787995696e-001 -4.507679939e+000
 6.784016490e-001 -4.502530098e+000
 6.780006886e-001 -4.497389793e+000
 6.775996089e-001 -4.492269993e+000
 6.772016883e-001 -4.487160206e+000
 6.768006086e-001 -4.482059956e+000
 6.763995290e-001 -4.476970196e+000
 6.760016084e-001 -4.471899986e+000
 6.756005287e-001 -4.466839790e+000
 6.751995087e-001 -4.461790085e+000
 6.748016477e-001 -4.456749916e+000
 6.744005680e-001 -4.451720238e+000
 6.739994884e-001 -4.446710110e+000
 6.736015677e-001 -4.441709995e+000
 6.732004881e-001 -4.436719894e+000
 6.727994680e-001 -4.431739807e+000
 6.724015474e-001 -4.426770210e+000
 6.720004678e-001 -4.421810150e+000
 6.715993881e-001 -4.416870117e+000
 6.712015271e-001 -4.411940098e+000
 6.708004475e-001 -4.407020092e+000
 6.703994274e-001 -4.402110100e+000
 6.700015068e-001 -4.397210121e+000
 6.696004272e-001 -4.392320156e+000
 6.691993475e-001 -4.387450218e+000
 6.688014269e-001 -4.382579803e+000
 6.684003472e-001 -4.377729893e+000
 6.679992676e-001 -4.372889996e+000
 6.676014662e-001 -4.368050098e+000
 6.672003865e-001 -4.363230228e+000
 6.667993069e-001 -4.358429909e+000
 6.664013863e-001 -4.353630066e+000
 6.660003066e-001 -4.348840237e+000
 6.655992270e-001 -4.344059944e+000
 6.652014256e-001 -4.339300156e+000
 6.648003459e-001 -4.334539890e+000
 6.643992662e-001 -4.329800129e+000
 6.640013456e-001 -4.325059891e+000
 6.636002660e-001 -4.320340157e+000
 6.631991863e-001 -4.315629959e+000
 6.628013849e-001 -4.310919762e+000
 6.624002457e-001 -4.306230068e+000
 6.619991660e-001 -4.301549911e+000
 6.616013050e-001 -4.296879768e+000
 6.612002254e-001 -4.292210102e+000
 6.607991457e-001 -4.287559986e+000
 6.604012251e-001 -4.282919884e+000
 6.600002050e-001 -4.278289795e+000
 6.595991254e-001 -4.273670197e+000
 6.592012644e-001 -4.269060135e+000
 6.588001251e-001 -4.264460087e+000
 6.583990455e-001 -4.259870052e+000
 6.580011845e-001 -4.255290031e+000
 6.576001644e-001 -4.250720024e+000
 6.571990848e-001 -4.246150017e+000
 6.568011642e-001 -4.241600037e+000
 6.564000845e-001 -4.237060070e+000
 6.559990048e-001 -4.232530117e+000
 6.556011438e-001 -4.228000164e+000
 6.552001238e-001 -4.223490238e+000
 6.547990441e-001 -4.218989849e+000
 6.544011235e-001 -4.214489937e+000
 6.540000439e-001 -4.210010052e+000
 6.535989642e-001 -4.205530167e+000
 6.532010436e-001 -4.201069832e+000
 6.527999640e-001 -4.196609974e+000
 6.524021626e-001 -4.192160130e+000
 6.520010829e-001 -4.187719822e+000
 6.516000032e-001 -4.183290005e+000
 6.512020826e-001 -4.178870201e+000
 6.508010030e-001 -4.174459934e+000
 6.503999233e-001 -4.170060158e+000
 6.500021219e-001 -4.165669918e+000
 6.496010423e-001 -4.161280155e+000
 6.491999626e-001 -4.156909943e+000
 6.488020420e-001 -4.152540207e+000
 6.484009624e-001 -4.148190022e+000
 6.479998827e-001 -4.143839836e+000
 6.476019621e-001 -4.139500141e+000
 6.472009420e-001 -4.135169983e+000
 6.467998624e-001 -4.130849838e+000
 6.464020014e-001 -4.126530170e+000
 6.460009217e-001 -4.122230053e+000
 6.455998421e-001 -4.117929935e+000
 6.452019215e-001 -4.113639832e+000
 6.448009014e-001 -4.109360218e+000
 6.443998218e-001 -4.105090141e+000
 6.440019011e-001 -4.100830078e+000
 6.436008215e-001 -4.096580029e+000
 6.431997418e-001 -4.092329979e+000
 6.428018808e-001 -4.088089943e+000
 6.424008608e-001 -4.083859921e+000
 6.419997811e-001 -4.079639912e+000
 6.416018605e-001 -4.075429916e+000
 6.412007809e-001 -4.071219921e+000
 6.407997012e-001 -4.067029953e+000
 6.404017806e-001 -4.062839985e+000
 6.400008202e-001 -4.058660030e+000
 6.395997405e-001 -4.054490089e+000
 6.392018199e-001 -4.050320148e+000
 6.388007402e-001 -4.046170235e+000
 6.383996606e-001 -4.042019844e+000
 6.380017400e-001 -4.037879944e+000
 6.376006603e-001 -4.033750057e+000
 6.371996403e-001 -4.029620171e+000
 6.368017793e-001 -4.025499821e+000
 6.364006996e-001 -4.021389961e+000
 6.359996200e-001 -4.017290115e+000
 6.356016994e-001 -4.013199806e+000
 6.352006793e-001 -4.009109974e+000
 6.347995996e-001 -4.005030155e+000
 6.344016790e-001 -4.000959873e+000
 6.340005994e-001 -3.996900082e+000
 6.335995197e-001 -3.992840052e+000
 6.332016587e-001 -3.988790035e+000
 6.328005791e-001 -3.984750032e+000
 6.323994994e-001 -3.980720043e+000
 6.320016384e-001 -3.976690054e+000
 6.316005588e-001 -3.972670078e+000
 6.311994791e-001 -3.968660116e+000
 6.308016181e-001 -3.964659929e+000
 6.304005384e-001 -3.960659981e+000
 6.299994588e-001 -3.956670046e+000
 6.296015382e-001 -3.952689886e+000
 6.292005181e-001 -3.948709965e+000
 6.287994385e-001 -3.944740057e+000
 6.284015179e-001 -3.940779924e+000
 6.280004382e-001 -3.936830044e+000
 6.275994182e-001 -3.932879925e+000
 6.272014976e-001 -3.928940058e+000
 6.268004179e-001 -3.924999952e+000
 6.263993979e-001 -3.921080112e+000
 6.260014772e-001 -3.917160034e+000
 6.256003976e-001 -3.913249969e+000
 6.251993775e-001 -3.909339905e+000
 6.248014569e-001 -3.905440092e+000
 6.244003773e-001 -3.901550055e+000
 6.239992976e-001 -3.897660017e+000
 6.236014366e-001 -3.893779993e+000
 6.232003570e-001 -3.889909983e+000
 6.227992773e-001 -3.886049986e+000
 6.224014163e-001 -3.882189989e+000
 6.220003366e-001 -3.878340006e+000
 6.215992570e-001 -3.874490023e+000
 6.212013960e-001 -3.870650053e+000
 6.208003163e-001 -3.866820097e+000
 6.203992367e-001 -3.862989902e+000
 6.200013161e-001 -3.859169960e+000
 6.196002364e-001 -3.855360031e+000
 6.191991568e-001 -3.851550102e+000
 6.188012958e-001 -3.847749949e+000
 6.184002161e-001 -3.843960047e+000
 6.179991364e-001 -3.840169907e+000
 6.176012754e-001 -3.836390018e+000
 6.172001958e-001 -3.832619905e+000
 6.167991161e-001 -3.828850031e+000
 6.164012551e-001 -3.825079918e+000
 6.160001755e-001 -3.821330070e+000
 6.155990958e-001 -3.817579985e+000
 6.152012348e-001 -3.813829899e+000
 6.148001552e-001 -3.810100079e+000
 6.143990755e-001 -3.806360006e+000
 6.140012145e-001 -3.802639961e+000
 6.136001348e-001 -3.798919916e+000
 6.131990552e-001 -3.795200109e+000
 6.128011346e-001 -3.791500092e+000
 6.124001145e-001 -3.787800074e+000
 6.119990349e-001 -3.784100056e+000
 6.116011143e-001 -3.780410051e+000
 6.112000942e-001 -3.776730061e+000
 6.107990146e-001 -3.773050070e+000
 6.104010940e-001 -3.769380093e+000
 6.100000143e-001 -3.765710115e+000
 6.095989347e-001 -3.762049913e+000
 6.092010736e-001 -3.758389950e+000
 6.087999940e-001 -3.754740000e+000
 6.083989143e-001 -3.751100063e+000
 6.080010533e-001 -3.747459888e+000
 6.075999737e-001 -3.743829966e+000
 6.072021127e-001 -3.740200043e+000
 6.068010330e-001 -3.736579895e+000
 6.063999534e-001 -3.732969999e+000
 6.060020924e-001 -3.729360104e+000
 6.056009531e-001 -3.725749969e+000
 6.051999331e-001 -3.722160101e+000
 6.048020124e-001 -3.718559980e+000
 6.044009328e-001 -3.714979887e+000
 6.039998531e-001 -3.711390018e+000
 6.036019921e-001 -3.707819939e+000
 6.032009125e-001 -3.704250097e+000
 6.027998328e-001 -3.700680017e+000
 6.024019718e-001 -3.697119951e+000
 6.020008922e-001 -3.693559885e+000
 6.015998125e-001 -3.690010071e+000
 6.012019515e-001 -3.686470032e+000
 6.008008718e-001 -3.682929993e+000
 6.003997922e-001 -3.679399967e+000
 6.000019312e-001 -3.675869942e+000
 5.996008515e-001 -3.672339916e+000
 5.991997719e-001 -3.668829918e+000
 5.988018513e-001 -3.665309906e+000
 5.984008312e-001 -3.661809921e+000
 5.979997516e-001 -3.658299923e+000
 5.976018310e-001 -3.654799938e+000
 5.972008109e-001 -3.651309967e+000
 5.967997313e-001 -3.647819996e+000
 5.964018106e-001 -3.644340038e+000
 5.960007906e-001 -3.640860081e+000
 5.955996513e-001 -3.637389898e+000
 5.952017903e-001 -3.633919954e+000
 5.948007107e-001 -3.630460024e+000
 5.943996310e-001 -3.627000093e+000
 5.940017700e-001 -3.623549938e+000
 5.936006904e-001 -3.620100021e+000
 5.931996107e-001 -3.616660118e+000
 5.928017497e-001 -3.613219976e+000
 5.924006701e-001 -3.609790087e+000
 5.919995904e-001 -3.606359959e+000
 5.916016698e-001 -3.602940083e+000
 5.912006497e-001 -3.599519968e+000
 5.907995701e-001 -3.596100092e+000
 5.904016495e-001 -3.592689991e+000
 5.900005698e-001 -3.589289904e+000
 5.895995498e-001 -3.585890055e+000
 5.892016292e-001 -3.582489967e+000
 5.888005495e-001 -3.579099894e+000
 5.883995295e-001 -3.575720072e+000
 5.880016088e-001 -3.572340012e+000
 5.876005292e-001 -3.568959951e+000
 5.871995091e-001 -3.565589905e+000
 5.868015885e-001 -3.562220097e+000
 5.864005089e-001 -3.558860064e+000
 5.859994292e-001 -3.555500031e+000
 5.856015682e-001 -3.552139997e+000
 5.852004886e-001 -3.548789978e+000
 5.847994089e-001 -3.545449972e+000
 5.844015479e-001 -3.542109966e+000
 5.840004683e-001 -3.538769960e+000
 5.835993886e-001 -3.535439968e+000
 5.832015276e-001 -3.532109976e+000
 5.828004479e-001 -3.528789997e+000
 5.823993683e-001 -3.525470018e+000
 5.820015073e-001 -3.522160053e+000
 5.816003680e-001 -3.518850088e+000
 5.811992884e-001 -3.515539885e+000
 5.808014274e-001 -3.512239933e+000
 5.804003477e-001 -3.508939981e+000
 5.799992681e-001 -3.505650043e+000
 5.796014071e-001 -3.502360106e+000
 5.792003274e-001 -3.499079943e+000
 5.787992477e-001 -3.495800018e+000
 5.784013867e-001 -3.492520094e+000
 5.780003071e-001 -3.489249945e+000
 5.775992274e-001 -3.485980034e+000
 5.772013664e-001 -3.482719898e+000
 5.768002868e-001 -3.479460001e+000
 5.763992071e-001 -3.476200104e+000
 5.760012865e-001 -3.472949982e+000
 5.756002665e-001 -3.469700098e+000
 5.751991868e-001 -3.466459990e+000
 5.748012662e-001 -3.463219881e+000
 5.744002461e-001 -3.459990025e+000
 5.739991665e-001 -3.456749916e+000
 5.736012459e-001 -3.453530073e+000
 5.732002258e-001 -3.450299978e+000
 5.727991462e-001 -3.447089911e+000
 5.724012256e-001 -3.443870068e+000
 5.720002055e-001 -3.440660000e+000
 5.715990663e-001 -3.437449932e+000
 5.712012053e-001 -3.434250116e+000
 5.708001256e-001 -3.431050062e+000
 5.703990459e-001 -3.427850008e+000
 5.700011849e-001 -3.424659967e+000
 5.696001053e-001 -3.421469927e+000
 5.691990256e-001 -3.418289900e+000
 5.688011646e-001 -3.415110111e+000
 5.684000850e-001 -3.411930084e+000
 5.679990053e-001 -3.408760071e+000
 5.676010847e-001 -3.405590057e+000
 5.672000051e-001 -3.402420044e+000
 5.667989850e-001 -3.399260044e+000
 5.664010644e-001 -3.396100044e+000
 5.659999847e-001 -3.392950058e+000
 5.655989647e-001 -3.389800072e+000
 5.652010441e-001 -3.386650085e+000
 5.647999644e-001 -3.383510113e+000
 5.643989444e-001 -3.380369902e+000
 5.640010238e-001 -3.377229929e+000
 5.635999441e-001 -3.374099970e+000
 5.631989241e-001 -3.370970011e+000
 5.628010035e-001 -3.367850065e+000
 5.623999238e-001 -3.364729881e+000
 5.620020628e-001 -3.361609936e+000
 5.616009831e-001 -3.358489990e+000
 5.611999035e-001 -3.355380058e+000
 5.608019829e-001 -3.352269888e+000
 5.604009628e-001 -3.349169970e+000
 5.599998832e-001 -3.346070051e+000
 5.596019626e-001 -3.342969894e+000
 5.592009425e-001 -3.339879990e+000
 5.587998629e-001 -3.336790085e+000
 5.584019423e-001 -3.333699942e+000
 5.580009222e-001 -3.330620050e+000
 5.575997829e-001 -3.327539921e+000
 5.572019219e-001 -3.324460030e+000
 5.568008423e-001 -3.321389914e+000
 5.563997626e-001 -3.318320036e+000
 5.560019016e-001 -3.315249920e+000
 5.556008220e-001 -3.312190056e+000
 5.551997423e-001 -3.309129953e+000
 5.548018813e-001 -3.306070089e+000
 5.544008017e-001 -3.303020000e+000
 5.539997220e-001 -3.299969912e+000
 5.536018610e-001 -3.296920061e+000
 5.532007813e-001 -3.293879986e+000
 5.527997017e-001 -3.290839911e+000
 5.524017811e-001 -3.287800074e+000
 5.520007014e-001 -3.284770012e+000
 5.515996814e-001 -3.281729937e+000
 5.512017608e-001 -3.278709888e+000
 5.508006811e-001 -3.275680065e+000
 5.503996611e-001 -3.272660017e+000
 5.500017405e-001 -3.269639969e+000
 5.496006608e-001 -3.266629934e+000
 5.491996408e-001 -3.263619900e+000
 5.488017201e-001 -3.260610104e+000
 5.484006405e-001 -3.257600069e+000
 5.479996204e-001 -3.254600048e+000
 5.476016998e-001 -3.251600027e+000
 5.472006202e-001 -3.248600006e+000
 5.467995405e-001 -3.245609999e+000
 5.464016795e-001 -3.242619991e+000
 5.460005999e-001 -3.239629984e+000
 5.455995202e-001 -3.236649990e+000
 5.452016592e-001 -3.233669996e+000
 5.448005795e-001 -3.230690002e+000
 5.443994999e-001 -3.227710009e+000
 5.440016389e-001 -3.224740028e+000
 5.436005592e-001 -3.221770048e+000
 5.431994200e-001 -3.218800068e+000
 5.428015590e-001 -3.215840101e+000
 5.424004793e-001 -3.212879896e+000
 5.419993997e-001 -3.209919930e+000
 5.416015387e-001 -3.206969976e+000
 5.412004590e-001 -3.204020023e+000
 5.407993793e-001 -3.201070070e+000
 5.404015183e-001 -3.198120117e+000
 5.400004387e-001 -3.195179939e+000
 5.395993590e-001 -3.192240000e+000
 5.392014980e-001 -3.189300060e+000
 5.388004184e-001 -3.186359882e+000
 5.383993387e-001 -3.183429956e+000
 5.380014181e-001 -3.180500031e+000
 5.376003981e-001 -3.177580118e+000
 5.371993184e-001 -3.174649954e+000
 5.368013978e-001 -3.171730042e+000
 5.364003778e-001 -3.168809891e+000
 5.359992981e-001 -3.165899992e+000
 5.356013775e-001 -3.162990093e+000
 5.352003574e-001 -3.160079956e+000
 5.347992778e-001 -3.157170057e+000
 5.344013572e-001 -3.154259920e+000
 5.340003371e-001 -3.151360035e+000
 5.335991979e-001 -3.148459911e+000
 5.332013369e-001 -3.145570040e+000
 5.328002572e-001 -3.142669916e+000
 5.323991776e-001 -3.139780045e+000
 5.320013165e-001 -3.136889935e+000
 5.316002369e-001 -3.134010077e+000
 5.311991572e-001 -3.131119967e+000
 5.308012962e-001 -3.128240108e+000
 5.304002166e-001 -3.125360012e+000
 5.299991369e-001 -3.122489929e+000
 5.296012759e-001 -3.119610071e+000
 5.292001367e-001 -3.116739988e+000
 5.287991166e-001 -3.113879919e+000
 5.284011960e-001 -3.111010075e+000
 5.280001163e-001 -3.108150005e+000
 5.275990963e-001 -3.105289936e+000
 5.272011757e-001 -3.102430105e+000
 5.268000960e-001 -3.099570036e+000
 5.263990760e-001 -3.096719980e+000
 5.260011554e-001 -3.093869925e+000
 5.256000757e-001 -3.091020107e+000
 5.251990557e-001 -3.088180065e+000
 5.248011351e-001 -3.085330009e+000
 5.244000554e-001 -3.082489967e+000
 5.239990354e-001 -3.079659939e+000
 5.236011147e-001 -3.076819897e+000
 5.232000351e-001 -3.073990107e+000
 5.227989554e-001 -3.071160078e+000
 5.224010944e-001 -3.068330050e+000
 5.220000148e-001 -3.065500021e+000
 5.215989351e-001 -3.062680006e+000
 5.212010741e-001 -3.059859991e+000
 5.207999945e-001 -3.057039976e+000
 5.203989148e-001 -3.054219961e+000
 5.200010538e-001 -3.051409960e+000
 5.195999742e-001 -3.048589945e+000
 5.191988349e-001 -3.045779943e+000
 5.188009739e-001 -3.042979956e+000
 5.183998942e-001 -3.040169954e+000
 5.179988146e-001 -3.037369967e+000
 5.176009536e-001 -3.034569979e+000
 5.171998739e-001 -3.031769991e+000
 5.168020129e-001 -3.028970003e+000
 5.164009333e-001 -3.026180029e+000
 5.159998536e-001 -3.023390055e+000
 5.156019926e-001 -3.020600080e+000
 5.152009130e-001 -3.017810106e+000
 5.147998333e-001 -3.015029907e+000
 5.144019127e-001 -3.012249947e+000
 5.140008330e-001 -3.009469986e+000
 5.135998130e-001 -3.006690025e+000
 5.132018924e-001 -3.003910065e+000
 5.128008127e-001 -3.001140118e+000
 5.123997927e-001 -2.998369932e+000
 5.120018721e-001 -2.995599985e+000
 5.116007924e-001 -2.992830038e+000
 5.111997724e-001 -2.990060091e+000
 5.108018517e-001 -2.987299919e+000
 5.104007721e-001 -2.984539986e+000
 5.099997520e-001 -2.981780052e+000
 5.096018314e-001 -2.979029894e+000
 5.092007518e-001 -2.976269960e+000
 5.087996721e-001 -2.973520041e+000
 5.084018111e-001 -2.970769882e+000
 5.080007315e-001 -2.968019962e+000
 5.075996518e-001 -2.965270042e+000
 5.072017908e-001 -2.962529898e+000
 5.068007112e-001 -2.959789991e+000
 5.063996315e-001 -2.957050085e+000
 5.060017705e-001 -2.954309940e+000
 5.056006908e-001 -2.951570034e+000
 5.051995516e-001 -2.948839903e+000
 5.048017502e-001 -2.946110010e+000
 5.044006109e-001 -2.943380117e+000
 5.039995313e-001 -2.940649986e+000
 5.036016703e-001 -2.937920094e+000
 5.032005906e-001 -2.935199976e+000
 5.027995110e-001 -2.932480097e+000
 5.024016500e-001 -2.929759979e+000
 5.020005703e-001 -2.927040100e+000
 5.015994906e-001 -2.924329996e+000
 5.012016296e-001 -2.921610117e+000
 5.008005500e-001 -2.918900013e+000
 5.003994703e-001 -2.916189909e+000
 5.000015497e-001 -2.913480043e+000
 4.996005297e-001 -2.910769939e+000
 4.991994500e-001 -2.908070087e+000
 4.988015592e-001 -2.905369997e+000
 4.984005094e-001 -2.902669907e+000
 4.979994297e-001 -2.899970055e+000
 4.976015091e-001 -2.897269964e+000
 4.972004592e-001 -2.894579887e+000
 4.967993796e-001 -2.891880035e+000
 4.964014888e-001 -2.889189959e+000
 4.960004389e-001 -2.886499882e+000
 4.955993593e-001 -2.883810043e+000
 4.952014685e-001 -2.881129980e+000
 4.948004186e-001 -2.878449917e+000
 4.943993390e-001 -2.875760078e+000
 4.940014482e-001 -2.873080015e+000
 4.936003983e-001 -2.870399952e+000
 4.931993186e-001 -2.867729902e+000
 4.928013980e-001 -2.865050077e+000
 4.924003184e-001 -2.862380028e+000
 4.919992685e-001 -2.859709978e+000
 4.916013777e-001 -2.857039928e+000
 4.912002981e-001 -2.854370117e+000
 4.907992482e-001 -2.851710081e+000
 4.904013574e-001 -2.849040031e+000
 4.900002778e-001 -2.846379995e+000
 4.895992279e-001 -2.843719959e+000
 4.892013371e-001 -2.841059923e+000
 4.888002574e-001 -2.838399887e+000
 4.883992076e-001 -2.835750103e+000
 4.880012870e-001 -2.833090067e+000
 4.876002073e-001 -2.830440044e+000
 4.871991575e-001 -2.827790022e+000
 4.868012667e-001 -2.825139999e+000
 4.864001870e-001 -2.822489977e+000
 4.859991372e-001 -2.819849968e+000
 4.856012464e-001 -2.817199945e+000
 4.852001667e-001 -2.814559937e+000
 4.847991168e-001 -2.811919928e+000
 4.844012260e-001 -2.809279919e+000
 4.840001464e-001 -2.806649923e+000
 4.835990369e-001 -2.804009914e+000
 4.832012057e-001 -2.801379919e+000
 4.828000963e-001 -2.798739910e+000
 4.823990166e-001 -2.796109915e+000
 4.820011556e-001 -2.793489933e+000
 4.816000760e-001 -2.790859938e+000
 4.811989963e-001 -2.788229942e+000
 4.808011353e-001 -2.785609961e+000
 4.804000556e-001 -2.782989979e+000
 4.799989760e-001 -2.780359983e+000
 4.796011150e-001 -2.777750015e+000
 4.792000353e-001 -2.775130033e+000
 4.787989557e-001 -2.772510052e+000
 4.784010947e-001 -2.769900084e+000
 4.779999852e-001 -2.767280102e+000
 4.775989056e-001 -2.764669895e+000
 4.772010148e-001 -2.762059927e+000
 4.767999649e-001 -2.759449959e+000
 4.763988853e-001 -2.756850004e+000
 4.760009944e-001 -2.754240036e+000
 4.755999446e-001 -2.751640081e+000
 4.751988649e-001 -2.749030113e+000
 4.748009741e-001 -2.746429920e+000
 4.743999243e-001 -2.743829966e+000
 4.739988446e-001 -2.741240025e+000
 4.736009240e-001 -2.738640070e+000
 4.731999040e-001 -2.736040115e+000
 4.728019834e-001 -2.733449936e+000
 4.724009037e-001 -2.730859995e+000
 4.719998538e-001 -2.728270054e+000
 4.716019630e-001 -2.725680113e+000
 4.712008834e-001 -2.723089933e+000
 4.707998335e-001 -2.720510006e+000
 4.704019427e-001 -2.717920065e+000
 4.700008631e-001 -2.715339899e+000
 4.695997834e-001 -2.712759972e+000
 4.692019224e-001 -2.710180044e+000
 4.688008130e-001 -2.707600117e+000
 4.683997333e-001 -2.705019951e+000
 4.680018723e-001 -2.702440023e+000
 4.676007926e-001 -2.699870110e+000
 4.671997130e-001 -2.697289944e+000
 4.668018520e-001 -2.694720030e+000
 4.664007723e-001 -2.692150116e+000
 4.659996927e-001 -2.689579964e+000
 4.656018317e-001 -2.687010050e+000
 4.652007520e-001 -2.684449911e+000
 4.647996724e-001 -2.681879997e+000
 4.644018114e-001 -2.679320097e+000
 4.640007317e-001 -2.676759958e+000
 4.635996222e-001 -2.674200058e+000
 4.632017314e-001 -2.671639919e+000
 4.628006816e-001 -2.669080019e+000
 4.623996019e-001 -2.666520119e+000
 4.620017111e-001 -2.663959980e+000
 4.616006613e-001 -2.661410093e+000
 4.611995816e-001 -2.658859968e+000
 4.608016908e-001 -2.656300068e+000
 4.604006410e-001 -2.653749943e+000
 4.599995613e-001 -2.651210070e+000
 4.596016407e-001 -2.648659945e+000
 4.592006207e-001 -2.646110058e+000
 4.587995112e-001 -2.643569946e+000
 4.584016204e-001 -2.641020060e+000
 4.580005705e-001 -2.638479948e+000
 4.575994909e-001 -2.635940075e+000
 4.572016001e-001 -2.633399963e+000
 4.568005502e-001 -2.630860090e+000
 4.563994706e-001 -2.628319979e+000
 4.560015798e-001 -2.625780106e+000
 4.556005299e-001 -2.623250008e+000
 4.551994503e-001 -2.620709896e+000
 4.548015594e-001 -2.618180037e+000
 4.544004500e-001 -2.615649939e+000
 4.539994001e-001 -2.613120079e+000
 4.536015093e-001 -2.610589981e+000
 4.532004297e-001 -2.608059883e+000
 4.527993798e-001 -2.605540037e+000
 4.524014890e-001 -2.603009939e+000
 4.520004094e-001 -2.600490093e+000
 4.515993595e-001 -2.597959995e+000
 4.512014687e-001 -2.595439911e+000
 4.508003891e-001 -2.592920065e+000
 4.503993392e-001 -2.590399981e+000
 4.500014484e-001 -2.587879896e+000
 4.496003389e-001 -2.585370064e+000
 4.491993189e-001 -2.582849979e+000
 4.488013983e-001 -2.580339909e+000
 4.484003186e-001 -2.577820063e+000
 4.479992688e-001 -2.575309992e+000
 4.476013780e-001 -2.572799921e+000
 4.472002983e-001 -2.570290089e+000
 4.467992485e-001 -2.567780018e+000
 4.464013577e-001 -2.565269947e+000
 4.460002780e-001 -2.562769890e+000
 4.455991983e-001 -2.560260057e+000
 4.452013373e-001 -2.557760000e+000
 4.448002279e-001 -2.555249929e+000
 4.443991482e-001 -2.552750111e+000
 4.440012872e-001 -2.550250053e+000
 4.436002076e-001 -2.547749996e+000
 4.431991279e-001 -2.545249939e+000
 4.428012669e-001 -2.542749882e+000
 4.424001873e-001 -2.540260077e+000
 4.419991076e-001 -2.537760019e+000
 4.416012466e-001 -2.535269976e+000
 4.412001669e-001 -2.532769918e+000
 4.407990873e-001 -2.530280113e+000
 4.404011667e-001 -2.527790070e+000
 4.400001466e-001 -2.525300026e+000
 4.395990372e-001 -2.522809982e+000
 4.392011464e-001 -2.520319939e+000
 4.388000965e-001 -2.517839909e+000
 4.383990169e-001 -2.515350103e+000
 4.380011261e-001 -2.512870073e+000
 4.376000762e-001 -2.510380030e+000
 4.371989965e-001 -2.507900000e+000
 4.368011057e-001 -2.505419970e+000
 4.364000559e-001 -2.502939939e+000
 4.359989762e-001 -2.500459909e+000
 4.356010556e-001 -2.497980118e+000
 4.352000356e-001 -2.495500088e+000
 4.347989261e-001 -2.493020058e+000
 4.344010353e-001 -2.490550041e+000
 4.339999855e-001 -2.488070011e+000
 4.335989058e-001 -2.485599995e+000
 4.332010150e-001 -2.483129978e+000
 4.327999651e-001 -2.480659962e+000
 4.323988855e-001 -2.478179932e+000
 4.320009947e-001 -2.475719929e+000
 4.315999150e-001 -2.473249912e+000
 4.311988652e-001 -2.470779896e+000
 4.308009744e-001 -2.468310118e+000
 4.303998649e-001 -2.465850115e+000
 4.299988449e-001 -2.463380098e+000
 4.296009243e-001 -2.460920095e+000
 4.291998446e-001 -2.458460093e+000
 4.287987947e-001 -2.455990076e+000
 4.284009039e-001 -2.453530073e+000
 4.279998243e-001 -2.451070070e+000
 4.276019633e-001 -2.448610067e+000
 4.272008836e-001 -2.446160078e+000
 4.267998040e-001 -2.443700075e+000
 4.264019430e-001 -2.441240072e+000
 4.260008633e-001 -2.438790083e+000
 4.255997539e-001 -2.436330080e+000
 4.252018631e-001 -2.433880091e+000
 4.248008132e-001 -2.431430101e+000
 4.243997335e-001 -2.428970098e+000
 4.240018427e-001 -2.426520109e+000
 4.236007929e-001 -2.424069881e+000
 4.231997132e-001 -2.421629906e+000
 4.228018224e-001 -2.419179916e+000
 4.224007726e-001 -2.416729927e+000
 4.219996929e-001 -2.414279938e+000
 4.216018021e-001 -2.411839962e+000
 4.212007523e-001 -2.409389973e+000
 4.207996726e-001 -2.406949997e+000
 4.204017520e-001 -2.404510021e+000
 4.200007021e-001 -2.402070045e+000
 4.195996225e-001 -2.399630070e+000
 4.192017317e-001 -2.397190094e+000
 4.188006818e-001 -2.394750118e+000
 4.183996022e-001 -2.392309904e+000
 4.180017114e-001 -2.389869928e+000
 4.176006317e-001 -2.387429953e+000
 4.171995819e-001 -2.384999990e+000
 4.168016911e-001 -2.382560015e+000
 4.164005816e-001 -2.380130053e+000
 4.159995615e-001 -2.377700090e+000
 4.156016409e-001 -2.375260115e+000
 4.152005613e-001 -2.372829914e+000
 4.147995114e-001 -2.370399952e+000
 4.144016206e-001 -2.367969990e+000
 4.140005410e-001 -2.365540028e+000
 4.135994911e-001 -2.363120079e+000
 4.132016003e-001 -2.360690117e+000
 4.128005207e-001 -2.358259916e+000
 4.123994708e-001 -2.355839968e+000
 4.120015800e-001 -2.353410006e+000
 4.116005003e-001 -2.350990057e+000
 4.111994505e-001 -2.348560095e+000
 4.108015299e-001 -2.346139908e+000
 4.104004502e-001 -2.343719959e+000
 4.099994004e-001 -2.341300011e+000
 4.096015096e-001 -2.338880062e+000
 4.092004299e-001 -2.336460114e+000
 4.087993503e-001 -2.334039927e+000
 4.084014893e-001 -2.331619978e+000
 4.080004096e-001 -2.329210043e+000
 4.075993299e-001 -2.326790094e+000
 4.072014689e-001 -2.324369907e+000
 4.068003893e-001 -2.321959972e+000
 4.063992798e-001 -2.319540024e+000
 4.060014486e-001 -2.317130089e+000
 4.056003392e-001 -2.314719915e+000
 4.051992595e-001 -2.312309980e+000
 4.048013985e-001 -2.309900045e+000
 4.044003189e-001 -2.307490110e+000
 4.039992392e-001 -2.305079937e+000
 4.036013782e-001 -2.302670002e+000
 4.032002985e-001 -2.300260067e+000
 4.027992189e-001 -2.297849894e+000
 4.024013281e-001 -2.295449972e+000
 4.020002782e-001 -2.293040037e+000
 4.015991986e-001 -2.290640116e+000
 4.012012780e-001 -2.288229942e+000
 4.008002281e-001 -2.285830021e+000
 4.003991485e-001 -2.283430099e+000
 4.000012577e-001 -2.281019926e+000
 3.996002078e-001 -2.278620005e+000
 3.991991282e-001 -2.276220083e+000
 3.988012373e-001 -2.273819923e+000
 3.984001875e-001 -2.271420002e+000
 3.979991078e-001 -2.269020081e+000
 3.976012170e-001 -2.266629934e+000
 3.972001672e-001 -2.264230013e+000
 3.967990875e-001 -2.261830091e+000
 3.964011669e-001 -2.259439945e+000
 3.960001171e-001 -2.257040024e+000
 3.955990374e-001 -2.254650116e+000
 3.952011466e-001 -2.252249956e+000
 3.948000968e-001 -2.249860048e+000
 3.943990171e-001 -2.247469902e+000
 3.940011263e-001 -2.245069981e+000
 3.936000466e-001 -2.242680073e+000
 3.931989968e-001 -2.240289927e+000
 3.928011060e-001 -2.237900019e+000
 3.924000263e-001 -2.235510111e+000
 3.919989765e-001 -2.233129978e+000
 3.916010559e-001 -2.230740070e+000
 3.911999762e-001 -2.228349924e+000
 3.907989264e-001 -2.225960016e+000
 3.904010355e-001 -2.223579884e+000
 3.899999559e-001 -2.221189976e+000
 3.895989060e-001 -2.218810081e+000
 3.892010152e-001 -2.216429949e+000
 3.887999356e-001 -2.214040041e+000
 3.883988857e-001 -2.211659908e+000
 3.880009949e-001 -2.209280014e+000
 3.875999153e-001 -2.206899881e+000
 3.871988654e-001 -2.204519987e+000
 3.868009448e-001 -2.202140093e+000
 3.863998652e-001 -2.199759960e+000
 3.859987855e-001 -2.197380066e+000
 3.856009245e-001 -2.194999933e+000
 3.851998448e-001 -2.192620039e+000
 3.847987652e-001 -2.190239906e+000
 3.844009042e-001 -2.187870026e+000
 3.839998245e-001 -2.185489893e+000
 3.835987449e-001 -2.183120012e+000
 3.832008839e-001 -2.180740118e+000
 3.827998042e-001 -2.178369999e+000
 3.824018836e-001 -2.175990105e+000
 3.820008636e-001 -2.173619986e+000
 3.815997541e-001 -2.171250105e+000
 3.812018633e-001 -2.168879986e+000
 3.808008134e-001 -2.166510105e+000
 3.803997338e-001 -2.164139986e+000
 3.800018430e-001 -2.161770105e+000
 3.796007633e-001 -2.159399986e+000
 3.791997135e-001 -2.157030106e+000
 3.788018227e-001 -2.154659986e+000
 3.784007430e-001 -2.152290106e+000
 3.779996932e-001 -2.149930000e+000
 3.776017725e-001 -2.147559881e+000
 3.772006929e-001 -2.145190001e+000
 3.767996430e-001 -2.142829895e+000
 3.764017522e-001 -2.140460014e+000
 3.760006726e-001 -2.138099909e+000
 3.755996227e-001 -2.135740042e+000
 3.752017319e-001 -2.133369923e+000
 3.748006523e-001 -2.131010056e+000
 3.743996024e-001 -2.128649950e+000
 3.740017116e-001 -2.126290083e+000
 3.736006320e-001 -2.123929977e+000
 3.731995821e-001 -2.121560097e+000
 3.728016913e-001 -2.119210005e+000
 3.724005818e-001 -2.116849899e+000
 3.719995618e-001 -2.114490032e+000
 3.716016412e-001 -2.112129927e+000
 3.712005615e-001 -2.109770060e+000
 3.707994819e-001 -2.107409954e+000
 3.704016209e-001 -2.105060101e+000
 3.700005412e-001 -2.102699995e+000
 3.695994616e-001 -2.100349903e+000
 3.692016006e-001 -2.097990036e+000
 3.688005209e-001 -2.095639944e+000
 3.683994412e-001 -2.093280077e+000
 3.680015802e-001 -2.090929985e+000
 3.676004708e-001 -2.088579893e+000
 3.671993911e-001 -2.086220026e+000
 3.668015301e-001 -2.083869934e+000
 3.664004505e-001 -2.081520081e+000
 3.659993708e-001 -2.079169989e+000
 3.656014800e-001 -2.076819897e+000
 3.652004302e-001 -2.074470043e+000
 3.647993505e-001 -2.072119951e+000
 3.644014597e-001 -2.069770098e+000
 3.640004098e-001 -2.067420006e+000
 3.635993302e-001 -2.065069914e+000
 3.632014096e-001 -2.062730074e+000
 3.628003895e-001 -2.060379982e+000
 3.623992801e-001 -2.058029890e+000
 3.620013893e-001 -2.055690050e+000
 3.616003394e-001 -2.053339958e+000
 3.611992598e-001 -2.050990105e+000
 3.608013690e-001 -2.048650026e+000
 3.604003191e-001 -2.046309948e+000
 3.599992394e-001 -2.043960094e+000
 3.596013486e-001 -2.041620016e+000
 3.592002988e-001 -2.039279938e+000
 3.587992191e-001 -2.036930084e+000
 3.584012985e-001 -2.034590006e+000
 3.580002785e-001 -2.032249928e+000
 3.575991690e-001 -2.029910088e+000
 3.572012782e-001 -2.027570009e+000
 3.568001986e-001 -2.025229931e+000
 3.563991487e-001 -2.022890091e+000
 3.560012579e-001 -2.020550013e+000
 3.556001782e-001 -2.018209934e+000
 3.551991284e-001 -2.015870094e+000
 3.548012376e-001 -2.013530016e+000
 3.544001579e-001 -2.011199951e+000
 3.539991081e-001 -2.008860111e+000
 3.536012173e-001 -2.006520033e+000
 3.532001078e-001 -2.004189968e+000
 3.527990580e-001 -2.001849890e+000
 3.524011672e-001 -1.999519944e+000
 3.520000875e-001 -1.997179985e+000
 3.515990376e-001 -1.994850039e+000
 3.512011468e-001 -1.992509961e+000
 3.508000672e-001 -1.990180016e+000
 3.503990173e-001 -1.987849951e+000
 3.500011265e-001 -1.985509992e+000
 3.496000469e-001 -1.983180046e+000
 3.491989970e-001 -1.980849981e+000
 3.488011062e-001 -1.978520036e+000
 3.483999968e-001 -1.976189971e+000
 3.479989171e-001 -1.973860025e+000
 3.476010561e-001 -1.971529961e+000
 3.471999764e-001 -1.969200015e+000
 3.467988968e-001 -1.966869950e+000
 3.464010358e-001 -1.964540005e+000
 3.459999561e-001 -1.962210059e+000
 3.455988765e-001 -1.959879994e+000
 3.452010155e-001 -1.957559943e+000
 3.447999358e-001 -1.955229998e+000
 3.443988562e-001 -1.952900052e+000
 3.440009952e-001 -1.950569987e+000
 3.435998857e-001 -1.948250055e+000
 3.431988060e-001 -1.945919991e+000
 3.428009152e-001 -1.943600059e+000
 3.423998654e-001 -1.941269994e+000
 3.419987857e-001 -1.938949943e+000
 3.416008949e-001 -1.936619997e+000
 3.411998451e-001 -1.934299946e+000
 3.407987654e-001 -1.931980014e+000
 3.404008746e-001 -1.929649949e+000
 3.399998248e-001 -1.927330017e+000
 3.395987451e-001 -1.925009966e+000
 3.392008245e-001 -1.922690034e+000
 3.387998044e-001 -1.920359969e+000
 3.383986950e-001 -1.918040037e+000
 3.380008042e-001 -1.915719986e+000
 3.375997543e-001 -1.913400054e+000
 3.372018635e-001 -1.911080003e+000
 3.368007839e-001 -1.908759952e+000
 3.363997340e-001 -1.906440020e+000
 3.360018432e-001 -1.904119968e+000
 3.356007636e-001 -1.901800036e+000
 3.351997137e-001 -1.899489999e+000
 3.348018229e-001 -1.897169948e+000
 3.344007134e-001 -1.894850016e+000
 3.339996338e-001 -1.892529964e+000
 3.336017728e-001 -1.890220046e+000
 3.332006931e-001 -1.887899995e+000
 3.327996135e-001 -1.885579944e+000
 3.324017525e-001 -1.883270025e+000
 3.320006728e-001 -1.880949974e+000
 3.315995932e-001 -1.878640056e+000
 3.312017322e-001 -1.876320004e+000
 3.308006525e-001 -1.874009967e+000
 3.303995728e-001 -1.871690035e+000
 3.300017118e-001 -1.869379997e+000
 3.296006322e-001 -1.867069960e+000
 3.291995227e-001 -1.864750028e+000
 3.288016617e-001 -1.862439990e+000
 3.284005821e-001 -1.860129952e+000
 3.279995024e-001 -1.857820034e+000
 3.276016116e-001 -1.855499983e+000
 3.272005618e-001 -1.853189945e+000
 3.267994821e-001 -1.850880027e+000
 3.264015913e-001 -1.848569989e+000
 3.260005414e-001 -1.846259952e+000
 3.255994618e-001 -1.843950033e+000
 3.252015710e-001 -1.841639996e+000
 3.248005211e-001 -1.839329958e+000
 3.243994117e-001 -1.837020040e+000
 3.240015209e-001 -1.834710002e+000
 3.236004710e-001 -1.832399964e+000
 3.231993914e-001 -1.830090046e+000
 3.228015006e-001 -1.827790022e+000
 3.224004507e-001 -1.825479984e+000
 3.219993711e-001 -1.823169947e+000
 3.216014802e-001 -1.820860028e+000
 3.212004304e-001 -1.818560004e+000
 3.207993507e-001 -1.816249967e+000
 3.204014599e-001 -1.813940048e+000
 3.200004101e-001 -1.811640024e+000
 3.195993304e-001 -1.809329987e+000
 3.192014098e-001 -1.807029963e+000
 3.188003302e-001 -1.804720044e+000
 3.183992803e-001 -1.802420020e+000
 3.180001080e-001 -1.800109982e+000
 3.176003397e-001 -1.797809958e+000
 3.172002137e-001 -1.795510054e+000
 3.168004155e-001 -1.793200016e+000
 3.164002895e-001 -1.790899992e+000
 3.160001934e-001 -1.788599968e+000
 3.156003952e-001 -1.786290050e+000
 3.152002692e-001 -1.783990026e+000
 3.148001432e-001 -1.781690001e+000
 3.144003451e-001 -1.779389977e+000
 3.140002191e-001 -1.777080059e+000
 3.136001229e-001 -1.774780035e+000
 3.132003248e-001 -1.772480011e+000
 3.128001988e-001 -1.770179987e+000
 3.124004006e-001 -1.767879963e+000
 3.120002747e-001 -1.765580058e+000
 3.116001785e-001 -1.763280034e+000
 3.112003803e-001 -1.760980010e+000
 3.108002543e-001 -1.758679986e+000
 3.104001582e-001 -1.756379962e+000
 3.100003600e-001 -1.754080057e+000
 3.096002340e-001 -1.751780033e+000
 3.092001081e-001 -1.749490023e+000
 3.088003099e-001 -1.747189999e+000
 3.084002137e-001 -1.744889975e+000
 3.080004156e-001 -1.742589951e+000
 3.076002896e-001 -1.740300059e+000
 3.072001934e-001 -1.738000035e+000
 3.068003953e-001 -1.735700011e+000
 3.064002693e-001 -1.733410001e+000
 3.060001433e-001 -1.731109977e+000
 3.056003451e-001 -1.728809953e+000
 3.052002490e-001 -1.726519942e+000
 3.048001230e-001 -1.724220037e+000
 3.044003248e-001 -1.721930027e+000
 3.040001988e-001 -1.719630003e+000
 3.036004007e-001 -1.717339993e+000
 3.032002747e-001 -1.715039968e+000
 3.028001785e-001 -1.712749958e+000
 3.024003804e-001 -1.710450053e+000
 3.020002544e-001 -1.708160043e+000
 3.016001284e-001 -1.705870032e+000
 3.012003601e-001 -1.703570008e+000
 3.008002341e-001 -1.701279998e+000
 3.004001081e-001 -1.698989987e+000
 3.000003099e-001 -1.696689963e+000
 2.996002138e-001 -1.694399953e+000
 2.992004156e-001 -1.692109942e+000
 2.988002896e-001 -1.689820051e+000
 2.984001637e-001 -1.687530041e+000
 2.980003953e-001 -1.685230017e+000
 2.976002693e-001 -1.682940006e+000
 2.972001433e-001 -1.680649996e+000
 2.968003452e-001 -1.678359985e+000
 2.964002490e-001 -1.676069975e+000
 2.960001230e-001 -1.673779964e+000
 2.956003249e-001 -1.671489954e+000
 2.952001989e-001 -1.669199944e+000
 2.948004007e-001 -1.666910052e+000
 2.944002748e-001 -1.664620042e+000
 2.940001488e-001 -1.662330031e+000
 2.936003804e-001 -1.660040021e+000
 2.932002544e-001 -1.657750010e+000
 2.928001285e-001 -1.655460000e+000
 2.924003303e-001 -1.653180003e+000
 2.920002341e-001 -1.650889993e+000
 2.916001081e-001 -1.648599982e+000
 2.912003100e-001 -1.646309972e+000
 2.908001840e-001 -1.644019961e+000
 2.904004157e-001 -1.641739964e+000
 2.900002897e-001 -1.639449954e+000
 2.896001637e-001 -1.637159944e+000
 2.892003655e-001 -1.634879947e+000
 2.888002694e-001 -1.632590055e+000
 2.884001434e-001 -1.630300045e+000
 2.880003452e-001 -1.628020048e+000
 2.876002192e-001 -1.625730038e+000
 2.872001231e-001 -1.623450041e+000
 2.868003249e-001 -1.621160030e+000
 2.864001989e-001 -1.618870020e+000
 2.860001028e-001 -1.616590023e+000
 2.856003046e-001 -1.614300013e+000
 2.852001786e-001 -1.612020016e+000
 2.848003507e-001 -1.609740019e+000
 2.844002545e-001 -1.607450008e+000
 2.840001285e-001 -1.605170012e+000
 2.836003304e-001 -1.602880001e+000
 2.832002342e-001 -1.600600004e+000
 2.828001082e-001 -1.598320007e+000
 2.824003100e-001 -1.596029997e+000
 2.820001841e-001 -1.593750000e+000
 2.816000879e-001 -1.591470003e+000
 2.812002897e-001 -1.589179993e+000
 2.808001637e-001 -1.586899996e+000
 2.804003656e-001 -1.584619999e+000
 2.800002694e-001 -1.582340002e+000
 2.796001434e-001 -1.580049992e+000
 2.792003453e-001 -1.577769995e+000
 2.788002193e-001 -1.575489998e+000
 2.784001231e-001 -1.573210001e+000
 2.780003250e-001 -1.570930004e+000
 2.776001990e-001 -1.568650007e+000
 2.772000730e-001 -1.566359997e+000
 2.768003047e-001 -1.564080000e+000
 2.764001787e-001 -1.561800003e+000
 2.760003507e-001 -1.559520006e+000
 2.756002545e-001 -1.557240009e+000
 2.752001584e-001 -1.554960012e+000
 2.748003304e-001 -1.552680016e+000
 2.744002044e-001 -1.550400019e+000
 2.740001082e-001 -1.548120022e+000
 2.736003101e-001 -1.545840025e+000
 2.732001841e-001 -1.543560028e+000
 2.728000581e-001 -1.541280031e+000
 2.724002898e-001 -1.539000034e+000
 2.720001638e-001 -1.536730051e+000
 2.716003656e-001 -1.534450054e+000
 2.712002397e-001 -1.532170057e+000
 2.708001435e-001 -1.529889941e+000
 2.704003453e-001 -1.527609944e+000
 2.700002193e-001 -1.525329947e+000
 2.696000934e-001 -1.523059964e+000
 2.692003250e-001 -1.520779967e+000
 2.688001990e-001 -1.518499970e+000
 2.684000731e-001 -1.516219974e+000
 2.680002749e-001 -1.513949990e+000
 2.676001787e-001 -1.511669993e+000
 2.672003806e-001 -1.509389997e+000
 2.668002546e-001 -1.507110000e+000
 2.664001286e-001 -1.504840016e+000
 2.660003304e-001 -1.502560019e+000
 2.656002045e-001 -1.500280023e+000
 2.652001083e-001 -1.498010039e+000
 2.648003101e-001 -1.495730042e+000
 2.644001842e-001 -1.493460059e+000
 2.640000582e-001 -1.491179943e+000
 2.636002600e-001 -1.488909960e+000
 2.632001638e-001 -1.486629963e+000
 2.628003657e-001 -1.484349966e+000
 2.624002397e-001 -1.482079983e+000
 2.620001435e-001 -1.479799986e+000
 2.616003454e-001 -1.477530003e+000
 2.612002194e-001 -1.475250006e+000
 2.608000934e-001 -1.472980022e+000
 2.604002953e-001 -1.470710039e+000
 2.600001991e-001 -1.468430042e+000
 2.596000731e-001 -1.466160059e+000
 2.592002749e-001 -1.463879943e+000
 2.588001788e-001 -1.461609960e+000
 2.584003806e-001 -1.459329963e+000
 2.580002546e-001 -1.457059979e+000
 2.576001287e-001 -1.454789996e+000
 2.572003305e-001 -1.452509999e+000
 2.568002343e-001 -1.450240016e+000
 2.564001083e-001 -1.447970033e+000
 2.560003102e-001 -1.445690036e+000
 2.556001842e-001 -1.443420053e+000
 2.552000582e-001 -1.441149950e+000
 2.548002601e-001 -1.438879967e+000
 2.544001639e-001 -1.436599970e+000
 2.540003657e-001 -1.434329987e+000
 2.536002398e-001 -1.432060003e+000
 2.532001138e-001 -1.429790020e+000
 2.528003454e-001 -1.427510023e+000
 2.524002194e-001 -1.425240040e+000
 2.520000935e-001 -1.422970057e+000
 2.516002953e-001 -1.420699954e+000
 2.512001991e-001 -1.418429971e+000
 2.508000731e-001 -1.416159987e+000
 2.504002750e-001 -1.413890004e+000
 2.500001490e-001 -1.411610007e+000
 2.496003658e-001 -1.409340024e+000
 2.492002547e-001 -1.407070041e+000
 2.488001287e-001 -1.404800057e+000
 2.484003454e-001 -1.402529955e+000
 2.480002195e-001 -1.400259972e+000
 2.476001084e-001 -1.397989988e+000
 2.472003102e-001 -1.395720005e+000
 2.468001992e-001 -1.393450022e+000
 2.464000732e-001 -1.391180038e+000
 2.460002601e-001 -1.388910055e+000
 2.456001490e-001 -1.386639953e+000
 2.452003509e-001 -1.384369969e+000
 2.448002398e-001 -1.382099986e+000
 2.444001287e-001 -1.379830003e+000
 2.440003306e-001 -1.377560019e+000
 2.436002046e-001 -1.375290036e+000
 2.432000935e-001 -1.373020053e+000
 2.428002954e-001 -1.370749950e+000
 2.424001843e-001 -1.368479967e+000
 2.420000732e-001 -1.366209984e+000
 2.416002750e-001 -1.363950014e+000
 2.412001640e-001 -1.361680031e+000
 2.408003658e-001 -1.359410048e+000
 2.404002398e-001 -1.357139945e+000
 2.400001287e-001 -1.354869962e+000
 2.396003306e-001 -1.352599978e+000
 2.392002195e-001 -1.350340009e+000
 2.388001084e-001 -1.348070025e+000
 2.384003103e-001 -1.345800042e+000
 2.380001843e-001 -1.343530059e+000
 2.376000732e-001 -1.341259956e+000
 2.372002602e-001 -1.338999987e+000
 2.368001640e-001 -1.336730003e+000
 2.364003509e-001 -1.334460020e+000
 2.360002398e-001 -1.332190037e+000
 2.356001139e-001 -1.329929948e+000
 2.352003306e-001 -1.327659965e+000
 2.348002046e-001 -1.325389981e+000
 2.344000936e-001 -1.323119998e+000
 2.340002954e-001 -1.320860028e+000
 2.336001843e-001 -1.318590045e+000
 2.332000583e-001 -1.316319942e+000
 2.328002751e-001 -1.314059973e+000
 2.324001491e-001 -1.311789989e+000
 2.320000380e-001 -1.309520006e+000
 2.316002399e-001 -1.307260036e+000
 2.312001288e-001 -1.304990053e+000
 2.308003306e-001 -1.302729964e+000
 2.304002196e-001 -1.300459981e+000
 2.300000936e-001 -1.298189998e+000
 2.296003103e-001 -1.295930028e+000
 2.292001843e-001 -1.293660045e+000
 2.288000733e-001 -1.291399956e+000
 2.284002751e-001 -1.289129972e+000
 2.280001640e-001 -1.286859989e+000
 2.276000381e-001 -1.284600019e+000
 2.272002250e-001 -1.282330036e+000
 2.268001288e-001 -1.280069947e+000
 2.264003158e-001 -1.277799964e+000
 2.260002047e-001 -1.275539994e+000
 2.256000936e-001 -1.273270011e+000
 2.252002954e-001 -1.271010041e+000
 2.248001695e-001 -1.268740058e+000
 2.244000584e-001 -1.266479969e+000
 2.240002602e-001 -1.264209986e+000
 2.236001492e-001 -1.261950016e+000
 2.232000381e-001 -1.259680033e+000
 2.228002399e-001 -1.257419944e+000
 2.224001139e-001 -1.255149961e+000
 2.220003307e-001 -1.252889991e+000
 2.216002047e-001 -1.250630021e+000
 2.212000936e-001 -1.248360038e+000
 2.208002955e-001 -1.246099949e+000
 2.204001844e-001 -1.243829966e+000
 2.200000733e-001 -1.241569996e+000
 2.196002752e-001 -1.239310026e+000
 2.192001492e-001 -1.237040043e+000
 2.188000381e-001 -1.234779954e+000
 2.184002399e-001 -1.232509971e+000
 2.180001289e-001 -1.230250001e+000
 2.176003158e-001 -1.227990031e+000
 2.172002047e-001 -1.225720048e+000
 2.168000787e-001 -1.223459959e+000
 2.164002955e-001 -1.221199989e+000
 2.160001695e-001 -1.218930006e+000
 2.156000584e-001 -1.216670036e+000
 2.152002603e-001 -1.214409947e+000
 2.148001492e-001 -1.212139964e+000
 2.144000232e-001 -1.209879994e+000
 2.140002400e-001 -1.207620025e+000
 2.136001140e-001 -1.205360055e+000
 2.132003158e-001 -1.203089952e+000
 2.128002048e-001 -1.200829983e+000
 2.124000937e-001 -1.198570013e+000
 2.120002955e-001 -1.196300030e+000
 2.116001844e-001 -1.194039941e+000
 2.112000585e-001 -1.191779971e+000
 2.108002752e-001 -1.189520001e+000
 2.104001492e-001 -1.187250018e+000
 2.100000381e-001 -1.184990048e+000
 2.096002400e-001 -1.182729959e+000
 2.092001289e-001 -1.180469990e+000
 2.088003159e-001 -1.178210020e+000
 2.084002197e-001 -1.175940037e+000
 2.080000937e-001 -1.173679948e+000
 2.076002806e-001 -1.171419978e+000
 2.072001696e-001 -1.169160008e+000
 2.068000436e-001 -1.166900039e+000
 2.064002603e-001 -1.164630055e+000
 2.060001343e-001 -1.162369967e+000
 2.056000233e-001 -1.160109997e+000
 2.052002251e-001 -1.157850027e+000
 2.048001140e-001 -1.155590057e+000
 2.044003159e-001 -1.153329968e+000
 2.040002048e-001 -1.151069999e+000
 2.036000788e-001 -1.148800015e+000
 2.032002956e-001 -1.146540046e+000
 2.028001696e-001 -1.144279957e+000
 2.024000585e-001 -1.142019987e+000
 2.020002604e-001 -1.139760017e+000
 2.016001493e-001 -1.137500048e+000
 2.012000382e-001 -1.135239959e+000
 2.008002400e-001 -1.132979989e+000
 2.004001141e-001 -1.130710006e+000
 2.000003308e-001 -1.128450036e+000
 1.996002048e-001 -1.126189947e+000
 1.992000937e-001 -1.123929977e+000
 1.988002807e-001 -1.121670008e+000
 1.984001845e-001 -1.119410038e+000
 1.980000585e-001 -1.117149949e+000
 1.976002455e-001 -1.114889979e+000
 1.972001344e-001 -1.112630010e+000
 1.968000233e-001 -1.110370040e+000
 1.964002252e-001 -1.108109951e+000
 1.960001141e-001 -1.105849981e+000
 1.956003159e-001 -1.103590012e+000
 1.952002048e-001 -1.101330042e+000
 1.948000789e-001 -1.099069953e+000
 1.944002807e-001 -1.096809983e+000
 1.940001696e-001 -1.094550014e+000
 1.936000586e-001 -1.092290044e+000
 1.932002604e-001 -1.090029955e+000
 1.928001493e-001 -1.087769985e+000
 1.924000233e-001 -1.085510015e+000
 1.920002401e-001 -1.083250046e+000
 1.916001141e-001 -1.080989957e+000
 1.912003160e-001 -1.078729987e+000
 1.908002049e-001 -1.076470017e+000
 1.904000938e-001 -1.074210048e+000
 1.900002956e-001 -1.071949959e+000
 1.896001846e-001 -1.069689989e+000
 1.892000586e-001 -1.067430019e+000
 1.888002455e-001 -1.065170050e+000
 1.884001344e-001 -1.062909961e+000
 1.880000383e-001 -1.060649991e+000
 1.876002252e-001 -1.058390021e+000
 1.872000992e-001 -1.056130052e+000
 1.868003160e-001 -1.053869963e+000
 1.864001900e-001 -1.051609993e+000
 1.860000789e-001 -1.049350023e+000
 1.856002808e-001 -1.047090054e+000
 1.852001697e-001 -1.044829965e+000
 1.848000437e-001 -1.042580009e+000
 1.844002604e-001 -1.040320039e+000
 1.840001345e-001 -1.038059950e+000
 1.836000234e-001 -1.035799980e+000
 1.832002252e-001 -1.033540010e+000
 1.828001142e-001 -1.031280041e+000
 1.824003160e-001 -1.029019952e+000
 1.820002049e-001 -1.026759982e+000
 1.816000789e-001 -1.024500012e+000
 1.812002957e-001 -1.022240043e+000
 1.808001697e-001 -1.019989967e+000
 1.804000586e-001 -1.017729998e+000
 1.800002605e-001 -1.015470028e+000
 1.796001494e-001 -1.013210058e+000
 1.792000234e-001 -1.010949969e+000
 1.788002104e-001 -1.008690000e+000
 1.784000993e-001 -1.006430030e+000
 1.780000031e-001 -1.004169941e+000
 1.776001900e-001 -1.001919985e+000
 1.772000790e-001 -9.996579885e-001
 1.768002808e-001 -9.973989725e-001
 1.764001697e-001 -9.951410294e-001
 1.760000437e-001 -9.928820133e-001
 1.756002456e-001 -9.906240106e-001
 1.752001345e-001 -9.883660078e-001
 1.748000234e-001 -9.861069918e-001
 1.744002253e-001 -9.838489890e-001
 1.740001142e-001 -9.815909863e-001
 1.735999882e-001 -9.793319702e-001
 1.732001901e-001 -9.770740271e-001
 1.728000790e-001 -9.748160243e-001
 1.724002808e-001 -9.725580215e-001
 1.720001698e-001 -9.703000188e-001
 1.716000587e-001 -9.680420160e-001
 1.712002605e-001 -9.657840133e-001
 1.708001494e-001 -9.635260105e-001
 1.704000235e-001 -9.612669945e-001
 1.700002253e-001 -9.590089917e-001
 1.696001142e-001 -9.567520022e-001
 1.692000031e-001 -9.544939995e-001
 1.688001901e-001 -9.522359967e-001
 1.684000641e-001 -9.499779940e-001
 1.680002809e-001 -9.477199912e-001
 1.676001549e-001 -9.454619884e-001
 1.672000438e-001 -9.432039857e-001
 1.668002456e-001 -9.409469962e-001
 1.664001346e-001 -9.386889935e-001
 1.660000086e-001 -9.364309907e-001
 1.656002253e-001 -9.341729879e-001
 1.652000993e-001 -9.319159985e-001
 1.647999883e-001 -9.296579957e-001
 1.644001901e-001 -9.273999929e-001
 1.640000790e-001 -9.251430035e-001
 1.636002809e-001 -9.228850007e-001
 1.632001698e-001 -9.206280112e-001
 1.628000438e-001 -9.183700085e-001
 1.624002606e-001 -9.161130190e-001
 1.620001346e-001 -9.138550162e-001
 1.616000235e-001 -9.115980268e-001
 1.612002254e-001 -9.093400240e-001
 1.608001143e-001 -9.070829749e-001
 1.603999883e-001 -9.048249722e-001
 1.600002050e-001 -9.025679827e-001
 1.596000791e-001 -9.003099799e-001
 1.592002660e-001 -8.980529904e-001
 1.588001698e-001 -8.957960010e-001
 1.584000438e-001 -8.935390115e-001
 1.580002457e-001 -8.912810087e-001
 1.576001346e-001 -8.890240192e-001
 1.572000235e-001 -8.867670298e-001
 1.568002105e-001 -8.845090270e-001
 1.564000994e-001 -8.822519779e-001
 1.559999883e-001 -8.799949884e-001
 1.556001902e-001 -8.777379990e-001
 1.552000791e-001 -8.754810095e-001
 1.548002809e-001 -8.732240200e-001
 1.544001549e-001 -8.709660172e-001
 1.540000439e-001 -8.687090278e-001
 1.536002457e-001 -8.664519787e-001
 1.532001346e-001 -8.641949892e-001
 1.528000236e-001 -8.619379997e-001
 1.524002105e-001 -8.596810102e-001
 1.520000994e-001 -8.574240208e-001
 1.515999883e-001 -8.551669717e-001
 1.512001902e-001 -8.529099822e-001
 1.508000642e-001 -8.506529927e-001
 1.504002810e-001 -8.483960032e-001
 1.500001550e-001 -8.461390138e-001
 1.496000439e-001 -8.438820243e-001
 1.492002457e-001 -8.416249752e-001
 1.488001347e-001 -8.393689990e-001
 1.484000087e-001 -8.371120095e-001
 1.480002105e-001 -8.348550200e-001
 1.476000994e-001 -8.325979710e-001
 1.471999884e-001 -8.303409815e-001
 1.468001902e-001 -8.280839920e-001
 1.464000642e-001 -8.258280158e-001
 1.460002810e-001 -8.235710263e-001
 1.456001550e-001 -8.213139772e-001
 1.452000439e-001 -8.190569878e-001
 1.448002458e-001 -8.167999983e-001
 1.444001347e-001 -8.145440221e-001
 1.440000087e-001 -8.122869730e-001
 1.436002254e-001 -8.100299835e-001
 1.432000995e-001 -8.077740073e-001
 1.427999884e-001 -8.055170178e-001
 1.424001753e-001 -8.032600284e-001
 1.420000643e-001 -8.010039926e-001
 1.416002661e-001 -7.987470031e-001
 1.412001550e-001 -7.964900136e-001
 1.408000439e-001 -7.942339778e-001
 1.404002458e-001 -7.919769883e-001
 1.400001347e-001 -7.897199988e-001
 1.396000087e-001 -7.874640226e-001
 1.392002106e-001 -7.852069736e-001
 1.388000995e-001 -7.829509974e-001
 1.383999884e-001 -7.806940079e-001
 1.380001754e-001 -7.784379721e-001
 1.376000792e-001 -7.761809826e-001
 1.372002661e-001 -7.739239931e-001
 1.368001550e-001 -7.716680169e-001
 1.364000291e-001 -7.694110274e-001
 1.360002458e-001 -7.671549916e-001
 1.356001198e-001 -7.648980021e-001
 1.352000087e-001 -7.626420259e-001
 1.348002106e-001 -7.603849769e-001
 1.344000995e-001 -7.581290007e-001
 1.339999884e-001 -7.558730245e-001
 1.336001903e-001 -7.536159754e-001
 1.332000643e-001 -7.513599992e-001
 1.328002661e-001 -7.491030097e-001
 1.324001551e-001 -7.468469739e-001
 1.320000291e-001 -7.445899844e-001
 1.316002458e-001 -7.423340082e-001
 1.312001199e-001 -7.400779724e-001
 1.308000088e-001 -7.378209829e-001
 1.304002106e-001 -7.355650067e-001
 1.300000995e-001 -7.333080173e-001
 1.295999736e-001 -7.310519814e-001
 1.292001903e-001 -7.287960052e-001
 1.288000643e-001 -7.265390158e-001
 1.283999532e-001 -7.242829800e-001
 1.280001551e-001 -7.220270038e-001
 1.276000291e-001 -7.197700143e-001
 1.272002310e-001 -7.175139785e-001
 1.268001199e-001 -7.152580023e-001
 1.264000088e-001 -7.130010128e-001
 1.260002106e-001 -7.107449770e-001
 1.256000996e-001 -7.084890008e-001
 1.251999736e-001 -7.062330246e-001
 1.248001829e-001 -7.039759755e-001
 1.244000643e-001 -7.017199993e-001
 1.239999533e-001 -6.994640231e-001
 1.236001551e-001 -6.972069740e-001
 1.232000366e-001 -6.949509978e-001
 1.228002384e-001 -6.926950216e-001
 1.224001199e-001 -6.904389858e-001
 1.220000014e-001 -6.881819963e-001
 1.216002107e-001 -6.859260201e-001
 1.212000921e-001 -6.836699843e-001
 1.207999736e-001 -6.814140081e-001
 1.204001829e-001 -6.791570187e-001
 1.200000644e-001 -6.769009829e-001
 1.195999458e-001 -6.746450067e-001
 1.192001551e-001 -6.723889709e-001
 1.188000366e-001 -6.701329947e-001
 1.184002310e-001 -6.678760052e-001
 1.180001199e-001 -6.656200290e-001
 1.176000014e-001 -6.633639932e-001
 1.172002032e-001 -6.611080170e-001
 1.168000922e-001 -6.588519812e-001
 1.163999736e-001 -6.565949917e-001
 1.160001829e-001 -6.543390155e-001
 1.156000644e-001 -6.520829797e-001
 1.151999459e-001 -6.498270035e-001
 1.148001552e-001 -6.475710273e-001
 1.144000366e-001 -6.453139782e-001
 1.140002310e-001 -6.430580020e-001
 1.136001125e-001 -6.408020258e-001
 1.132000089e-001 -6.385459900e-001
 1.128002033e-001 -6.362900138e-001
 1.124000847e-001 -6.340339780e-001
 1.119999737e-001 -6.317769885e-001
 1.116001755e-001 -6.295210123e-001
 1.112000570e-001 -6.272649765e-001
 1.107999459e-001 -6.250090003e-001
 1.104001477e-001 -6.227530241e-001
 1.100000367e-001 -6.204969883e-001
 1.096002311e-001 -6.182410121e-001
 1.092001200e-001 -6.159840226e-001
 1.088000089e-001 -6.137279868e-001
 1.084002033e-001 -6.114720106e-001
 1.080000848e-001 -6.092159748e-001
 1.075999662e-001 -6.069599986e-001
 1.072001755e-001 -6.047040224e-001
 1.068000570e-001 -6.024479866e-001
 1.063999385e-001 -6.001909971e-001
 1.060001478e-001 -5.979350209e-001
 1.056000292e-001 -5.956789851e-001
 1.052002385e-001 -5.934230089e-001
 1.048001200e-001 -5.911669731e-001
 1.044000015e-001 -5.889109969e-001
 1.040002033e-001 -5.866550207e-001
 1.036000848e-001 -5.843989849e-001
 1.031999737e-001 -5.821419954e-001
 1.028001755e-001 -5.798860192e-001
 1.024000570e-001 -5.776299834e-001
 1.019999385e-001 -5.753740072e-001
 1.016001478e-001 -5.731179714e-001
 1.012000293e-001 -5.708619952e-001
 1.008002385e-001 -5.686060190e-001
 1.004001200e-001 -5.663499832e-001
 1.000000015e-001 -5.640929937e-001
 9.960019588e-002 -5.618370175e-001
 9.920009226e-002 -5.595809817e-001
 9.879997373e-002 -5.573250055e-001
 9.840016812e-002 -5.550690293e-001
 9.800005704e-002 -5.528129935e-001
 9.759993851e-002 -5.505570173e-001
 9.720014036e-002 -5.483009815e-001
 9.680002928e-002 -5.460450053e-001
 9.640023112e-002 -5.437880158e-001
 9.600012004e-002 -5.415319800e-001
 9.560000151e-002 -5.392760038e-001
 9.520020336e-002 -5.370200276e-001
 9.480009228e-002 -5.347639918e-001
 9.439997375e-002 -5.325080156e-001
 9.400016814e-002 -5.302519798e-001
 9.360004961e-002 -5.279960036e-001
 9.319993854e-002 -5.257390141e-001
 9.280014038e-002 -5.234829783e-001
 9.240002185e-002 -5.212270021e-001
 9.200023115e-002 -5.189710259e-001
 9.160011262e-002 -5.167149901e-001
 9.119999409e-002 -5.144590139e-001
 9.080020338e-002 -5.122029781e-001
 9.040008485e-002 -5.099459887e-001
 8.999997377e-002 -5.076900125e-001
 8.960016817e-002 -5.054339767e-001
 8.920004964e-002 -5.031780005e-001
 8.879994601e-002 -5.009220243e-001
 8.840014040e-002 -4.986659884e-001
 8.800002187e-002 -4.964100122e-001
 8.760023117e-002 -4.941540062e-001
 8.720011264e-002 -4.918969870e-001
 8.679999411e-002 -4.896410108e-001
 8.640020341e-002 -4.873850048e-001
 8.600008488e-002 -4.851289988e-001
 8.559996635e-002 -4.828729928e-001
 8.520016819e-002 -4.806169868e-001
 8.480005711e-002 -4.783599973e-001
 8.439993858e-002 -4.761039913e-001
 8.400014043e-002 -4.738479853e-001
 8.360002190e-002 -4.715920091e-001
 8.320022374e-002 -4.693360031e-001
 8.280011266e-002 -4.670799971e-001
 8.239999413e-002 -4.648230076e-001
 8.200019598e-002 -4.625670016e-001
 8.160008490e-002 -4.603109956e-001
 8.119996637e-002 -4.580549896e-001
 8.080017567e-002 -4.557990134e-001
 8.040005714e-002 -4.535430074e-001
 7.999993861e-002 -4.512859881e-001
 7.960013300e-002 -4.490300119e-001
 7.920002192e-002 -4.467740059e-001
 7.880022377e-002 -4.445179999e-001
 7.840010524e-002 -4.422619939e-001
 7.799999416e-002 -4.400050044e-001
 7.760019600e-002 -4.377489984e-001
 7.720007747e-002 -4.354929924e-001
 7.679996639e-002 -4.332369864e-001
 7.640016824e-002 -4.309810102e-001
 7.600004971e-002 -4.287250042e-001
 7.559993863e-002 -4.264680147e-001
 7.520014048e-002 -4.242120087e-001
 7.480002195e-002 -4.219560027e-001
 7.439990342e-002 -4.196999967e-001
 7.400010526e-002 -4.174430072e-001
 7.359999418e-002 -4.151870012e-001
 7.320019603e-002 -4.129309952e-001
 7.280007750e-002 -4.106749892e-001
 7.239995897e-002 -4.084190130e-001
 7.200016081e-002 -4.061619937e-001
 7.160004973e-002 -4.039059877e-001
 7.119993120e-002 -4.016500115e-001
 7.080013305e-002 -3.993940055e-001
 7.040002197e-002 -3.971369863e-001
 6.999990344e-002 -3.948810101e-001
 6.960010529e-002 -3.926250041e-001
 6.919999421e-002 -3.903689981e-001
 6.880019605e-002 -3.881120086e-001
 6.840007752e-002 -3.858560026e-001
 6.799995899e-002 -3.835999966e-001
 6.760016829e-002 -3.813439906e-001
 6.720004976e-002 -3.790870011e-001
 6.679993123e-002 -3.768309951e-001
 6.640013307e-002 -3.745749891e-001
 6.600001454e-002 -3.723190129e-001
 6.559990346e-002 -3.700619936e-001
 6.520010531e-002 -3.678059876e-001
 6.479998678e-002 -3.655500114e-001
 6.440018862e-002 -3.632929921e-001
 6.400007755e-002 -3.610369861e-001
 6.359995902e-002 -3.587810099e-001
 6.320016086e-002 -3.565250039e-001
 6.280004978e-002 -3.542680144e-001
 6.239993125e-002 -3.520120084e-001
 6.200013310e-002 -3.497560024e-001
 6.160001829e-002 -3.474990129e-001
 6.119990349e-002 -3.452430069e-001
 6.080010533e-002 -3.429870009e-001
 6.039998680e-002 -3.407309949e-001
 6.000018865e-002 -3.384740055e-001
 5.960007757e-002 -3.362179995e-001
 5.919995904e-002 -3.339619935e-001
 5.880016088e-002 -3.317050040e-001
 5.840004608e-002 -3.294489980e-001
 5.799992755e-002 -3.271929920e-001
 5.760013312e-002 -3.249360025e-001
 5.720001832e-002 -3.226799965e-001
 5.679989979e-002 -3.204239905e-001
 5.640010163e-002 -3.181670010e-001
 5.599998683e-002 -3.159109950e-001
 5.560019240e-002 -3.136549890e-001
 5.520007387e-002 -3.113979995e-001
 5.479995906e-002 -3.091419935e-001
 5.440016091e-002 -3.068859875e-001
 5.400004238e-002 -3.046289980e-001
 5.359993130e-002 -3.023729920e-001
 5.320013314e-002 -3.001160026e-001
 5.280001462e-002 -2.978599966e-001
 5.239989981e-002 -2.956039906e-001
 5.200010166e-002 -2.933470011e-001
 5.159998685e-002 -2.910909951e-001
 5.120018870e-002 -2.888349891e-001
 5.080007389e-002 -2.865779996e-001
 5.039995536e-002 -2.843219936e-001
 5.000015721e-002 -2.820650041e-001
 4.960004613e-002 -2.798089981e-001
 4.919992760e-002 -2.775529921e-001
 4.880012944e-002 -2.752960026e-001
 4.840001464e-002 -2.730399966e-001
 4.799989611e-002 -2.707830071e-001
 4.760010168e-002 -2.685270011e-001
 4.719998688e-002 -2.662709951e-001
 4.680018872e-002 -2.640140057e-001
 4.640007019e-002 -2.617579997e-001
 4.599995539e-002 -2.595010102e-001
 4.560016096e-002 -2.572450042e-001
 4.520004243e-002 -2.549889982e-001
 4.479992762e-002 -2.527320087e-001
 4.440012947e-002 -2.504760027e-001
 4.400001094e-002 -2.482189983e-001
 4.359989613e-002 -2.459630072e-001
 4.320010170e-002 -2.437060028e-001
 4.279998317e-002 -2.414499968e-001
 4.240018502e-002 -2.391940057e-001
 4.200007021e-002 -2.369370013e-001
 4.159995168e-002 -2.346809953e-001
 4.120015725e-002 -2.324240059e-001
 4.080004245e-002 -2.301679999e-001
 4.039992392e-002 -2.279109955e-001
 4.000012577e-002 -2.256550044e-001
 3.960001096e-002 -2.233980000e-001
 3.919989616e-002 -2.211419940e-001
 3.880009800e-002 -2.188850045e-001
 3.839998320e-002 -2.166289985e-001
 3.800018504e-002 -2.143730074e-001
 3.760007024e-002 -2.121160030e-001
 3.719995171e-002 -2.098599970e-001
 3.680015728e-002 -2.076029927e-001
 3.640003875e-002 -2.053470016e-001
 3.599992394e-002 -2.030899972e-001
 3.560012579e-002 -2.008340061e-001
 3.520001099e-002 -1.985770017e-001
 3.479989618e-002 -1.963209957e-001
 3.440009803e-002 -1.940640062e-001
 3.399997950e-002 -1.918080002e-001
 3.360018507e-002 -1.895509958e-001
 3.320006654e-002 -1.872950047e-001
 3.279995173e-002 -1.850380003e-001
 3.240015358e-002 -1.827819943e-001
 3.200003877e-002 -1.805250049e-001
 3.160001710e-002 -1.782689989e-001
 3.120002896e-002 -1.760119945e-001
 3.080004081e-002 -1.737560034e-001
 3.040002100e-002 -1.714989990e-001
 3.000003286e-002 -1.692429930e-001
 2.960001118e-002 -1.669860035e-001
 2.920002304e-002 -1.647299975e-001
 2.880003490e-002 -1.624729931e-001
 2.840001509e-002 -1.602170020e-001
 2.800002694e-002 -1.579599977e-001
 2.760003693e-002 -1.557040066e-001
 2.720001526e-002 -1.534470022e-001
 2.680002712e-002 -1.511909962e-001
 2.640000731e-002 -1.489340067e-001
 2.600001916e-002 -1.466770023e-001
 2.560003102e-002 -1.444209963e-001
 2.520001121e-002 -1.421640068e-001
 2.480002306e-002 -1.399080008e-001
 2.440003492e-002 -1.376509964e-001
 2.400001325e-002 -1.353950053e-001
 2.360002324e-002 -1.331380010e-001
 2.320000529e-002 -1.308819950e-001
 2.280001529e-002 -1.286250055e-001
 2.240002714e-002 -1.263689995e-001
 2.200000547e-002 -1.241120026e-001
 2.160001732e-002 -1.218549982e-001
 2.120002918e-002 -1.195989996e-001
 2.080000937e-002 -1.173420027e-001
 2.040002123e-002 -1.150859967e-001
 2.000003308e-002 -1.128289998e-001
 1.960001141e-002 -1.105730012e-001
 1.920002326e-002 -1.083159968e-001
 1.880000159e-002 -1.060599983e-001
 1.840001345e-002 -1.038030013e-001
 1.800002530e-002 -1.015459970e-001
 1.760000549e-002 -9.928990155e-002
 1.720001549e-002 -9.703329951e-002
 1.680002734e-002 -9.477669746e-002
 1.640000753e-002 -9.252010286e-002
 1.600001939e-002 -9.026359767e-002
 1.559999958e-002 -8.800700307e-002
 1.520001050e-002 -8.575040102e-002
 1.480002236e-002 -8.349379897e-002
 1.440000162e-002 -8.123730123e-002
 1.400001347e-002 -7.898069918e-002
 1.360002439e-002 -7.672409713e-002
 1.320000365e-002 -7.446750253e-002
 1.280001551e-002 -7.221090049e-002
 1.239999477e-002 -6.995440274e-002
 1.200000662e-002 -6.769780070e-002
 1.160001755e-002 -6.544119865e-002
 1.119999681e-002 -6.318459660e-002
 1.080000866e-002 -6.092799827e-002
 1.040001959e-002 -5.867139995e-002
 9.999999776e-003 -5.641489848e-002
 9.600011632e-003 -5.415830016e-002
 9.200022556e-003 -5.190170184e-002
 8.800002746e-003 -4.964509979e-002
 8.400013670e-003 -4.738850147e-002
 7.999993861e-003 -4.513189942e-002
 7.600005250e-003 -4.287530109e-002
 7.200016640e-003 -4.061869904e-002
 6.799996365e-003 -3.836210072e-002
 6.400007755e-003 -3.610549867e-002
 6.000019144e-003 -3.384890035e-002
 5.599998403e-003 -3.159229830e-002
 5.200009793e-003 -2.933580056e-002
 4.799989983e-003 -2.707920037e-002
 4.400001373e-003 -2.482260019e-002
 4.000012763e-003 -2.256600000e-002
 3.599992488e-003 -2.030939981e-002
 3.200003877e-003 -1.805279963e-002
 2.800002461e-003 -1.579619944e-002
 2.400001278e-003 -1.353960019e-002
 2.000003122e-003 -1.128300000e-002
 1.600001939e-003 -9.026389569e-003
 1.200000639e-003 -6.769789848e-003
 7.999993395e-004 -4.513199907e-003
 4.000012705e-004 -2.256599953e-003
 0.000000000e+000 -4.011259935e-010


==> DNS-100000.dat <==
 9.997581244e-001 -2.777960002e-001
 9.995129704e-001 -5.555340052e-001
 9.992679358e-001 -8.331559896e-001
 9.990227818e-001 -1.110599995e+000
 9.987808466e-001 -1.387820005e+000
 9.985358119e-001 -1.664759994e+000
 9.982906580e-001 -1.941349983e+000
 9.980487227e-001 -2.217540026e+000
 9.978036880e-001 -2.493289948e+000
 9.975585341e-001 -2.768539906e+000
 9.973166585e-001 -3.043230057e+000
 9.970715642e-001 -3.317329884e+000
 9.968264103e-001 -3.590790033e+000
 9.965813756e-001 -3.863549948e+000
 9.963394403e-001 -4.135570049e+000
 9.960942864e-001 -4.406819820e+000
 9.958492517e-001 -4.677239895e+000
 9.956073165e-001 -4.946800232e+000
 9.953621626e-001 -5.215459824e+000
 9.951171279e-001 -5.483170033e+000
 9.948751926e-001 -5.749909878e+000
 9.946301579e-001 -6.015629768e+000
 9.943850040e-001 -6.280290127e+000
 9.941399097e-001 -6.543869972e+000
 9.938980341e-001 -6.806330204e+000
 9.936528802e-001 -7.067629814e+000
 9.934077859e-001 -7.327750206e+000
 9.931659102e-001 -7.586639881e+000
 9.929207563e-001 -7.844270229e+000
 9.926757216e-001 -8.100620270e+000
 9.924337864e-001 -8.355660439e+000
 9.921886325e-001 -8.609339714e+000
 9.919435978e-001 -8.861650467e+000
 9.916984439e-001 -9.112549782e+000
 9.914565086e-001 -9.362019539e+000
 9.912114739e-001 -9.610019684e+000
 9.909663200e-001 -9.856519699e+000
 9.907243848e-001 -1.010149956e+001
 9.904793501e-001 -1.034490013e+001
 9.902341962e-001 -1.058679962e+001
 9.899923801e-001 -1.082709980e+001
 9.897472262e-001 -1.106569958e+001
 9.895021319e-001 -1.130270004e+001
 9.892602563e-001 -1.153800011e+001
 9.890151024e-001 -1.177149963e+001
 9.887700081e-001 -1.200339985e+001
 9.885249138e-001 -1.223349953e+001
 9.882829785e-001 -1.246179962e+001
 9.880379438e-001 -1.268830013e+001
 9.877927899e-001 -1.291300011e+001
 9.875508547e-001 -1.313589954e+001
 9.873058200e-001 -1.335690022e+001
 9.870606661e-001 -1.357600021e+001
 9.868187308e-001 -1.379310036e+001
 9.865736961e-001 -1.400839996e+001
 9.863285422e-001 -1.422169971e+001
 9.860835075e-001 -1.443299961e+001
 9.858415723e-001 -1.464229965e+001
 9.855964184e-001 -1.484969997e+001
 9.853513837e-001 -1.505500031e+001
 9.851094484e-001 -1.525819969e+001
 9.848643541e-001 -1.545940018e+001
 9.846192598e-001 -1.565849972e+001
 9.843773246e-001 -1.585550022e+001
 9.841322303e-001 -1.605039978e+001
 9.838871360e-001 -1.624309921e+001
 9.836420417e-001 -1.643379974e+001
 9.834001660e-001 -1.662220001e+001
 9.831550121e-001 -1.680850029e+001
 9.829099178e-001 -1.699259949e+001
 9.826680422e-001 -1.717449951e+001
 9.824228883e-001 -1.735420036e+001
 9.821777940e-001 -1.753170013e+001
 9.819359183e-001 -1.770689964e+001
 9.816907644e-001 -1.787989998e+001
 9.814457297e-001 -1.805069923e+001
 9.812006354e-001 -1.821910095e+001
 9.809586406e-001 -1.838529968e+001
 9.807136059e-001 -1.854929924e+001
 9.804685116e-001 -1.871089935e+001
 9.802265763e-001 -1.887019920e+001
 9.799814820e-001 -1.902729988e+001
 9.797363877e-001 -1.918199921e+001
 9.794944525e-001 -1.933440018e+001
 9.792493582e-001 -1.948450089e+001
 9.790042639e-001 -1.963229942e+001
 9.787591696e-001 -1.977770042e+001
 9.785172343e-001 -1.992079926e+001
 9.782721400e-001 -2.006159973e+001
 9.780270457e-001 -2.020000076e+001
 9.777851105e-001 -2.033609962e+001
 9.775400162e-001 -2.046980095e+001
 9.772949815e-001 -2.060120010e+001
 9.770529866e-001 -2.073030090e+001
 9.768079519e-001 -2.085700035e+001
 9.765628576e-001 -2.098139954e+001
 9.763177037e-001 -2.110339928e+001
 9.760758281e-001 -2.122310066e+001
 9.758307338e-001 -2.134049988e+001
 9.755855799e-001 -2.145549965e+001
 9.753437042e-001 -2.156819916e+001
 9.750986099e-001 -2.167860031e+001
 9.748534560e-001 -2.178660011e+001
 9.746115804e-001 -2.189229965e+001
 9.743664861e-001 -2.199580002e+001
 9.741213918e-001 -2.209690094e+001
 9.738762975e-001 -2.219569969e+001
 9.736343622e-001 -2.229220009e+001
 9.733892679e-001 -2.238640022e+001
 9.731441736e-001 -2.247839928e+001
 9.729022384e-001 -2.256809998e+001
 9.726571441e-001 -2.265550041e+001
 9.724120498e-001 -2.274069977e+001
 9.721701741e-001 -2.282360077e+001
 9.719250798e-001 -2.290439987e+001
 9.716799259e-001 -2.298279953e+001
 9.714348912e-001 -2.305909920e+001
 9.711929560e-001 -2.313319969e+001
 9.709478021e-001 -2.320509911e+001
 9.707027674e-001 -2.327479935e+001
 9.704608321e-001 -2.334239960e+001
 9.702156782e-001 -2.340780067e+001
 9.699706435e-001 -2.347109985e+001
 9.697287083e-001 -2.353230095e+001
 9.694836140e-001 -2.359129906e+001
 9.692385197e-001 -2.364830017e+001
 9.689933658e-001 -2.370310020e+001
 9.687514901e-001 -2.375600052e+001
 9.685063958e-001 -2.380669975e+001
 9.682612419e-001 -2.385549927e+001
 9.680193663e-001 -2.390220070e+001
 9.677742720e-001 -2.394689941e+001
 9.675292373e-001 -2.398970032e+001
 9.672873020e-001 -2.403050041e+001
 9.670421481e-001 -2.406929970e+001
 9.667971134e-001 -2.410619926e+001
 9.665519595e-001 -2.414119911e+001
 9.663100243e-001 -2.417429924e+001
 9.660649896e-001 -2.420549965e+001
 9.658198357e-001 -2.423480034e+001
 9.655779004e-001 -2.426230049e+001
 9.653328657e-001 -2.428800011e+001
 9.650877118e-001 -2.431189919e+001
 9.648458362e-001 -2.433399963e+001
 9.646007419e-001 -2.435440063e+001
 9.643555880e-001 -2.437299919e+001
 9.641137123e-001 -2.438979912e+001
 9.638686180e-001 -2.440500069e+001
 9.636234641e-001 -2.441850090e+001
 9.633784294e-001 -2.443029976e+001
 9.631364942e-001 -2.444050026e+001
 9.628914595e-001 -2.444899940e+001
 9.626463056e-001 -2.445599937e+001
 9.624043703e-001 -2.446129990e+001
 9.621593356e-001 -2.446509933e+001
 9.619141817e-001 -2.446730042e+001
 9.616722465e-001 -2.446809959e+001
 9.614272118e-001 -2.446730042e+001
 9.611820579e-001 -2.446500015e+001
 9.609370232e-001 -2.446129990e+001
 9.606950879e-001 -2.445619965e+001
 9.604499340e-001 -2.444960022e+001
 9.602048993e-001 -2.444160080e+001
 9.599629641e-001 -2.443230057e+001
 9.597178102e-001 -2.442160034e+001
 9.594727755e-001 -2.440950012e+001
 9.592308402e-001 -2.439620018e+001
 9.589856863e-001 -2.438150024e+001
 9.587406516e-001 -2.436560059e+001
 9.584954977e-001 -2.434849930e+001
 9.582536817e-001 -2.433009911e+001
 9.580085278e-001 -2.431049919e+001
 9.577633739e-001 -2.428969955e+001
 9.575215578e-001 -2.426770020e+001
 9.572764039e-001 -2.424460030e+001
 9.570313096e-001 -2.422030067e+001
 9.567894340e-001 -2.419499969e+001
 9.565442801e-001 -2.416860008e+001
 9.562992454e-001 -2.414109993e+001
 9.560540915e-001 -2.411249924e+001
 9.558121562e-001 -2.408289909e+001
 9.555671215e-001 -2.405240059e+001
 9.553219676e-001 -2.402079964e+001
 9.550800323e-001 -2.398830032e+001
 9.548349977e-001 -2.395479965e+001
 9.545898438e-001 -2.392040062e+001
 9.543479085e-001 -2.388509941e+001
 9.541028738e-001 -2.384880066e+001
 9.538577199e-001 -2.381180000e+001
 9.536126852e-001 -2.377379990e+001
 9.533707500e-001 -2.373509979e+001
 9.531255960e-001 -2.369549942e+001
 9.528805614e-001 -2.365509987e+001
 9.526386261e-001 -2.361400032e+001
 9.523935318e-001 -2.357209969e+001
 9.521484375e-001 -2.352939987e+001
 9.519065022e-001 -2.348609924e+001
 9.516614079e-001 -2.344199944e+001
 9.514163136e-001 -2.339719963e+001
 9.511712193e-001 -2.335180092e+001
 9.509293437e-001 -2.330570030e+001
 9.506841898e-001 -2.325900078e+001
 9.504390955e-001 -2.321159935e+001
 9.501972198e-001 -2.316370010e+001
 9.499520659e-001 -2.311520004e+001
 9.497069716e-001 -2.306609917e+001
 9.494650960e-001 -2.301639938e+001
 9.492199421e-001 -2.296619987e+001
 9.489749074e-001 -2.291550064e+001
 9.487298131e-001 -2.286429977e+001
 9.484878182e-001 -2.281250000e+001
 9.482427835e-001 -2.276029968e+001
 9.479976892e-001 -2.270770073e+001
 9.477557540e-001 -2.265460014e+001
 9.475106597e-001 -2.260099983e+001
 9.472655654e-001 -2.254710007e+001
 9.470236301e-001 -2.249270058e+001
 9.467785358e-001 -2.243799973e+001
 9.465334415e-001 -2.238290024e+001
 9.462883472e-001 -2.232740021e+001
 9.460464120e-001 -2.227149963e+001
 9.458013177e-001 -2.221540070e+001
 9.455562234e-001 -2.215889931e+001
 9.453142881e-001 -2.210210037e+001
 9.450691938e-001 -2.204500008e+001
 9.448240995e-001 -2.198760033e+001
 9.445821643e-001 -2.192989922e+001
 9.443371296e-001 -2.187199974e+001
 9.440920353e-001 -2.181380081e+001
 9.438468814e-001 -2.175539970e+001
 9.436050057e-001 -2.169680023e+001
 9.433599114e-001 -2.163789940e+001
 9.431147575e-001 -2.157889938e+001
 9.428728819e-001 -2.151969910e+001
 9.426277876e-001 -2.146019936e+001
 9.423826933e-001 -2.140060043e+001
 9.421407580e-001 -2.134090042e+001
 9.418956637e-001 -2.128100014e+001
 9.416505694e-001 -2.122089958e+001
 9.414054751e-001 -2.116069984e+001
 9.411635399e-001 -2.110040092e+001
 9.409184456e-001 -2.104000092e+001
 9.406733513e-001 -2.097949982e+001
 9.404314160e-001 -2.091889954e+001
 9.401863217e-001 -2.085820007e+001
 9.399412274e-001 -2.079739952e+001
 9.396993518e-001 -2.073660088e+001
 9.394542575e-001 -2.067569923e+001
 9.392091036e-001 -2.061479950e+001
 9.389672279e-001 -2.055380058e+001
 9.387221336e-001 -2.049270058e+001
 9.384769797e-001 -2.043169975e+001
 9.382319450e-001 -2.037059975e+001
 9.379900098e-001 -2.030949974e+001
 9.377449155e-001 -2.024839973e+001
 9.374998212e-001 -2.018729973e+001
 9.372578859e-001 -2.012630081e+001
 9.370127916e-001 -2.006520081e+001
 9.367676973e-001 -2.000419998e+001
 9.365257621e-001 -1.994309998e+001
 9.362806678e-001 -1.988220024e+001
 9.360355735e-001 -1.982119942e+001
 9.357905388e-001 -1.976029968e+001
 9.355485439e-001 -1.969949913e+001
 9.353034496e-001 -1.963870049e+001
 9.350584149e-001 -1.957799911e+001
 9.348164797e-001 -1.951740074e+001
 9.345713258e-001 -1.945680046e+001
 9.343262911e-001 -1.939629936e+001
 9.340843558e-001 -1.933589935e+001
 9.338392019e-001 -1.927560043e+001
 9.335941672e-001 -1.921540070e+001
 9.333490133e-001 -1.915530014e+001
 9.331071377e-001 -1.909530067e+001
 9.328620434e-001 -1.903540039e+001
 9.326168895e-001 -1.897559929e+001
 9.323750138e-001 -1.891589928e+001
 9.321299195e-001 -1.885639954e+001
 9.318847656e-001 -1.879689980e+001
 9.316428900e-001 -1.873769951e+001
 9.313977957e-001 -1.867849922e+001
 9.311526418e-001 -1.861949921e+001
 9.309076071e-001 -1.856060028e+001
 9.306656718e-001 -1.850189972e+001
 9.304206371e-001 -1.844330025e+001
 9.301754832e-001 -1.838479996e+001
 9.299335480e-001 -1.832649994e+001
 9.296885133e-001 -1.826840019e+001
 9.294433594e-001 -1.821050072e+001
 9.292014241e-001 -1.815259933e+001
 9.289563894e-001 -1.809499931e+001
 9.287112355e-001 -1.803750038e+001
 9.284662008e-001 -1.798019981e+001
 9.282242656e-001 -1.792309952e+001
 9.279791117e-001 -1.786619949e+001
 9.277340770e-001 -1.780940056e+001
 9.274921417e-001 -1.775279999e+001
 9.272469878e-001 -1.769639969e+001
 9.270019531e-001 -1.764010048e+001
 9.267600179e-001 -1.758410072e+001
 9.265148640e-001 -1.752829933e+001
 9.262698293e-001 -1.747260094e+001
 9.260246754e-001 -1.741710091e+001
 9.257828593e-001 -1.736179924e+001
 9.255377054e-001 -1.730680084e+001
 9.252925515e-001 -1.725189972e+001
 9.250507355e-001 -1.719720078e+001
 9.248055816e-001 -1.714270020e+001
 9.245604873e-001 -1.708839989e+001
 9.243186116e-001 -1.703429985e+001
 9.240734577e-001 -1.698040009e+001
 9.238284230e-001 -1.692679977e+001
 9.235832691e-001 -1.687330055e+001
 9.233413339e-001 -1.681999969e+001
 9.230962992e-001 -1.676700020e+001
 9.228511453e-001 -1.671409988e+001
 9.226092100e-001 -1.666150093e+001
 9.223641753e-001 -1.660899925e+001
 9.221190214e-001 -1.655680084e+001
 9.218770862e-001 -1.650480080e+001
 9.216320515e-001 -1.645299911e+001
 9.213868976e-001 -1.640139961e+001
 9.211418629e-001 -1.635009956e+001
 9.208999276e-001 -1.629890060e+001
 9.206547737e-001 -1.624799919e+001
 9.204097390e-001 -1.619720078e+001
 9.201678038e-001 -1.614669991e+001
 9.199227095e-001 -1.609639931e+001
 9.196776152e-001 -1.604630089e+001
 9.194356799e-001 -1.599650002e+001
 9.191906452e-001 -1.594680023e+001
 9.189454913e-001 -1.589739990e+001
 9.187003970e-001 -1.584819984e+001
 9.184585214e-001 -1.579920006e+001
 9.182133675e-001 -1.575039959e+001
 9.179682732e-001 -1.570189953e+001
 9.177263975e-001 -1.565349960e+001
 9.174812436e-001 -1.560540009e+001
 9.172362089e-001 -1.555749989e+001
 9.169942737e-001 -1.550979996e+001
 9.167491198e-001 -1.546230030e+001
 9.165040851e-001 -1.541499996e+001
 9.162589908e-001 -1.536800003e+001
 9.160169959e-001 -1.532120037e+001
 9.157719612e-001 -1.527449989e+001
 9.155268669e-001 -1.522809982e+001
 9.152849317e-001 -1.518200016e+001
 9.150398374e-001 -1.513599968e+001
 9.147947431e-001 -1.509020042e+001
 9.145528674e-001 -1.504469967e+001
 9.143077135e-001 -1.499940014e+001
 9.140626192e-001 -1.495429993e+001
 9.138207436e-001 -1.490939999e+001
 9.135755897e-001 -1.486470032e+001
 9.133304954e-001 -1.482019997e+001
 9.130854011e-001 -1.477600002e+001
 9.128434658e-001 -1.473190022e+001
 9.125984311e-001 -1.468809986e+001
 9.123532772e-001 -1.464449978e+001
 9.121113420e-001 -1.460099983e+001
 9.118663073e-001 -1.455780029e+001
 9.116212130e-001 -1.451480007e+001
 9.113792181e-001 -1.447200012e+001
 9.111341834e-001 -1.442949963e+001
 9.108890891e-001 -1.438710022e+001
 9.106439352e-001 -1.434490013e+001
 9.104020596e-001 -1.430290031e+001
 9.101569653e-001 -1.426119995e+001
 9.099118710e-001 -1.421959972e+001
 9.096699357e-001 -1.417829990e+001
 9.094248414e-001 -1.413710022e+001
 9.091797471e-001 -1.409619999e+001
 9.089378119e-001 -1.405539989e+001
 9.086927176e-001 -1.401490021e+001
 9.084476233e-001 -1.397449970e+001
 9.082025290e-001 -1.393439960e+001
 9.079606533e-001 -1.389439964e+001
 9.077154994e-001 -1.385470009e+001
 9.074704051e-001 -1.381509972e+001
 9.072285295e-001 -1.377579975e+001
 9.069834352e-001 -1.373659992e+001
 9.067382813e-001 -1.369760036e+001
 9.064964056e-001 -1.365890026e+001
 9.062513113e-001 -1.362030029e+001
 9.060061574e-001 -1.358189964e+001
 9.057611227e-001 -1.354370022e+001
 9.055191875e-001 -1.350570011e+001
 9.052740932e-001 -1.346790028e+001
 9.050289989e-001 -1.343019962e+001
 9.047870636e-001 -1.339280033e+001
 9.045419693e-001 -1.335550022e+001
 9.042968750e-001 -1.331849957e+001
 9.040549397e-001 -1.328160000e+001
 9.038098454e-001 -1.324489975e+001
 9.035647511e-001 -1.320839977e+001
 9.033197165e-001 -1.317199993e+001
 9.030777216e-001 -1.313589954e+001
 9.028326273e-001 -1.309990025e+001
 9.025875926e-001 -1.306410027e+001
 9.023456573e-001 -1.302849960e+001
 9.021005034e-001 -1.299310017e+001
 9.018554688e-001 -1.295779991e+001
 9.016135335e-001 -1.292269993e+001
 9.013683796e-001 -1.288780022e+001
 9.011233449e-001 -1.285309982e+001
 9.008781910e-001 -1.281849957e+001
 9.006363153e-001 -1.278419971e+001
 9.003912210e-001 -1.275000000e+001
 9.001460671e-001 -1.271590042e+001
 8.999041915e-001 -1.268200016e+001
 8.996590972e-001 -1.264840031e+001
 8.994139433e-001 -1.261480045e+001
 8.991720676e-001 -1.258150005e+001
 8.989269733e-001 -1.254829979e+001
 8.986819386e-001 -1.251519966e+001
 8.984367847e-001 -1.248239994e+001
 8.981948495e-001 -1.244970036e+001
 8.979498148e-001 -1.241709995e+001
 8.977046609e-001 -1.238479996e+001
 8.974627256e-001 -1.235249996e+001
 8.972176909e-001 -1.232050037e+001
 8.969725370e-001 -1.228859997e+001
 8.967306018e-001 -1.225689983e+001
 8.964855671e-001 -1.222529984e+001
 8.962404132e-001 -1.219390011e+001
 8.959953785e-001 -1.216259956e+001
 8.957534432e-001 -1.213150024e+001
 8.955082893e-001 -1.210060024e+001
 8.952632546e-001 -1.206980038e+001
 8.950213194e-001 -1.203909969e+001
 8.947761655e-001 -1.200860023e+001
 8.945311308e-001 -1.197830009e+001
 8.942891955e-001 -1.194810009e+001
 8.940441608e-001 -1.191800022e+001
 8.937990069e-001 -1.188809967e+001
 8.935538530e-001 -1.185840034e+001
 8.933120370e-001 -1.182880020e+001
 8.930668831e-001 -1.179930019e+001
 8.928217292e-001 -1.177000046e+001
 8.925799131e-001 -1.174090004e+001
 8.923347592e-001 -1.171189976e+001
 8.920897245e-001 -1.168299961e+001
 8.918477893e-001 -1.165419960e+001
 8.916026354e-001 -1.162570000e+001
 8.913576007e-001 -1.159720039e+001
 8.911124468e-001 -1.156890011e+001
 8.908705115e-001 -1.154069996e+001
 8.906254768e-001 -1.151270008e+001
 8.903803229e-001 -1.148480034e+001
 8.901383877e-001 -1.145699978e+001
 8.898933530e-001 -1.142940044e+001
 8.896481991e-001 -1.140190029e+001
 8.894063830e-001 -1.137450027e+001
 8.891612291e-001 -1.134729958e+001
 8.889160752e-001 -1.132019997e+001
 8.886742592e-001 -1.129319954e+001
 8.884291053e-001 -1.126640034e+001
 8.881839514e-001 -1.123970032e+001
 8.879389167e-001 -1.121310043e+001
 8.876969814e-001 -1.118669987e+001
 8.874518871e-001 -1.116040039e+001
 8.872067928e-001 -1.113420010e+001
 8.869648576e-001 -1.110809994e+001
 8.867198229e-001 -1.108220005e+001
 8.864746690e-001 -1.105640030e+001
 8.862327337e-001 -1.103069973e+001
 8.859876990e-001 -1.100510025e+001
 8.857425451e-001 -1.097970009e+001
 8.854974508e-001 -1.095429993e+001
 8.852555752e-001 -1.092910004e+001
 8.850104213e-001 -1.090400028e+001
 8.847653866e-001 -1.087909985e+001
 8.845234513e-001 -1.085420036e+001
 8.842782974e-001 -1.082950020e+001
 8.840332627e-001 -1.080490017e+001
 8.837913275e-001 -1.078040028e+001
 8.835461736e-001 -1.075599957e+001
 8.833011389e-001 -1.073180008e+001
 8.830560446e-001 -1.070759964e+001
 8.828141093e-001 -1.068360043e+001
 8.825690150e-001 -1.065970039e+001
 8.823239207e-001 -1.063589954e+001
 8.820820451e-001 -1.061219978e+001
 8.818368912e-001 -1.058860016e+001
 8.815917969e-001 -1.056509972e+001
 8.813499212e-001 -1.054179955e+001
 8.811047673e-001 -1.051850033e+001
 8.808596730e-001 -1.049540043e+001
 8.806145787e-001 -1.047229958e+001
 8.803726435e-001 -1.044939995e+001
 8.801276088e-001 -1.042660046e+001
 8.798824549e-001 -1.040390015e+001
 8.796405196e-001 -1.038119984e+001
 8.793954849e-001 -1.035869980e+001
 8.791503906e-001 -1.033629990e+001
 8.789083958e-001 -1.031400013e+001
 8.786633611e-001 -1.029179955e+001
 8.784182668e-001 -1.026970005e+001
 8.781731725e-001 -1.024779987e+001
 8.779312372e-001 -1.022589970e+001
 8.776861429e-001 -1.020409966e+001
 8.774410486e-001 -1.018239975e+001
 8.771991134e-001 -1.016079998e+001
 8.769540191e-001 -1.013930035e+001
 8.767089248e-001 -1.011789989e+001
 8.764669895e-001 -1.009659958e+001
 8.762218952e-001 -1.007540035e+001
 8.759768009e-001 -1.005430031e+001
 8.757317066e-001 -1.003330040e+001
 8.754898310e-001 -1.001239967e+001
 8.752446771e-001 -9.991539955e+000
 8.749995828e-001 -9.970809937e+000
 8.747577071e-001 -9.950180054e+000
 8.745126128e-001 -9.929630280e+000
 8.742674589e-001 -9.909190178e+000
 8.740255833e-001 -9.888830185e+000
 8.737804890e-001 -9.868559837e+000
 8.735353947e-001 -9.848389626e+000
 8.732903004e-001 -9.828300476e+000
 8.730483651e-001 -9.808309555e+000
 8.728032708e-001 -9.788399696e+000
 8.725581765e-001 -9.768580437e+000
 8.723162413e-001 -9.748849869e+000
 8.720711470e-001 -9.729209900e+000
 8.718260527e-001 -9.709650040e+000
 8.715841174e-001 -9.690179825e+000
 8.713390231e-001 -9.670800209e+000
 8.710939288e-001 -9.651499748e+000
 8.708488941e-001 -9.632280350e+000
 8.706068993e-001 -9.613149643e+000
 8.703618050e-001 -9.594109535e+000
 8.701167703e-001 -9.575149536e+000
 8.698748350e-001 -9.556269646e+000
 8.696296811e-001 -9.537469864e+000
 8.693846464e-001 -9.518750191e+000
 8.691427112e-001 -9.500120163e+000
 8.688976169e-001 -9.481559753e+000
 8.686525226e-001 -9.463089943e+000
 8.684073687e-001 -9.444700241e+000
 8.681654930e-001 -9.426380157e+000
 8.679203987e-001 -9.408149719e+000
 8.676752448e-001 -9.389989853e+000
 8.674333692e-001 -9.371919632e+000
 8.671882749e-001 -9.353910446e+000
 8.669431210e-001 -9.335989952e+000
 8.667012453e-001 -9.318140030e+000
 8.664561510e-001 -9.300370216e+000
 8.662111163e-001 -9.282679558e+000
 8.659659624e-001 -9.265060425e+000
 8.657240272e-001 -9.247509956e+000
 8.654789925e-001 -9.230039597e+000
 8.652338386e-001 -9.212650299e+000
 8.649919033e-001 -9.195320129e+000
 8.647468686e-001 -9.178079605e+000
 8.645017147e-001 -9.160900116e+000
 8.642598391e-001 -9.143790245e+000
 8.640147448e-001 -9.126759529e+000
 8.637695909e-001 -9.109800339e+000
 8.635277152e-001 -9.092909813e+000
 8.632826209e-001 -9.076089859e+000
 8.630374670e-001 -9.059339523e+000
 8.627924323e-001 -9.042659760e+000
 8.625504971e-001 -9.026049614e+000
 8.623053432e-001 -9.009510040e+000
 8.620603085e-001 -8.993040085e+000
 8.618183732e-001 -8.976630211e+000
 8.615733385e-001 -8.960300446e+000
 8.613281846e-001 -8.944029808e+000
 8.610862494e-001 -8.927829742e+000
 8.608412147e-001 -8.911689758e+000
 8.605960608e-001 -8.895620346e+000
 8.603509068e-001 -8.879619598e+000
 8.601090908e-001 -8.863679886e+000
 8.598639369e-001 -8.847809792e+000
 8.596189022e-001 -8.831999779e+000
 8.593769670e-001 -8.816260338e+000
 8.591318130e-001 -8.800580025e+000
 8.588867784e-001 -8.784959793e+000
 8.586448431e-001 -8.769410133e+000
 8.583996892e-001 -8.753919601e+000
 8.581546545e-001 -8.738490105e+000
 8.579095006e-001 -8.723130226e+000
 8.576675653e-001 -8.707819939e+000
 8.574225307e-001 -8.692580223e+000
 8.571773767e-001 -8.677399635e+000
 8.569355607e-001 -8.662280083e+000
 8.566904068e-001 -8.647219658e+000
 8.564452529e-001 -8.632229805e+000
 8.562034369e-001 -8.617289543e+000
 8.559582829e-001 -8.602410316e+000
 8.557131290e-001 -8.587590218e+000
 8.554680943e-001 -8.572819710e+000
 8.552261591e-001 -8.558119774e+000
 8.549811244e-001 -8.543479919e+000
 8.547359705e-001 -8.528889656e+000
 8.544940352e-001 -8.514360428e+000
 8.542490005e-001 -8.499890327e+000
 8.540038466e-001 -8.485469818e+000
 8.537619114e-001 -8.471110344e+000
 8.535168767e-001 -8.456809998e+000
 8.532717228e-001 -8.442560196e+000
 8.530266881e-001 -8.428370476e+000
 8.527847528e-001 -8.414230347e+000
 8.525395989e-001 -8.400150299e+000
 8.522945642e-001 -8.386119843e+000
 8.520526290e-001 -8.372150421e+000
 8.518074751e-001 -8.358229637e+000
 8.515624404e-001 -8.344369888e+000
 8.513205051e-001 -8.330559731e+000
 8.510753512e-001 -8.316800117e+000
 8.508303165e-001 -8.303090096e+000
 8.505852222e-001 -8.289440155e+000
 8.503433466e-001 -8.275839806e+000
 8.500981927e-001 -8.262290001e+000
 8.498530984e-001 -8.248800278e+000
 8.496112227e-001 -8.235349655e+000
 8.493660688e-001 -8.221960068e+000
 8.491209745e-001 -8.208609581e+000
 8.488790989e-001 -8.195320129e+000
 8.486339450e-001 -8.182080269e+000
 8.483889103e-001 -8.168889999e+000
 8.481437564e-001 -8.155750275e+000
 8.479018211e-001 -8.142649651e+000
 8.476567864e-001 -8.129610062e+000
 8.474116325e-001 -8.116609573e+000
 8.471696973e-001 -8.103670120e+000
 8.469246626e-001 -8.090769768e+000
 8.466795683e-001 -8.077919960e+000
 8.464375734e-001 -8.065119743e+000
 8.461925387e-001 -8.052370071e+000
 8.459474444e-001 -8.039660454e+000
 8.457023501e-001 -8.027000427e+000
 8.454604149e-001 -8.014389992e+000
 8.452153206e-001 -8.001819611e+000
 8.449702263e-001 -7.989299774e+000
 8.447282910e-001 -7.976830006e+000
 8.444831967e-001 -7.964399815e+000
 8.442381024e-001 -7.952020168e+000
 8.439961672e-001 -7.939690113e+000
 8.437510729e-001 -7.927400112e+000
 8.435059786e-001 -7.915150166e+000
 8.432608843e-001 -7.902949810e+000
 8.430190086e-001 -7.890789986e+000
 8.427738547e-001 -7.878680229e+000
 8.425287604e-001 -7.866610050e+000
 8.422868848e-001 -7.854579926e+000
 8.420417905e-001 -7.842599869e+000
 8.417966366e-001 -7.830669880e+000
 8.415547609e-001 -7.818769932e+000
 8.413096666e-001 -7.806920052e+000
 8.410645723e-001 -7.795110226e+000
 8.408194780e-001 -7.783339977e+000
 8.405775428e-001 -7.771619797e+000
 8.403324485e-001 -7.759930134e+000
 8.400873542e-001 -7.748290062e+000
 8.398454189e-001 -7.736690044e+000
 8.396003246e-001 -7.725130081e+000
 8.393552303e-001 -7.713620186e+000
 8.391132951e-001 -7.702139854e+000
 8.388682008e-001 -7.690700054e+000
 8.386231065e-001 -7.679309845e+000
 8.383812308e-001 -7.667950153e+000
 8.381360769e-001 -7.656640053e+000
 8.378909826e-001 -7.645359993e+000
 8.376459479e-001 -7.634130001e+000
 8.374040127e-001 -7.622930050e+000
 8.371588588e-001 -7.611770153e+000
 8.369138241e-001 -7.600649834e+000
 8.366718888e-001 -7.589570045e+000
 8.364267945e-001 -7.578529835e+000
 8.361817002e-001 -7.567530155e+000
 8.359397650e-001 -7.556570053e+000
 8.356946707e-001 -7.545639992e+000
 8.354495764e-001 -7.534749985e+000
 8.352044225e-001 -7.523900032e+000
 8.349625468e-001 -7.513090134e+000
 8.347174525e-001 -7.502309799e+000
 8.344724178e-001 -7.491569996e+000
 8.342304230e-001 -7.480869770e+000
 8.339853287e-001 -7.470200062e+000
 8.337402940e-001 -7.459579945e+000
 8.334982991e-001 -7.448979855e+000
 8.332532048e-001 -7.438429832e+000
 8.330081701e-001 -7.427909851e+000
 8.327630162e-001 -7.417419910e+000
 8.325210810e-001 -7.406970024e+000
 8.322760463e-001 -7.396560192e+000
 8.320308924e-001 -7.386179924e+000
 8.317890167e-001 -7.375840187e+000
 8.315439224e-001 -7.365530014e+000
 8.312987685e-001 -7.355249882e+000
 8.310568929e-001 -7.345009804e+000
 8.308117986e-001 -7.334809780e+000
 8.305666447e-001 -7.324639797e+000
 8.303216100e-001 -7.314499855e+000
 8.300796747e-001 -7.304399967e+000
 8.298345804e-001 -7.294330120e+000
 8.295894861e-001 -7.284289837e+000
 8.293475509e-001 -7.274290085e+000
 8.291025162e-001 -7.264319897e+000
 8.288573623e-001 -7.254380226e+000
 8.286154270e-001 -7.244480133e+000
 8.283703923e-001 -7.234610081e+000
 8.281252384e-001 -7.224770069e+000
 8.278802037e-001 -7.214960098e+000
 8.276382685e-001 -7.205190182e+000
 8.273931146e-001 -7.195449829e+000
 8.271480799e-001 -7.185739994e+000
 8.269061446e-001 -7.176060200e+000
 8.266609907e-001 -7.166409969e+000
 8.264159560e-001 -7.156799793e+000
 8.261740208e-001 -7.147210121e+000
 8.259288669e-001 -7.137660027e+000
 8.256838322e-001 -7.128139973e+000
 8.254386783e-001 -7.118649960e+000
 8.251968026e-001 -7.109189987e+000
 8.249517083e-001 -7.099760056e+000
 8.247065544e-001 -7.090360165e+000
 8.244647384e-001 -7.080989838e+000
 8.242195845e-001 -7.071650028e+000
 8.239744306e-001 -7.062339783e+000
 8.237326145e-001 -7.053060055e+000
 8.234874606e-001 -7.043809891e+000
 8.232423067e-001 -7.034589767e+000
 8.229972720e-001 -7.025400162e+000
 8.227553368e-001 -7.016240120e+000
 8.225103021e-001 -7.007110119e+000
 8.222651482e-001 -6.998010159e+000
 8.220232129e-001 -6.988930225e+000
 8.217781782e-001 -6.979879856e+000
 8.215330243e-001 -6.970870018e+000
 8.212910891e-001 -6.961880207e+000
 8.210460544e-001 -6.952919960e+000
 8.208009005e-001 -6.943980217e+000
 8.205558658e-001 -6.935080051e+000
 8.203139305e-001 -6.926199913e+000
 8.200687766e-001 -6.917349815e+000
 8.198237419e-001 -6.908530235e+000
 8.195818067e-001 -6.899740219e+000
 8.193366528e-001 -6.890970230e+000
 8.190916181e-001 -6.882229805e+000
 8.188496828e-001 -6.873519897e+000
 8.186045289e-001 -6.864830017e+000
 8.183594942e-001 -6.856180191e+000
 8.181143999e-001 -6.847539902e+000
 8.178725243e-001 -6.838940144e+000
 8.176273704e-001 -6.830359936e+000
 8.173822761e-001 -6.821809769e+000
 8.171404004e-001 -6.813280106e+000
 8.168952465e-001 -6.804780006e+000
 8.166501522e-001 -6.796309948e+000
 8.164082766e-001 -6.787859917e+000
 8.161631227e-001 -6.779429913e+000
 8.159180880e-001 -6.771039963e+000
 8.156729341e-001 -6.762670040e+000
 8.154309988e-001 -6.754320145e+000
 8.151859641e-001 -6.745999813e+000
 8.149408102e-001 -6.737699986e+000
 8.146988750e-001 -6.729430199e+000
 8.144538403e-001 -6.721189976e+000
 8.142087460e-001 -6.712959766e+000
 8.139667511e-001 -6.704770088e+000
 8.137217164e-001 -6.696599960e+000
 8.134766221e-001 -6.688449860e+000
 8.132347465e-001 -6.680329800e+000
 8.129895926e-001 -6.672229767e+000
 8.127444983e-001 -6.664150238e+000
 8.124994040e-001 -6.656099796e+000
 8.122574687e-001 -6.648079872e+000
 8.120123744e-001 -6.640069962e+000
 8.117672801e-001 -6.632090092e+000
 8.115253448e-001 -6.624139786e+000
 8.112803102e-001 -6.616199970e+000
 8.110351563e-001 -6.608300209e+000
 8.107932210e-001 -6.600409985e+000
 8.105481863e-001 -6.592549801e+000
 8.103030324e-001 -6.584710121e+000
 8.100579381e-001 -6.576889992e+000
 8.098160625e-001 -6.569099903e+000
 8.095709682e-001 -6.561329842e+000
 8.093258739e-001 -6.553579807e+000
 8.090839386e-001 -6.545849800e+000
 8.088388443e-001 -6.538149834e+000
 8.085937500e-001 -6.530469894e+000
 8.083518147e-001 -6.522809982e+000
 8.081067204e-001 -6.515170097e+000
 8.078616261e-001 -6.507559776e+000
 8.076165318e-001 -6.499969959e+000
 8.073745966e-001 -6.492400169e+000
 8.071295023e-001 -6.484849930e+000
 8.068844080e-001 -6.477320194e+000
 8.066425323e-001 -6.469810009e+000
 8.063973784e-001 -6.462329865e+000
 8.061522841e-001 -6.454870224e+000
 8.059104085e-001 -6.447420120e+000
 8.056652546e-001 -6.440000057e+000
 8.054201603e-001 -6.432600021e+000
 8.051751256e-001 -6.425230026e+000
 8.049331903e-001 -6.417870045e+000
 8.046880960e-001 -6.410530090e+000
 8.044430017e-001 -6.403220177e+000
 8.042010665e-001 -6.395919800e+000
 8.039559722e-001 -6.388649940e+000
 8.037108779e-001 -6.381390095e+000
 8.034689426e-001 -6.374159813e+000
 8.032238483e-001 -6.366940022e+000
 8.029787540e-001 -6.359749794e+000
 8.027336001e-001 -6.352580070e+000
 8.024917245e-001 -6.345419884e+000
 8.022466302e-001 -6.338290215e+000
 8.020015359e-001 -6.331180096e+000
 8.017596006e-001 -6.324079990e+000
 8.015145063e-001 -6.317009926e+000
 8.012694716e-001 -6.309949875e+000
 8.010274768e-001 -6.302919865e+000
 8.007823825e-001 -6.295899868e+000
 8.005373478e-001 -6.288899899e+000
 8.002921939e-001 -6.281929970e+000
 8.000503182e-001 -6.274970055e+000
 7.998052239e-001 -6.268030167e+000
 7.995600700e-001 -6.261109829e+000
 7.993181944e-001 -6.254209995e+000
 7.990731001e-001 -6.247330189e+000
 7.988279462e-001 -6.240459919e+000
 7.985860705e-001 -6.233620167e+000
 7.983409762e-001 -6.226789951e+000
 7.980958223e-001 -6.219979763e+000
 7.978507876e-001 -6.213190079e+000
 7.976088524e-001 -6.206419945e+000
 7.973637581e-001 -6.199669838e+000
 7.971186638e-001 -6.192930222e+000
 7.968767285e-001 -6.186220169e+000
 7.966316938e-001 -6.179520130e+000
 7.963865399e-001 -6.172840118e+000
 7.961446047e-001 -6.166180134e+000
 7.958995700e-001 -6.159530163e+000
 7.956544161e-001 -6.152910233e+000
 7.954093814e-001 -6.146299839e+000
 7.951674461e-001 -6.139699936e+000
 7.949222922e-001 -6.133130074e+000
 7.946772575e-001 -6.126570225e+000
 7.944353223e-001 -6.120029926e+000
 7.941901684e-001 -6.113510132e+000
 7.939451337e-001 -6.107009888e+000
 7.937031984e-001 -6.100520134e+000
 7.934580445e-001 -6.094049931e+000
 7.932130098e-001 -6.087600231e+000
 7.929678559e-001 -6.081160069e+000
 7.927259803e-001 -6.074739933e+000
 7.924808860e-001 -6.068339825e+000
 7.922357321e-001 -6.061950207e+000
 7.919939160e-001 -6.055580139e+000
 7.917487621e-001 -6.049230099e+000
 7.915036082e-001 -6.042890072e+000
 7.912617922e-001 -6.036570072e+000
 7.910166383e-001 -6.030270100e+000
 7.907716036e-001 -6.023980141e+000
 7.905264497e-001 -6.017710209e+000
 7.902845144e-001 -6.011449814e+000
 7.900394797e-001 -6.005219936e+000
 7.897943258e-001 -5.998990059e+000
 7.895523906e-001 -5.992790222e+000
 7.893073559e-001 -5.986599922e+000
 7.890622020e-001 -5.980420113e+000
 7.888202667e-001 -5.974259853e+000
 7.885752320e-001 -5.968120098e+000
 7.883300781e-001 -5.961989880e+000
 7.880850434e-001 -5.955880165e+000
 7.878431082e-001 -5.949779987e+000
 7.875979543e-001 -5.943699837e+000
 7.873529196e-001 -5.937640190e+000
 7.871109843e-001 -5.931580067e+000
 7.868658304e-001 -5.925549984e+000
 7.866207957e-001 -5.919529915e+000
 7.863788605e-001 -5.913529873e+000
 7.861338258e-001 -5.907539845e+000
 7.858886719e-001 -5.901559830e+000
 7.856467366e-001 -5.895599842e+000
 7.854017019e-001 -5.889659882e+000
 7.851565480e-001 -5.883729935e+000
 7.849114537e-001 -5.877810001e+000
 7.846695781e-001 -5.871910095e+000
 7.844244242e-001 -5.866030216e+000
 7.841793895e-001 -5.860159874e+000
 7.839374542e-001 -5.854300022e+000
 7.836923003e-001 -5.848460197e+000
 7.834472656e-001 -5.842629910e+000
 7.832053304e-001 -5.836820126e+000
 7.829601765e-001 -5.831019878e+000
 7.827151418e-001 -5.825240135e+000
 7.824699879e-001 -5.819469929e+000
 7.822280526e-001 -5.813710213e+000
 7.819830179e-001 -5.807970047e+000
 7.817379236e-001 -5.802239895e+000
 7.814960480e-001 -5.796529770e+000
 7.812508941e-001 -5.790830135e+000
 7.810057998e-001 -5.785140038e+000
 7.807639241e-001 -5.779469967e+000
 7.805187702e-001 -5.773809910e+000
 7.802736759e-001 -5.768169880e+000
 7.800285816e-001 -5.762539864e+000
 7.797866464e-001 -5.756919861e+000
 7.795415521e-001 -5.751319885e+000
 7.792964578e-001 -5.745729923e+000
 7.790545225e-001 -5.740149975e+000
 7.788094878e-001 -5.734590054e+000
 7.785643339e-001 -5.729040146e+000
 7.783223987e-001 -5.723499775e+000
 7.780773640e-001 -5.717979908e+000
 7.778322101e-001 -5.712470055e+000
 7.775871158e-001 -5.706970215e+000
 7.773452401e-001 -5.701489925e+000
 7.771001458e-001 -5.696020126e+000
 7.768550515e-001 -5.690559864e+000
 7.766131163e-001 -5.685110092e+000
 7.763680220e-001 -5.679679871e+000
 7.761229277e-001 -5.674260139e+000
 7.758809924e-001 -5.668859959e+000
 7.756358981e-001 -5.663459778e+000
 7.753908038e-001 -5.658080101e+000
 7.751457095e-001 -5.652709961e+000
 7.749037743e-001 -5.647359848e+000
 7.746586800e-001 -5.642010212e+000
 7.744135857e-001 -5.636680126e+000
 7.741717100e-001 -5.631370068e+000
 7.739265561e-001 -5.626060009e+000
 7.736814618e-001 -5.620769978e+000
 7.734395862e-001 -5.615479946e+000
 7.731944323e-001 -5.610219955e+000
 7.729493380e-001 -5.604959965e+000
 7.727043033e-001 -5.599720001e+000
 7.724623680e-001 -5.594480038e+000
 7.722172737e-001 -5.589260101e+000
 7.719721794e-001 -5.584050179e+000
 7.717302442e-001 -5.578859806e+000
 7.714851499e-001 -5.573669910e+000
 7.712400556e-001 -5.568500042e+000
 7.709981203e-001 -5.563340187e+000
 7.707530260e-001 -5.558189869e+000
 7.705079317e-001 -5.553060055e+000
 7.702628374e-001 -5.547929764e+000
 7.700209022e-001 -5.542819977e+000
 7.697758079e-001 -5.537720203e+000
 7.695307136e-001 -5.532629967e+000
 7.692887783e-001 -5.527550220e+000
 7.690436840e-001 -5.522480011e+000
 7.687986493e-001 -5.517419815e+000
 7.685566545e-001 -5.512380123e+000
 7.683115602e-001 -5.507349968e+000
 7.680665255e-001 -5.502319813e+000
 7.678213716e-001 -5.497310162e+000
 7.675794959e-001 -5.492320061e+000
 7.673344016e-001 -5.487329960e+000
 7.670892477e-001 -5.482349873e+000
 7.668473721e-001 -5.477389812e+000
 7.666022778e-001 -5.472430229e+000
 7.663571239e-001 -5.467490196e+000
 7.661152482e-001 -5.462550163e+000
 7.658701539e-001 -5.457630157e+000
 7.656250596e-001 -5.452720165e+000
 7.653799653e-001 -5.447820187e+000
 7.651380301e-001 -5.442930222e+000
 7.648929358e-001 -5.438059807e+000
 7.646478415e-001 -5.433189869e+000
 7.644059062e-001 -5.428329945e+000
 7.641608715e-001 -5.423490047e+000
 7.639157176e-001 -5.418650150e+000
 7.636737823e-001 -5.413829803e+000
 7.634287477e-001 -5.409009933e+000
 7.631835938e-001 -5.404210091e+000
 7.629385591e-001 -5.399409771e+000
 7.626966238e-001 -5.394629955e+000
 7.624514699e-001 -5.389860153e+000
 7.622064352e-001 -5.385099888e+000
 7.619645000e-001 -5.380350113e+000
 7.617193460e-001 -5.375599861e+000
 7.614743114e-001 -5.370870113e+000
 7.612323761e-001 -5.366149902e+000
 7.609872818e-001 -5.361440182e+000
 7.607421875e-001 -5.356739998e+000
 7.605002522e-001 -5.352049828e+000
 7.602551579e-001 -5.347370148e+000
 7.600100636e-001 -5.342700005e+000
 7.597649097e-001 -5.338039875e+000
 7.595230937e-001 -5.333390236e+000
 7.592779398e-001 -5.328750134e+000
 7.590327859e-001 -5.324120045e+000
 7.587909698e-001 -5.319499969e+000
 7.585458159e-001 -5.314889908e+000
 7.583007813e-001 -5.310279846e+000
 7.580588460e-001 -5.305689812e+000
 7.578136921e-001 -5.301109791e+000
 7.575686574e-001 -5.296539783e+000
 7.573235035e-001 -5.291979790e+000
 7.570815682e-001 -5.287419796e+000
 7.568365335e-001 -5.282879829e+000
 7.565913796e-001 -5.278349876e+000
 7.563495040e-001 -5.273819923e+000
 7.561044097e-001 -5.269309998e+000
 7.558592558e-001 -5.264800072e+000
 7.556173801e-001 -5.260310173e+000
 7.553722858e-001 -5.255819798e+000
 7.551271319e-001 -5.251339912e+000
 7.548820972e-001 -5.246880054e+000
 7.546401620e-001 -5.242420197e+000
 7.543950081e-001 -5.237969875e+000
 7.541499734e-001 -5.233530045e+000
 7.539080381e-001 -5.229100227e+000
 7.536630034e-001 -5.224669933e+000
 7.534178495e-001 -5.220260143e+000
 7.531759143e-001 -5.215859890e+000
 7.529308796e-001 -5.211460114e+000
 7.526857257e-001 -5.207079887e+000
 7.524406314e-001 -5.202700138e+000
 7.521987557e-001 -5.198329926e+000
 7.519536018e-001 -5.193970203e+000
 7.517085671e-001 -5.189620018e+000
 7.514666319e-001 -5.185279846e+000
 7.512214780e-001 -5.180950165e+000
 7.509764433e-001 -5.176630020e+000
 7.507345080e-001 -5.172309875e+000
 7.504893541e-001 -5.168010235e+000
 7.502443194e-001 -5.163710117e+000
 7.499991655e-001 -5.159420013e+000
 7.497572303e-001 -5.155139923e+000
 7.495121956e-001 -5.150869846e+000
 7.492671013e-001 -5.146609783e+000
 7.490252256e-001 -5.142350197e+000
 7.487800717e-001 -5.138110161e+000
 7.485349774e-001 -5.133870125e+000
 7.482931018e-001 -5.129640102e+000
 7.480479479e-001 -5.125420094e+000
 7.478028536e-001 -5.121210098e+000
 7.475577593e-001 -5.117000103e+000
 7.473158240e-001 -5.112810135e+000
 7.470707893e-001 -5.108620167e+000
 7.468256354e-001 -5.104440212e+000
 7.465837002e-001 -5.100269794e+000
 7.463386655e-001 -5.096109867e+000
 7.460935116e-001 -5.091959953e+000
 7.458515763e-001 -5.087810040e+000
 7.456065416e-001 -5.083670139e+000
 7.453613877e-001 -5.079539776e+000
 7.451163530e-001 -5.075419903e+000
 7.448744178e-001 -5.071310043e+000
 7.446293235e-001 -5.067200184e+000
 7.443842292e-001 -5.063109875e+000
 7.441422939e-001 -5.059020042e+000
 7.438971996e-001 -5.054930210e+000
 7.436521053e-001 -5.050859928e+000
 7.434101701e-001 -5.046800137e+000
 7.431650758e-001 -5.042739868e+000
 7.429199815e-001 -5.038690090e+000
 7.426748872e-001 -5.034649849e+000
 7.424330115e-001 -5.030610085e+000
 7.421878576e-001 -5.026579857e+000
 7.419427633e-001 -5.022570133e+000
 7.417008877e-001 -5.018549919e+000
 7.414557338e-001 -5.014550209e+000
 7.412106395e-001 -5.010560036e+000
 7.409687638e-001 -5.006569862e+000
 7.407236099e-001 -5.002590179e+000
 7.404785752e-001 -4.998610020e+000
 7.402334809e-001 -4.994649887e+000
 7.399915457e-001 -4.990690231e+000
 7.397464514e-001 -4.986740112e+000
 7.395013571e-001 -4.982800007e+000
 7.392594218e-001 -4.978859901e+000
 7.390143275e-001 -4.974929810e+000
 7.387692332e-001 -4.971010208e+000
 7.385272980e-001 -4.967100143e+000
 7.382822037e-001 -4.963190079e+000
 7.380371094e-001 -4.959290028e+000
 7.377920151e-001 -4.955399990e+000
 7.375500798e-001 -4.951519966e+000
 7.373049855e-001 -4.947639942e+000
 7.370598912e-001 -4.943769932e+000
 7.368179560e-001 -4.939909935e+000
 7.365728617e-001 -4.936059952e+000
 7.363278270e-001 -4.932209969e+000
 7.360858321e-001 -4.928369999e+000
 7.358407378e-001 -4.924530029e+000
 7.355957031e-001 -4.920710087e+000
 7.353537083e-001 -4.916890144e+000
 7.351086736e-001 -4.913070202e+000
 7.348635793e-001 -4.909269810e+000
 7.346184254e-001 -4.905469894e+000
 7.343765497e-001 -4.901679993e+000
 7.341314554e-001 -4.897890091e+000
 7.338863015e-001 -4.894120216e+000
 7.336444259e-001 -4.890339851e+000
 7.333993316e-001 -4.886579990e+000
 7.331542373e-001 -4.882820129e+000
 7.329123020e-001 -4.879069805e+000
 7.326672077e-001 -4.875329971e+000
 7.324221134e-001 -4.871590137e+000
 7.321770191e-001 -4.867859840e+000
 7.319350839e-001 -4.864140034e+000
 7.316900492e-001 -4.860420227e+000
 7.314448953e-001 -4.856709957e+000
 7.312029600e-001 -4.853010178e+000
 7.309579253e-001 -4.849309921e+000
 7.307127714e-001 -4.845620155e+000
 7.304708958e-001 -4.841939926e+000
 7.302258015e-001 -4.838260174e+000
 7.299806476e-001 -4.834589958e+000
 7.297356129e-001 -4.830930233e+000
 7.294936776e-001 -4.827270031e+000
 7.292485237e-001 -4.823619843e+000
 7.290034890e-001 -4.819980145e+000
 7.287615538e-001 -4.816339970e+000
 7.285164595e-001 -4.812709808e+000
 7.282713652e-001 -4.809090137e+000
 7.280294299e-001 -4.805469990e+000
 7.277843356e-001 -4.801859856e+000
 7.275392413e-001 -4.798250198e+000
 7.272940874e-001 -4.794650078e+000
 7.270522714e-001 -4.791059971e+000
 7.268071175e-001 -4.787469864e+000
 7.265620828e-001 -4.783889771e+000
 7.263201475e-001 -4.780320168e+000
 7.260749936e-001 -4.776750088e+000
 7.258299589e-001 -4.773190022e+000
 7.255880237e-001 -4.769629955e+000
 7.253428698e-001 -4.766079903e+000
 7.250978351e-001 -4.762539864e+000
 7.248526812e-001 -4.758999825e+000
 7.246107459e-001 -4.755469799e+000
 7.243657112e-001 -4.751949787e+000
 7.241205573e-001 -4.748429775e+000
 7.238786817e-001 -4.744919777e+000
 7.236335874e-001 -4.741409779e+000
 7.233884335e-001 -4.737909794e+000
 7.231465578e-001 -4.734409809e+000
 7.229014635e-001 -4.730919838e+000
 7.226563096e-001 -4.727439880e+000
 7.224112749e-001 -4.723969936e+000
 7.221693397e-001 -4.720489979e+000
 7.219243050e-001 -4.717030048e+000
 7.216791511e-001 -4.713570118e+000
 7.214372158e-001 -4.710120201e+000
 7.211921811e-001 -4.706669807e+000
 7.209470272e-001 -4.703229904e+000
 7.207050920e-001 -4.699790001e+000
 7.204600573e-001 -4.696360111e+000
 7.202149034e-001 -4.692940235e+000
 7.199698687e-001 -4.689519882e+000
 7.197279334e-001 -4.686110020e+000
 7.194827795e-001 -4.682700157e+000
 7.192377448e-001 -4.679299831e+000
 7.189958096e-001 -4.675899982e+000
 7.187506557e-001 -4.672510147e+000
 7.185056210e-001 -4.669129848e+000
 7.182636857e-001 -4.665750027e+000
 7.180185318e-001 -4.662380219e+000
 7.177734971e-001 -4.659009933e+000
 7.175283432e-001 -4.655650139e+000
 7.172865272e-001 -4.652289867e+000
 7.170413733e-001 -4.648940086e+000
 7.167962790e-001 -4.645599842e+000
 7.165544033e-001 -4.642260075e+000
 7.163092494e-001 -4.638919830e+000
 7.160641551e-001 -4.635600090e+000
 7.158222795e-001 -4.632269859e+000
 7.155771255e-001 -4.628950119e+000
 7.153320313e-001 -4.625639915e+000
 7.150869370e-001 -4.622340202e+000
 7.148450017e-001 -4.619029999e+000
 7.145999670e-001 -4.615739822e+000
 7.143548131e-001 -4.612450123e+000
 7.141128778e-001 -4.609159946e+000
 7.138678432e-001 -4.605879784e+000
 7.136226892e-001 -4.602610111e+000
 7.133807540e-001 -4.599339962e+000
 7.131357193e-001 -4.596069813e+000
 7.128905654e-001 -4.592810154e+000
 7.126455307e-001 -4.589560032e+000
 7.124035954e-001 -4.586309910e+000
 7.121585011e-001 -4.583069801e+000
 7.119134068e-001 -4.579830170e+000
 7.116714716e-001 -4.576600075e+000
 7.114263773e-001 -4.573369980e+000
 7.111812830e-001 -4.570139885e+000
 7.109393477e-001 -4.566929817e+000
 7.106942534e-001 -4.563710213e+000
 7.104491591e-001 -4.560510159e+000
 7.102072239e-001 -4.557300091e+000
 7.099621892e-001 -4.554110050e+000
 7.097170353e-001 -4.550920010e+000
 7.094719410e-001 -4.547729969e+000
 7.092300653e-001 -4.544549942e+000
 7.089849114e-001 -4.541369915e+000
 7.087398171e-001 -4.538199902e+000
 7.084979415e-001 -4.535029888e+000
 7.082527876e-001 -4.531869888e+000
 7.080077529e-001 -4.528709888e+000
 7.077658176e-001 -4.525559902e+000
 7.075206637e-001 -4.522409916e+000
 7.072756290e-001 -4.519269943e+000
 7.070305347e-001 -4.516129971e+000
 7.067885995e-001 -4.513000011e+000
 7.065435052e-001 -4.509870052e+000
 7.062984109e-001 -4.506740093e+000
 7.060564756e-001 -4.503630161e+000
 7.058113813e-001 -4.500510216e+000
 7.055662870e-001 -4.497399807e+000
 7.053244114e-001 -4.494299889e+000
 7.050792575e-001 -4.491199970e+000
 7.048341632e-001 -4.488110065e+000
 7.045890689e-001 -4.485020161e+000
 7.043471336e-001 -4.481929779e+000
 7.041020393e-001 -4.478849888e+000
 7.038570046e-001 -4.475780010e+000
 7.036150098e-001 -4.472700119e+000
 7.033699751e-001 -4.469639778e+000
 7.031248808e-001 -4.466579914e+000
 7.028828859e-001 -4.463520050e+000
 7.026378512e-001 -4.460470200e+000
 7.023927569e-001 -4.457419872e+000
 7.021476030e-001 -4.454380035e+000
 7.019057274e-001 -4.451340199e+000
 7.016606331e-001 -4.448299885e+000
 7.014155388e-001 -4.445270061e+000
 7.011736035e-001 -4.442249775e+000
 7.009285092e-001 -4.439229965e+000
 7.006834149e-001 -4.436210155e+000
 7.004414797e-001 -4.433199883e+000
 7.001963854e-001 -4.430190086e+000
 6.999512911e-001 -4.427189827e+000
 6.997061968e-001 -4.424190044e+000
 6.994642615e-001 -4.421199799e+000
 6.992192268e-001 -4.418210030e+000
 6.989740729e-001 -4.415229797e+000
 6.987321973e-001 -4.412250042e+000
 6.984871030e-001 -4.409269810e+000
 6.982419491e-001 -4.406300068e+000
 6.980000734e-001 -4.403329849e+000
 6.977549791e-001 -4.400370121e+000
 6.975098252e-001 -4.397409916e+000
 6.972647905e-001 -4.394450188e+000
 6.970228553e-001 -4.391499996e+000
 6.967777610e-001 -4.388559818e+000
 6.965326667e-001 -4.385620117e+000
 6.962907314e-001 -4.382679939e+000
 6.960456371e-001 -4.379749775e+000
 6.958005428e-001 -4.376820087e+000
 6.955586076e-001 -4.373899937e+000
 6.953135133e-001 -4.370979786e+000
 6.950684190e-001 -4.368060112e+000
 6.948232651e-001 -4.365149975e+000
 6.945814490e-001 -4.362239838e+000
 6.943362951e-001 -4.359340191e+000
 6.940912604e-001 -4.356440067e+000
 6.938493252e-001 -4.353539944e+000
 6.936041713e-001 -4.350649834e+000
 6.933591366e-001 -4.347770214e+000
 6.931172013e-001 -4.344880104e+000
 6.928720474e-001 -4.342000008e+000
 6.926270127e-001 -4.339129925e+000
 6.923818588e-001 -4.336259842e+000
 6.921399832e-001 -4.333390236e+000
 6.918948889e-001 -4.330530167e+000
 6.916497350e-001 -4.327670097e+000
 6.914078593e-001 -4.324820042e+000
 6.911627650e-001 -4.321969986e+000
 6.909176111e-001 -4.319119930e+000
 6.906757355e-001 -4.316279888e+000
 6.904306412e-001 -4.313439846e+000
 6.901854873e-001 -4.310609818e+000
 6.899404526e-001 -4.307779789e+000
 6.896985173e-001 -4.304950237e+000
 6.894534826e-001 -4.302130222e+000
 6.892083287e-001 -4.299310207e+000
 6.889663935e-001 -4.296500206e+000
 6.887213588e-001 -4.293680191e+000
 6.884762049e-001 -4.290880203e+000
 6.882342696e-001 -4.288080215e+000
 6.879892349e-001 -4.285280228e+000
 6.877440810e-001 -4.282479763e+000
 6.874990463e-001 -4.279689789e+000
 6.872571111e-001 -4.276899815e+000
 6.870119572e-001 -4.274119854e+000
 6.867669225e-001 -4.271339893e+000
 6.865249872e-001 -4.268559933e+000
 6.862798333e-001 -4.265789986e+000
 6.860347986e-001 -4.263020039e+000
 6.857928634e-001 -4.260260105e+000
 6.855477095e-001 -4.257500172e+000
 6.853026748e-001 -4.254740238e+000
 6.850607395e-001 -4.251989841e+000
 6.848157048e-001 -4.249239922e+000
 6.845705509e-001 -4.246490002e+000
 6.843254566e-001 -4.243750095e+000
 6.840835810e-001 -4.241010189e+000
 6.838384271e-001 -4.238269806e+000
 6.835933328e-001 -4.235539913e+000
 6.833514571e-001 -4.232820034e+000
 6.831063032e-001 -4.230090141e+000
 6.828612685e-001 -4.227369785e+000
 6.826193333e-001 -4.224649906e+000
 6.823741794e-001 -4.221940041e+000
 6.821291447e-001 -4.219230175e+000
 6.818839908e-001 -4.216529846e+000
 6.816420555e-001 -4.213819981e+000
 6.813970208e-001 -4.211120129e+000
 6.811518669e-001 -4.208429813e+000
 6.809099317e-001 -4.205739975e+000
 6.806648970e-001 -4.203050137e+000
 6.804197431e-001 -4.200369835e+000
 6.801779270e-001 -4.197679996e+000
 6.799327731e-001 -4.195010185e+000
 6.796876192e-001 -4.192329884e+000
 6.794425845e-001 -4.189660072e+000
 6.792006493e-001 -4.186999798e+000
 6.789555550e-001 -4.184329987e+000
 6.787104607e-001 -4.181670189e+000
 6.784685254e-001 -4.179019928e+000
 6.782234907e-001 -4.176360130e+000
 6.779783368e-001 -4.173709869e+000
 6.777364016e-001 -4.171070099e+000
 6.774913669e-001 -4.168419838e+000
 6.772462130e-001 -4.165780067e+000
 6.770011187e-001 -4.163149834e+000
 6.767592430e-001 -4.160520077e+000
 6.765140891e-001 -4.157889843e+000
 6.762690544e-001 -4.155260086e+000
 6.760271192e-001 -4.152639866e+000
 6.757819653e-001 -4.150020123e+000
 6.755369306e-001 -4.147399902e+000
 6.752949953e-001 -4.144790173e+000
 6.750498414e-001 -4.142179966e+000
 6.748048067e-001 -4.139579773e+000
 6.745597124e-001 -4.136970043e+000
 6.743177772e-001 -4.134369850e+000
 6.740726829e-001 -4.131780148e+000
 6.738275886e-001 -4.129189968e+000
 6.735857129e-001 -4.126599789e+000
 6.733405590e-001 -4.124010086e+000
 6.730954647e-001 -4.121429920e+000
 6.728535891e-001 -4.118850231e+000
 6.726084352e-001 -4.116270065e+000
 6.723633409e-001 -4.113699913e+000
 6.721182466e-001 -4.111130238e+000
 6.718763113e-001 -4.108560085e+000
 6.716312170e-001 -4.105999947e+000
 6.713861823e-001 -4.103439808e+000
 6.711441875e-001 -4.100880146e+000
 6.708991528e-001 -4.098330021e+000
 6.706540585e-001 -4.095769882e+000
 6.704120636e-001 -4.093229771e+000
 6.701670289e-001 -4.090680122e+000
 6.699219346e-001 -4.088140011e+000
 6.696767807e-001 -4.085599899e+000
 6.694349051e-001 -4.083069801e+000
 6.691898108e-001 -4.080530167e+000
 6.689447165e-001 -4.078010082e+000
 6.687027812e-001 -4.075479984e+000
 6.684576869e-001 -4.072959900e+000
 6.682125926e-001 -4.070439816e+000
 6.679706573e-001 -4.067920208e+000
 6.677255630e-001 -4.065410137e+000
 6.674804688e-001 -4.062900066e+000
 6.672353745e-001 -4.060389996e+000
 6.669934392e-001 -4.057879925e+000
 6.667484045e-001 -4.055379868e+000
 6.665032506e-001 -4.052879810e+000
 6.662613750e-001 -4.050389767e+000
 6.660162807e-001 -4.047890186e+000
 6.657711267e-001 -4.045410156e+000
 6.655292511e-001 -4.042920113e+000
 6.652841568e-001 -4.040440083e+000
 6.650390029e-001 -4.037950039e+000
 6.647939682e-001 -4.035480022e+000
 6.645520329e-001 -4.032999992e+000
 6.643069386e-001 -4.030529976e+000
 6.640618443e-001 -4.028059959e+000
 6.638199091e-001 -4.025599957e+000
 6.635748148e-001 -4.023129940e+000
 6.633297205e-001 -4.020669937e+000
 6.630877852e-001 -4.018209934e+000
 6.628426909e-001 -4.015759945e+000
 6.625975966e-001 -4.013309956e+000
 6.623525620e-001 -4.010859966e+000
 6.621106267e-001 -4.008409977e+000
 6.618654728e-001 -4.005970001e+000
 6.616204381e-001 -4.003530025e+000
 6.613785028e-001 -4.001090050e+000
 6.611333489e-001 -3.998660088e+000
 6.608883142e-001 -3.996229887e+000
 6.606463790e-001 -3.993799925e+000
 6.604012251e-001 -3.991369963e+000
 6.601561904e-001 -3.988950014e+000
 6.599142551e-001 -3.986530066e+000
 6.596691608e-001 -3.984110117e+000
 6.594240665e-001 -3.981699944e+000
 6.591789126e-001 -3.979290009e+000
 6.589370370e-001 -3.976880074e+000
 6.586919427e-001 -3.974469900e+000
 6.584467888e-001 -3.972069979e+000
 6.582049131e-001 -3.969670057e+000
 6.579598188e-001 -3.967269897e+000
 6.577147841e-001 -3.964869976e+000
 6.574728489e-001 -3.962480068e+000
 6.572276950e-001 -3.960089922e+000
 6.569826603e-001 -3.957700014e+000
 6.567375064e-001 -3.955319881e+000
 6.564955711e-001 -3.952939987e+000
 6.562505364e-001 -3.950560093e+000
 6.560053825e-001 -3.948179960e+000
 6.557634473e-001 -3.945810080e+000
 6.555184126e-001 -3.943439960e+000
 6.552732587e-001 -3.941070080e+000
 6.550313830e-001 -3.938699961e+000
 6.547862887e-001 -3.936340094e+000
 6.545411348e-001 -3.933979988e+000
 6.542961001e-001 -3.931619883e+000
 6.540541649e-001 -3.929260015e+000
 6.538090110e-001 -3.926909924e+000
 6.535639763e-001 -3.924560070e+000
 6.533220410e-001 -3.922209978e+000
 6.530770063e-001 -3.919869900e+000
 6.528318524e-001 -3.917530060e+000
 6.525899172e-001 -3.915189981e+000
 6.523448825e-001 -3.912849903e+000
 6.520997286e-001 -3.910510063e+000
 6.518546343e-001 -3.908179998e+000
 6.516127586e-001 -3.905849934e+000
 6.513676047e-001 -3.903529882e+000
 6.511225104e-001 -3.901200056e+000
 6.508806348e-001 -3.898880005e+000
 6.506354809e-001 -3.896559954e+000
 6.503904462e-001 -3.894239902e+000
 6.501485109e-001 -3.891930103e+000
 6.499033570e-001 -3.889620066e+000
 6.496583223e-001 -3.887310028e+000
 6.494131684e-001 -3.884999990e+000
 6.491712332e-001 -3.882699966e+000
 6.489261985e-001 -3.880389929e+000
 6.486810446e-001 -3.878099918e+000
 6.484392285e-001 -3.875799894e+000
 6.481940746e-001 -3.873500109e+000
 6.479489207e-001 -3.871210098e+000
 6.477071047e-001 -3.868920088e+000
 6.474619508e-001 -3.866630077e+000
 6.472167969e-001 -3.864350080e+000
 6.469717622e-001 -3.862070084e+000
 6.467298269e-001 -3.859790087e+000
 6.464847326e-001 -3.857510090e+000
 6.462396383e-001 -3.855240107e+000
 6.459977031e-001 -3.852960110e+000
 6.457526684e-001 -3.850689888e+000
 6.455075145e-001 -3.848419905e+000
 6.452655792e-001 -3.846159935e+000
 6.450205445e-001 -3.843899965e+000
 6.447753906e-001 -3.841629982e+000
 6.445302963e-001 -3.839380026e+000
 6.442884207e-001 -3.837120056e+000
 6.440432668e-001 -3.834870100e+000
 6.437982321e-001 -3.832609892e+000
 6.435562968e-001 -3.830369949e+000
 6.433111429e-001 -3.828119993e+000
 6.430661082e-001 -3.825870037e+000
 6.428241730e-001 -3.823630095e+000
 6.425790191e-001 -3.821389914e+000
 6.423339844e-001 -3.819159985e+000
 6.420888901e-001 -3.816920042e+000
 6.418469548e-001 -3.814690113e+000
 6.416018605e-001 -3.812459946e+000
 6.413567662e-001 -3.810230017e+000
 6.411148906e-001 -3.808000088e+000
 6.408697367e-001 -3.805779934e+000
 6.406246424e-001 -3.803560019e+000
 6.403827667e-001 -3.801340103e+000
 6.401376128e-001 -3.799119949e+000
 6.398925185e-001 -3.796910048e+000
 6.396474242e-001 -3.794689894e+000
 6.394054890e-001 -3.792479992e+000
 6.391604543e-001 -3.790270090e+000
 6.389153600e-001 -3.788069963e+000
 6.386733651e-001 -3.785870075e+000
 6.384283304e-001 -3.783659935e+000
 6.381832361e-001 -3.781460047e+000
 6.379412413e-001 -3.779269934e+000
 6.376962066e-001 -3.777070045e+000
 6.374511123e-001 -3.774879932e+000
 6.372060180e-001 -3.772690058e+000
 6.369640827e-001 -3.770499945e+000
 6.367189884e-001 -3.768320084e+000
 6.364738941e-001 -3.766129971e+000
 6.362319589e-001 -3.763950109e+000
 6.359868646e-001 -3.761770010e+000
 6.357417703e-001 -3.759589911e+000
 6.354998350e-001 -3.757420063e+000
 6.352547407e-001 -3.755239964e+000
 6.350096464e-001 -3.753070116e+000
 6.347677112e-001 -3.750900030e+000
 6.345226169e-001 -3.748739958e+000
 6.342775822e-001 -3.746570110e+000
 6.340324879e-001 -3.744410038e+000
 6.337904930e-001 -3.742249966e+000
 6.335454583e-001 -3.740089893e+000
 6.333003640e-001 -3.737930059e+000
 6.330584288e-001 -3.735780001e+000
 6.328133345e-001 -3.733629942e+000
 6.325682402e-001 -3.731479883e+000
 6.323263049e-001 -3.729330063e+000
 6.320812106e-001 -3.727180004e+000
 6.318361163e-001 -3.725039959e+000
 6.315910220e-001 -3.722899914e+000
 6.313490868e-001 -3.720760107e+000
 6.311039925e-001 -3.718620062e+000
 6.308588982e-001 -3.716490030e+000
 6.306169629e-001 -3.714349985e+000
 6.303718686e-001 -3.712219954e+000
 6.301267743e-001 -3.710089922e+000
 6.298848391e-001 -3.707959890e+000
 6.296398044e-001 -3.705840111e+000
 6.293947101e-001 -3.703710079e+000
 6.291495562e-001 -3.701590061e+000
 6.289076805e-001 -3.699470043e+000
 6.286625862e-001 -3.697360039e+000
 6.284174919e-001 -3.695240021e+000
 6.281755567e-001 -3.693130016e+000
 6.279304624e-001 -3.691009998e+000
 6.276853681e-001 -3.688899994e+000
 6.274434328e-001 -3.686800003e+000
 6.271983385e-001 -3.684689999e+000
 6.269532442e-001 -3.682590008e+000
 6.267081499e-001 -3.680490017e+000
 6.264662147e-001 -3.678390026e+000
 6.262211204e-001 -3.676290035e+000
 6.259760261e-001 -3.674190044e+000
 6.257340908e-001 -3.672100067e+000
 6.254889965e-001 -3.670010090e+000
 6.252439022e-001 -3.667920113e+000
 6.250019670e-001 -3.665829897e+000
 6.247569323e-001 -3.663739920e+000
 6.245117784e-001 -3.661659956e+000
 6.242666841e-001 -3.659569979e+000
 6.240248084e-001 -3.657490015e+000
 6.237797141e-001 -3.655410051e+000
 6.235345602e-001 -3.653340101e+000
 6.232926846e-001 -3.651259899e+000
 6.230475903e-001 -3.649189949e+000
 6.228024960e-001 -3.647119999e+000
 6.225605607e-001 -3.645050049e+000
 6.223154664e-001 -3.642980099e+000
 6.220703721e-001 -3.640919924e+000
 6.218252778e-001 -3.638849974e+000
 6.215833426e-001 -3.636790037e+000
 6.213382483e-001 -3.634730101e+000
 6.210931540e-001 -3.632669926e+000
 6.208512187e-001 -3.630609989e+000
 6.206061244e-001 -3.628560066e+000
 6.203610301e-001 -3.626509905e+000
 6.201191545e-001 -3.624459982e+000
 6.198740005e-001 -3.622410059e+000
 6.196289063e-001 -3.620359898e+000
 6.193838120e-001 -3.618309975e+000
 6.191419363e-001 -3.616270065e+000
 6.188967824e-001 -3.614229918e+000
 6.186516881e-001 -3.612190008e+000
 6.184098125e-001 -3.610150099e+000
 6.181647182e-001 -3.608109951e+000
 6.179195642e-001 -3.606080055e+000
 6.176776886e-001 -3.604039907e+000
 6.174325943e-001 -3.602010012e+000
 6.171874404e-001 -3.599980116e+000
 6.169423461e-001 -3.597959995e+000
 6.167004704e-001 -3.595930099e+000
 6.164553761e-001 -3.593909979e+000
 6.162102222e-001 -3.591880083e+000
 6.159683466e-001 -3.589859962e+000
 6.157232523e-001 -3.587840080e+000
 6.154781580e-001 -3.585829973e+000
 6.152362227e-001 -3.583810091e+000
 6.149911284e-001 -3.581799984e+000
 6.147460341e-001 -3.579790115e+000
 6.145009398e-001 -3.577769995e+000
 6.142590046e-001 -3.575769901e+000
 6.140139103e-001 -3.573760033e+000
 6.137688160e-001 -3.571749926e+000
 6.135268807e-001 -3.569750071e+000
 6.132817864e-001 -3.567749977e+000
 6.130366921e-001 -3.565749884e+000
 6.127948165e-001 -3.563750029e+000
 6.125496626e-001 -3.561749935e+000
 6.123045683e-001 -3.559760094e+000
 6.120594740e-001 -3.557760000e+000
 6.118175983e-001 -3.555769920e+000
 6.115724444e-001 -3.553780079e+000
 6.113273501e-001 -3.551789999e+000
 6.110854745e-001 -3.549809933e+000
 6.108403802e-001 -3.547820091e+000
 6.105952859e-001 -3.545840025e+000
 6.103533506e-001 -3.543859959e+000
 6.101082563e-001 -3.541879892e+000
 6.098631620e-001 -3.539900064e+000
 6.096212268e-001 -3.537919998e+000
 6.093761325e-001 -3.535949945e+000
 6.091310382e-001 -3.533970118e+000
 6.088859439e-001 -3.532000065e+000
 6.086440086e-001 -3.530030012e+000
 6.083989143e-001 -3.528059959e+000
 6.081538200e-001 -3.526089907e+000
 6.079118848e-001 -3.524130106e+000
 6.076667905e-001 -3.522160053e+000
 6.074216962e-001 -3.520200014e+000
 6.071798205e-001 -3.518239975e+000
 6.069346666e-001 -3.516279936e+000
 6.066895723e-001 -3.514319897e+000
 6.064445376e-001 -3.512370110e+000
 6.062026024e-001 -3.510410070e+000
 6.059574485e-001 -3.508460045e+000
 6.057124138e-001 -3.506510019e+000
 6.054704785e-001 -3.504559994e+000
 6.052253842e-001 -3.502609968e+000
 6.049802899e-001 -3.500659943e+000
 6.047383547e-001 -3.498719931e+000
 6.044932604e-001 -3.496779919e+000
 6.042481661e-001 -3.494829893e+000
 6.040030718e-001 -3.492889881e+000
 6.037611365e-001 -3.490950108e+000
 6.035160422e-001 -3.489020109e+000
 6.032709479e-001 -3.487080097e+000
 6.030290127e-001 -3.485150099e+000
 6.027839184e-001 -3.483210087e+000
 6.025388241e-001 -3.481280088e+000
 6.022968888e-001 -3.479350090e+000
 6.020517945e-001 -3.477420092e+000
 6.018067598e-001 -3.475500107e+000
 6.015616655e-001 -3.473570108e+000
 6.013196707e-001 -3.471649885e+000
 6.010746360e-001 -3.469729900e+000
 6.008295417e-001 -3.467799902e+000
 6.005876064e-001 -3.465889931e+000
 6.003425121e-001 -3.463969946e+000
 6.000974178e-001 -3.462049961e+000
 5.998554826e-001 -3.460139990e+000
 5.996103883e-001 -3.458220005e+000
 5.993652940e-001 -3.456310034e+000
 5.991201997e-001 -3.454400063e+000
 5.988782644e-001 -3.452490091e+000
 5.986331701e-001 -3.450579882e+000
 5.983880758e-001 -3.448679924e+000
 5.981461406e-001 -3.446769953e+000
 5.979010463e-001 -3.444869995e+000
 5.976559520e-001 -3.442970037e+000
 5.974140167e-001 -3.441070080e+000
 5.971689820e-001 -3.439169884e+000
 5.969238877e-001 -3.437269926e+000
 5.966787338e-001 -3.435379982e+000
 5.964368582e-001 -3.433480024e+000
 5.961917639e-001 -3.431590080e+000
 5.959466696e-001 -3.429699898e+000
 5.957047343e-001 -3.427809954e+000
 5.954596400e-001 -3.425920010e+000
 5.952145457e-001 -3.424030066e+000
 5.949726105e-001 -3.422139883e+000
 5.947275162e-001 -3.420259953e+000
 5.944824219e-001 -3.418380022e+000
 5.942373276e-001 -3.416490078e+000
 5.939953923e-001 -3.414609909e+000
 5.937502980e-001 -3.412729979e+000
 5.935052037e-001 -3.410860062e+000
 5.932632685e-001 -3.408979893e+000
 5.930181742e-001 -3.407099962e+000
 5.927730799e-001 -3.405230045e+000
 5.925311446e-001 -3.403359890e+000
 5.922861099e-001 -3.401489973e+000
 5.920409560e-001 -3.399620056e+000
 5.917958617e-001 -3.397749901e+000
 5.915539861e-001 -3.395879984e+000
 5.913088918e-001 -3.394020081e+000
 5.910637379e-001 -3.392149925e+000
 5.908218622e-001 -3.390290022e+000
 5.905767679e-001 -3.388430119e+000
 5.903316736e-001 -3.386569977e+000
 5.900897384e-001 -3.384710073e+000
 5.898446441e-001 -3.382849932e+000
 5.895995498e-001 -3.381000042e+000
 5.893544555e-001 -3.379139900e+000
 5.891125202e-001 -3.377290010e+000
 5.888674259e-001 -3.375439882e+000
 5.886223316e-001 -3.373589993e+000
 5.883803964e-001 -3.371740103e+000
 5.881353021e-001 -3.369889975e+000
 5.878902078e-001 -3.368040085e+000
 5.876483321e-001 -3.366199970e+000
 5.874031782e-001 -3.364350080e+000
 5.871580839e-001 -3.362509966e+000
 5.869129896e-001 -3.360670090e+000
 5.866711140e-001 -3.358829975e+000
 5.864259601e-001 -3.356990099e+000
 5.861808658e-001 -3.355149984e+000
 5.859389901e-001 -3.353319883e+000
 5.856938958e-001 -3.351480007e+000
 5.854487419e-001 -3.349649906e+000
 5.852068663e-001 -3.347810030e+000
 5.849617720e-001 -3.345979929e+000
 5.847166777e-001 -3.344150066e+000
 5.844747424e-001 -3.342319965e+000
 5.842296481e-001 -3.340500116e+000
 5.839845538e-001 -3.338670015e+000
 5.837394595e-001 -3.336839914e+000
 5.834975243e-001 -3.335020065e+000
 5.832524300e-001 -3.333199978e+000
 5.830073357e-001 -3.331379890e+000
 5.827654004e-001 -3.329560041e+000
 5.825203061e-001 -3.327739954e+000
 5.822752118e-001 -3.325920105e+000
 5.820333362e-001 -3.324100018e+000
 5.817881823e-001 -3.322289944e+000
 5.815430880e-001 -3.320480108e+000
 5.812979937e-001 -3.318660021e+000
 5.810561180e-001 -3.316849947e+000
 5.808109641e-001 -3.315040112e+000
 5.805658698e-001 -3.313230038e+000
 5.803239942e-001 -3.311419964e+000
 5.800788999e-001 -3.309619904e+000
 5.798337460e-001 -3.307810068e+000
 5.795918703e-001 -3.306010008e+000
 5.793467760e-001 -3.304209948e+000
 5.791016817e-001 -3.302400112e+000
 5.788565278e-001 -3.300600052e+000
 5.786146522e-001 -3.298799992e+000
 5.783695579e-001 -3.297009945e+000
 5.781244636e-001 -3.295209885e+000
 5.778825283e-001 -3.293410063e+000
 5.776374340e-001 -3.291620016e+000
 5.773923397e-001 -3.289829969e+000
 5.771504045e-001 -3.288029909e+000
 5.769053102e-001 -3.286240101e+000
 5.766602159e-001 -3.284450054e+000
 5.764151216e-001 -3.282660007e+000
 5.761731863e-001 -3.280879974e+000
 5.759280920e-001 -3.279089928e+000
 5.756829977e-001 -3.277299881e+000
 5.754411221e-001 -3.275520086e+000
 5.751959682e-001 -3.273740053e+000
 5.749508739e-001 -3.271960020e+000
 5.747089982e-001 -3.270169973e+000
 5.744639039e-001 -3.268399954e+000
 5.742187500e-001 -3.266619921e+000
 5.739737153e-001 -3.264839888e+000
 5.737317801e-001 -3.263060093e+000
 5.734866261e-001 -3.261290073e+000
 5.732415915e-001 -3.259510040e+000
 5.729996562e-001 -3.257740021e+000
 5.727545619e-001 -3.255970001e+000
 5.725094676e-001 -3.254199982e+000
 5.722675323e-001 -3.252429962e+000
 5.720224380e-001 -3.250659943e+000
 5.717773438e-001 -3.248899937e+000
 5.715322495e-001 -3.247129917e+000
 5.712903142e-001 -3.245359898e+000
 5.710452199e-001 -3.243599892e+000
 5.708001256e-001 -3.241839886e+000
 5.705581903e-001 -3.240080118e+000
 5.703130960e-001 -3.238320112e+000
 5.700680017e-001 -3.236560106e+000
 5.698260665e-001 -3.234800100e+000
 5.695809722e-001 -3.233040094e+000
 5.693359375e-001 -3.231290102e+000
 5.690908432e-001 -3.229530096e+000
 5.688488483e-001 -3.227780104e+000
 5.686038136e-001 -3.226020098e+000
 5.683587193e-001 -3.224270105e+000
 5.681167841e-001 -3.222520113e+000
 5.678716898e-001 -3.220769882e+000
 5.676265955e-001 -3.219019890e+000
 5.673846602e-001 -3.217279911e+000
 5.671395659e-001 -3.215529919e+000
 5.668944716e-001 -3.213779926e+000
 5.666493773e-001 -3.212039948e+000
 5.664074421e-001 -3.210299969e+000
 5.661623478e-001 -3.208549976e+000
 5.659172535e-001 -3.206809998e+000
 5.656753182e-001 -3.205070019e+000
 5.654302239e-001 -3.203330040e+000
 5.651851892e-001 -3.201600075e+000
 5.649431944e-001 -3.199860096e+000
 5.646981001e-001 -3.198120117e+000
 5.644530654e-001 -3.196389914e+000
 5.642079711e-001 -3.194649935e+000
 5.639660358e-001 -3.192919970e+000
 5.637209415e-001 -3.191190004e+000
 5.634758472e-001 -3.189460039e+000
 5.632339120e-001 -3.187730074e+000
 5.629888177e-001 -3.186000109e+000
 5.627437234e-001 -3.184269905e+000
 5.625017881e-001 -3.182549953e+000
 5.622566938e-001 -3.180819988e+000
 5.620115995e-001 -3.179100037e+000
 5.617665052e-001 -3.177370071e+000
 5.615245700e-001 -3.175649881e+000
 5.612794757e-001 -3.173929930e+000
 5.610343814e-001 -3.172209978e+000
 5.607924461e-001 -3.170490026e+000
 5.605474114e-001 -3.168770075e+000
 5.603022575e-001 -3.167049885e+000
 5.600603223e-001 -3.165339947e+000
 5.598152876e-001 -3.163619995e+000
 5.595701933e-001 -3.161910057e+000
 5.593250394e-001 -3.160190105e+000
 5.590831637e-001 -3.158479929e+000
 5.588380694e-001 -3.156769991e+000
 5.585929751e-001 -3.155060053e+000
 5.583510399e-001 -3.153350115e+000
 5.581059456e-001 -3.151639938e+000
 5.578608513e-001 -3.149930000e+000
 5.576189160e-001 -3.148220062e+000
 5.573738217e-001 -3.146519899e+000
 5.571287274e-001 -3.144809961e+000
 5.568867922e-001 -3.143110037e+000
 5.566416979e-001 -3.141410112e+000
 5.563966036e-001 -3.139699936e+000
 5.561515093e-001 -3.138000011e+000
 5.559096336e-001 -3.136300087e+000
 5.556644797e-001 -3.134599924e+000
 5.554193854e-001 -3.132910013e+000
 5.551775098e-001 -3.131210089e+000
 5.549324155e-001 -3.129509926e+000
 5.546872616e-001 -3.127820015e+000
 5.544453859e-001 -3.126120090e+000
 5.542002916e-001 -3.124429941e+000
 5.539551973e-001 -3.122740030e+000
 5.537100434e-001 -3.121040106e+000
 5.534681678e-001 -3.119349957e+000
 5.532230735e-001 -3.117660046e+000
 5.529779196e-001 -3.115979910e+000
 5.527360439e-001 -3.114289999e+000
 5.524909496e-001 -3.112600088e+000
 5.522458553e-001 -3.110909939e+000
 5.520039201e-001 -3.109230042e+000
 5.517588258e-001 -3.107549906e+000
 5.515137315e-001 -3.105859995e+000
 5.512686372e-001 -3.104180098e+000
 5.510267019e-001 -3.102499962e+000
 5.507816076e-001 -3.100820065e+000
 5.505365133e-001 -3.099139929e+000
 5.502946377e-001 -3.097460032e+000
 5.500494838e-001 -3.095779896e+000
 5.498043895e-001 -3.094099998e+000
 5.495625138e-001 -3.092430115e+000
 5.493173599e-001 -3.090749979e+000
 5.490722656e-001 -3.089080095e+000
 5.488271713e-001 -3.087409973e+000
 5.485852957e-001 -3.085730076e+000
 5.483401418e-001 -3.084059954e+000
 5.480950475e-001 -3.082390070e+000
 5.478531718e-001 -3.080719948e+000
 5.476080775e-001 -3.079050064e+000
 5.473629236e-001 -3.077379942e+000
 5.471210480e-001 -3.075720072e+000
 5.468759537e-001 -3.074049950e+000
 5.466308594e-001 -3.072390079e+000
 5.463857055e-001 -3.070719957e+000
 5.461438298e-001 -3.069060087e+000
 5.458987355e-001 -3.067389965e+000
 5.456536412e-001 -3.065730095e+000
 5.454117060e-001 -3.064069986e+000
 5.451666117e-001 -3.062410116e+000
 5.449215174e-001 -3.060750008e+000
 5.446795821e-001 -3.059089899e+000
 5.444344878e-001 -3.057430029e+000
 5.441893935e-001 -3.055779934e+000
 5.439442992e-001 -3.054120064e+000
 5.437023640e-001 -3.052469969e+000
 5.434572697e-001 -3.050810099e+000
 5.432121754e-001 -3.049160004e+000
 5.429702997e-001 -3.047509909e+000
 5.427251458e-001 -3.045850039e+000
 5.424800515e-001 -3.044199944e+000
 5.422381759e-001 -3.042550087e+000
 5.419930816e-001 -3.040899992e+000
 5.417479277e-001 -3.039259911e+000
 5.415028930e-001 -3.037610054e+000
 5.412609577e-001 -3.035959959e+000
 5.410158634e-001 -3.034320116e+000
 5.407707691e-001 -3.032670021e+000
 5.405288339e-001 -3.031029940e+000
 5.402837396e-001 -3.029380083e+000
 5.400386453e-001 -3.027740002e+000
 5.397967100e-001 -3.026099920e+000
 5.395516157e-001 -3.024460077e+000
 5.393065214e-001 -3.022819996e+000
 5.390614271e-001 -3.021179914e+000
 5.388194919e-001 -3.019540071e+000
 5.385743976e-001 -3.017899990e+000
 5.383293033e-001 -3.016259909e+000
 5.380873680e-001 -3.014630079e+000
 5.378422737e-001 -3.012989998e+000
 5.375971794e-001 -3.011359930e+000
 5.373553038e-001 -3.009720087e+000
 5.371101499e-001 -3.008090019e+000
 5.368650556e-001 -3.006459951e+000
 5.366200209e-001 -3.004829884e+000
 5.363780856e-001 -3.003200054e+000
 5.361329913e-001 -3.001569986e+000
 5.358878970e-001 -2.999939919e+000
 5.356459618e-001 -2.998310089e+000
 5.354008675e-001 -2.996680021e+000
 5.351557732e-001 -2.995049953e+000
 5.349138379e-001 -2.993429899e+000
 5.346687436e-001 -2.991800070e+000
 5.344236493e-001 -2.990180016e+000
 5.341785550e-001 -2.988559961e+000
 5.339366198e-001 -2.986929893e+000
 5.336915255e-001 -2.985310078e+000
 5.334464312e-001 -2.983690023e+000
 5.332044959e-001 -2.982069969e+000
 5.329594016e-001 -2.980449915e+000
 5.327143669e-001 -2.978830099e+000
 5.324723721e-001 -2.977210045e+000
 5.322272778e-001 -2.975589991e+000
 5.319822431e-001 -2.973979950e+000
 5.317403078e-001 -2.972359896e+000
 5.314952135e-001 -2.970750093e+000
 5.312501192e-001 -2.969130039e+000
 5.310050249e-001 -2.967519999e+000
 5.307630897e-001 -2.965899944e+000
 5.305179954e-001 -2.964289904e+000
 5.302729011e-001 -2.962680101e+000
 5.300309658e-001 -2.961070061e+000
 5.297858715e-001 -2.959460020e+000
 5.295407772e-001 -2.957849979e+000
 5.292988420e-001 -2.956239939e+000
 5.290537477e-001 -2.954629898e+000
 5.288086534e-001 -2.953030109e+000
 5.285635591e-001 -2.951420069e+000
 5.283216238e-001 -2.949820042e+000
 5.280765891e-001 -2.948210001e+000
 5.278314352e-001 -2.946609974e+000
 5.275895000e-001 -2.944999933e+000
 5.273444653e-001 -2.943399906e+000
 5.270993710e-001 -2.941800117e+000
 5.268574357e-001 -2.940200090e+000
 5.266123414e-001 -2.938600063e+000
 5.263672471e-001 -2.937000036e+000
 5.261221528e-001 -2.935400009e+000
 5.258802176e-001 -2.933799982e+000
 5.256351233e-001 -2.932199955e+000
 5.253900290e-001 -2.930599928e+000
 5.251480937e-001 -2.929009914e+000
 5.249029994e-001 -2.927409887e+000
 5.246579051e-001 -2.925820112e+000
 5.244159698e-001 -2.924220085e+000
 5.241708755e-001 -2.922630072e+000
 5.239257813e-001 -2.921040058e+000
 5.236806870e-001 -2.919440031e+000
 5.234387517e-001 -2.917850018e+000
 5.231936574e-001 -2.916260004e+000
 5.229485631e-001 -2.914669991e+000
 5.227066875e-001 -2.913079977e+000
 5.224615932e-001 -2.911489964e+000
 5.222164392e-001 -2.909909964e+000
 5.219745636e-001 -2.908319950e+000
 5.217294693e-001 -2.906729937e+000
 5.214843750e-001 -2.905149937e+000
 5.212392211e-001 -2.903559923e+000
 5.209973454e-001 -2.901979923e+000
 5.207522511e-001 -2.900389910e+000
 5.205071568e-001 -2.898809910e+000
 5.202652216e-001 -2.897229910e+000
 5.200201273e-001 -2.895649910e+000
 5.197750330e-001 -2.894059896e+000
 5.195330977e-001 -2.892479897e+000
 5.192880034e-001 -2.890899897e+000
 5.190429091e-001 -2.889319897e+000
 5.187978148e-001 -2.887749910e+000
 5.185558796e-001 -2.886169910e+000
 5.183107853e-001 -2.884589911e+000
 5.180656910e-001 -2.883009911e+000
 5.178238153e-001 -2.881439924e+000
 5.175786614e-001 -2.879859924e+000
 5.173335671e-001 -2.878289938e+000
 5.170916915e-001 -2.876719952e+000
 5.168465972e-001 -2.875139952e+000
 5.166014433e-001 -2.873569965e+000
 5.163563490e-001 -2.871999979e+000
 5.161144733e-001 -2.870429993e+000
 5.158693790e-001 -2.868860006e+000
 5.156242251e-001 -2.867290020e+000
 5.153823495e-001 -2.865720034e+000
 5.151372552e-001 -2.864150047e+000
 5.148921609e-001 -2.862580061e+000
 5.146502256e-001 -2.861010075e+000
 5.144051313e-001 -2.859450102e+000
 5.141600370e-001 -2.857880116e+000
 5.139149427e-001 -2.856309891e+000
 5.136730075e-001 -2.854749918e+000
 5.134279132e-001 -2.853189945e+000
 5.131828189e-001 -2.851619959e+000
 5.129408836e-001 -2.850059986e+000
 5.126957893e-001 -2.848500013e+000
 5.124506950e-001 -2.846930027e+000
 5.122088194e-001 -2.845370054e+000
 5.119636655e-001 -2.843810081e+000
 5.117185712e-001 -2.842250109e+000
 5.114734769e-001 -2.840689898e+000
 5.112316012e-001 -2.839139938e+000
 5.109864473e-001 -2.837579966e+000
 5.107413530e-001 -2.836019993e+000
 5.104994774e-001 -2.834460020e+000
 5.102543831e-001 -2.832910061e+000
 5.100092292e-001 -2.831350088e+000
 5.097673535e-001 -2.829799891e+000
 5.095222592e-001 -2.828239918e+000
 5.092771053e-001 -2.826689959e+000
 5.090320706e-001 -2.825139999e+000
 5.087901354e-001 -2.823580027e+000
 5.085450411e-001 -2.822030067e+000
 5.082999468e-001 -2.820480108e+000
 5.080580115e-001 -2.818929911e+000
 5.078129172e-001 -2.817379951e+000
 5.075678229e-001 -2.815829992e+000
 5.073258877e-001 -2.814280033e+000
 5.070807934e-001 -2.812730074e+000
 5.068356991e-001 -2.811189890e+000
 5.065938234e-001 -2.809639931e+000
 5.063486695e-001 -2.808089972e+000
 5.061035752e-001 -2.806550026e+000
 5.058584809e-001 -2.805000067e+000
 5.056165457e-001 -2.803459883e+000
 5.053714514e-001 -2.801909924e+000
 5.051263571e-001 -2.800369978e+000
 5.048844814e-001 -2.798820019e+000
 5.046393275e-001 -2.797280073e+000
 5.043942332e-001 -2.795739889e+000
 5.041523576e-001 -2.794199944e+000
 5.039072633e-001 -2.792659998e+000
 5.036621690e-001 -2.791120052e+000
 5.034170747e-001 -2.789580107e+000
 5.031751394e-001 -2.788039923e+000
 5.029300451e-001 -2.786499977e+000
 5.026849508e-001 -2.784960032e+000
 5.024430156e-001 -2.783430099e+000
 5.021979213e-001 -2.781889915e+000
 5.019528270e-001 -2.780349970e+000
 5.017108917e-001 -2.778820038e+000
 5.014657974e-001 -2.777280092e+000
 5.012207031e-001 -2.775749922e+000
 5.009756088e-001 -2.774219990e+000
 5.007336736e-001 -2.772680044e+000
 5.004885793e-001 -2.771150112e+000
 5.002435446e-001 -2.769619942e+000
 5.000015497e-001 -2.768090010e+000
 4.997564852e-001 -2.766550064e+000
 4.995113909e-001 -2.765019894e+000
 4.992694855e-001 -2.763489962e+000
 4.990243614e-001 -2.761960030e+000
 4.987792671e-001 -2.760440111e+000
 4.985341728e-001 -2.758909941e+000
 4.982922673e-001 -2.757380009e+000
 4.980471432e-001 -2.755850077e+000
 4.978020489e-001 -2.754329920e+000
 4.975601733e-001 -2.752799988e+000
 4.973150790e-001 -2.751270056e+000
 4.970699549e-001 -2.749749899e+000
 4.968280494e-001 -2.748219967e+000
 4.965829551e-001 -2.746700048e+000
 4.963378608e-001 -2.745179892e+000
 4.960927367e-001 -2.743649960e+000
 4.958508313e-001 -2.742130041e+000
 4.956057370e-001 -2.740609884e+000
 4.953606427e-001 -2.739089966e+000
 4.951187074e-001 -2.737570047e+000
 4.948736131e-001 -2.736049891e+000
 4.946285188e-001 -2.734529972e+000
 4.943865836e-001 -2.733010054e+000
 4.941414893e-001 -2.731489897e+000
 4.938963950e-001 -2.729969978e+000
 4.936513007e-001 -2.728450060e+000
 4.934093654e-001 -2.726939917e+000
 4.931642711e-001 -2.725419998e+000
 4.929192066e-001 -2.723900080e+000
 4.926773012e-001 -2.722389936e+000
 4.924321771e-001 -2.720870018e+000
 4.921870828e-001 -2.719360113e+000
 4.919451773e-001 -2.717849970e+000
 4.917000830e-001 -2.716330051e+000
 4.914549589e-001 -2.714819908e+000
 4.912098646e-001 -2.713310003e+000
 4.909679592e-001 -2.711790085e+000
 4.907228649e-001 -2.710279942e+000
 4.904777408e-001 -2.708770037e+000
 4.902358353e-001 -2.707259893e+000
 4.899907410e-001 -2.705749989e+000
 4.897456169e-001 -2.704240084e+000
 4.895037115e-001 -2.702729940e+000
 4.892586172e-001 -2.701230049e+000
 4.890135229e-001 -2.699719906e+000
 4.887683988e-001 -2.698210001e+000
 4.885264933e-001 -2.696700096e+000
 4.882814288e-001 -2.695199966e+000
 4.880363345e-001 -2.693690062e+000
 4.877943993e-001 -2.692189932e+000
 4.875493050e-001 -2.690680027e+000
 4.873042107e-001 -2.689179897e+000
 4.870623052e-001 -2.687669992e+000
 4.868171811e-001 -2.686170101e+000
 4.865720868e-001 -2.684669971e+000
 4.863269925e-001 -2.683160067e+000
 4.860850871e-001 -2.681659937e+000
 4.858399630e-001 -2.680160046e+000
 4.855948687e-001 -2.678659916e+000
 4.853529632e-001 -2.677160025e+000
 4.851078391e-001 -2.675659895e+000
 4.848627448e-001 -2.674160004e+000
 4.846208394e-001 -2.672660112e+000
 4.843757451e-001 -2.671159983e+000
 4.841306210e-001 -2.669660091e+000
 4.838855267e-001 -2.668159962e+000
 4.836436510e-001 -2.666670084e+000
 4.833985567e-001 -2.665169954e+000
 4.831534326e-001 -2.663670063e+000
 4.829115272e-001 -2.662179947e+000
 4.826664329e-001 -2.660680056e+000
 4.824213386e-001 -2.659189939e+000
 4.821794033e-001 -2.657690048e+000
 4.819343090e-001 -2.656199932e+000
 4.816892147e-001 -2.654710054e+000
 4.814472795e-001 -2.653209925e+000
 4.812021852e-001 -2.651720047e+000
 4.809570909e-001 -2.650229931e+000
 4.807119966e-001 -2.648740053e+000
 4.804700613e-001 -2.647249937e+000
 4.802249670e-001 -2.645760059e+000
 4.799798727e-001 -2.644269943e+000
 4.797379673e-001 -2.642780066e+000
 4.794928432e-001 -2.641289949e+000
 4.792477489e-001 -2.639800072e+000
 4.790058732e-001 -2.638309956e+000
 4.787607789e-001 -2.636820078e+000
 4.785156548e-001 -2.635329962e+000
 4.782705605e-001 -2.633850098e+000
 4.780286551e-001 -2.632359982e+000
 4.777835608e-001 -2.630870104e+000
 4.775384367e-001 -2.629390001e+000
 4.772965312e-001 -2.627899885e+000
 4.770514369e-001 -2.626420021e+000
 4.768063426e-001 -2.624929905e+000
 4.765644073e-001 -2.623450041e+000
 4.763193130e-001 -2.621969938e+000
 4.760742188e-001 -2.620480061e+000
 4.758291245e-001 -2.618999958e+000
 4.755871892e-001 -2.617520094e+000
 4.753420949e-001 -2.616039991e+000
 4.750970006e-001 -2.614559889e+000
 4.748550653e-001 -2.613080025e+000
 4.746099710e-001 -2.611589909e+000
 4.743649065e-001 -2.610110044e+000
 4.741230011e-001 -2.608639956e+000
 4.738778770e-001 -2.607160091e+000
 4.736327827e-001 -2.605679989e+000
 4.733876884e-001 -2.604199886e+000
 4.731457829e-001 -2.602720022e+000
 4.729006588e-001 -2.601239920e+000
 4.726555645e-001 -2.599770069e+000
 4.724136591e-001 -2.598289967e+000
 4.721685648e-001 -2.596810102e+000
 4.719234407e-001 -2.595340014e+000
 4.716815352e-001 -2.593859911e+000
 4.714364409e-001 -2.592390060e+000
 4.711913466e-001 -2.590909958e+000
 4.709462225e-001 -2.589440107e+000
 4.707043171e-001 -2.587970018e+000
 4.704592228e-001 -2.586489916e+000
 4.702141583e-001 -2.585020065e+000
 4.699721932e-001 -2.583549976e+000
 4.697271287e-001 -2.582079887e+000
 4.694820344e-001 -2.580610037e+000
 4.692400694e-001 -2.579129934e+000
 4.689950049e-001 -2.577660084e+000
 4.687499106e-001 -2.576189995e+000
 4.685048163e-001 -2.574719906e+000
 4.682628810e-001 -2.573250055e+000
 4.680177867e-001 -2.571789980e+000
 4.677726924e-001 -2.570319891e+000
 4.675307870e-001 -2.568850040e+000
 4.672856629e-001 -2.567379951e+000
 4.670405686e-001 -2.565910101e+000
 4.667986631e-001 -2.564450026e+000
 4.665535688e-001 -2.562979937e+000
 4.663084447e-001 -2.561510086e+000
 4.660633504e-001 -2.560050011e+000
 4.658214450e-001 -2.558579922e+000
 4.655763209e-001 -2.557120085e+000
 4.653312266e-001 -2.555649996e+000
 4.650893509e-001 -2.554189920e+000
 4.648442566e-001 -2.552730083e+000
 4.645991325e-001 -2.551259995e+000
 4.643572271e-001 -2.549799919e+000
 4.641121328e-001 -2.548340082e+000
 4.638670385e-001 -2.546869993e+000
 4.636219144e-001 -2.545409918e+000
 4.633800089e-001 -2.543950081e+000
 4.631349146e-001 -2.542490005e+000
 4.628898203e-001 -2.541029930e+000
 4.626478851e-001 -2.539570093e+000
 4.624027908e-001 -2.538110018e+000
 4.621576965e-001 -2.536649942e+000
 4.619157612e-001 -2.535190105e+000
 4.616706669e-001 -2.533730030e+000
 4.614255726e-001 -2.532269955e+000
 4.611804783e-001 -2.530819893e+000
 4.609385431e-001 -2.529360056e+000
 4.606934488e-001 -2.527899981e+000
 4.604483843e-001 -2.526439905e+000
 4.602064788e-001 -2.524990082e+000
 4.599613547e-001 -2.523530006e+000
 4.597162604e-001 -2.522079945e+000
 4.594743550e-001 -2.520620108e+000
 4.592292607e-001 -2.519170046e+000
 4.589841366e-001 -2.517709970e+000
 4.587390423e-001 -2.516259909e+000
 4.584971368e-001 -2.514800072e+000
 4.582520425e-001 -2.513350010e+000
 4.580069184e-001 -2.511899948e+000
 4.577650130e-001 -2.510440111e+000
 4.575199187e-001 -2.508990049e+000
 4.572748244e-001 -2.507539988e+000
 4.570328891e-001 -2.506089926e+000
 4.567877948e-001 -2.504640102e+000
 4.565427005e-001 -2.503190041e+000
 4.563007653e-001 -2.501739979e+000
 4.560556710e-001 -2.500289917e+000
 4.558106065e-001 -2.498840094e+000
 4.555655122e-001 -2.497390032e+000
 4.553235471e-001 -2.495939970e+000
 4.550784826e-001 -2.494489908e+000
 4.548333883e-001 -2.493040085e+000
 4.545914829e-001 -2.491590023e+000
 4.543463588e-001 -2.490139961e+000
 4.541012645e-001 -2.488699913e+000
 4.538593590e-001 -2.487250090e+000
 4.536142647e-001 -2.485800028e+000
 4.533691406e-001 -2.484359980e+000
 4.531240463e-001 -2.482909918e+000
 4.528821409e-001 -2.481470108e+000
 4.526370466e-001 -2.480020046e+000
 4.523919225e-001 -2.478579998e+000
 4.521500170e-001 -2.477129936e+000
 4.519049227e-001 -2.475689888e+000
 4.516598582e-001 -2.474240065e+000
 4.514178932e-001 -2.472800016e+000
 4.511728287e-001 -2.471359968e+000
 4.509277344e-001 -2.469919920e+000
 4.506826401e-001 -2.468470097e+000
 4.504407048e-001 -2.467030048e+000
 4.501956105e-001 -2.465590000e+000
 4.499505162e-001 -2.464149952e+000
 4.497085810e-001 -2.462709904e+000
 4.494634867e-001 -2.461270094e+000
 4.492183924e-001 -2.459830046e+000
 4.489764869e-001 -2.458389997e+000
 4.487313628e-001 -2.456949949e+000
 4.484862685e-001 -2.455509901e+000
 4.482411742e-001 -2.454070091e+000
 4.479992688e-001 -2.452630043e+000
 4.477541447e-001 -2.451189995e+000
 4.475090504e-001 -2.449749947e+000
 4.472671449e-001 -2.448319912e+000
 4.470220804e-001 -2.446880102e+000
 4.467769265e-001 -2.445440054e+000
 4.465350509e-001 -2.444010019e+000
 4.462899566e-001 -2.442569971e+000
 4.460448623e-001 -2.441129923e+000
 4.457997382e-001 -2.439699888e+000
 4.455578327e-001 -2.438260078e+000
 4.453127384e-001 -2.436830044e+000
 4.450676143e-001 -2.435389996e+000
 4.448257089e-001 -2.433959961e+000
 4.445806146e-001 -2.432519913e+000
 4.443355203e-001 -2.431090117e+000
 4.440935850e-001 -2.429660082e+000
 4.438484907e-001 -2.428220034e+000
 4.436033964e-001 -2.426789999e+000
 4.433583021e-001 -2.425359964e+000
 4.431163669e-001 -2.423929930e+000
 4.428712726e-001 -2.422499895e+000
 4.426261783e-001 -2.421060085e+000
 4.423843026e-001 -2.419630051e+000
 4.421391487e-001 -2.418200016e+000
 4.418940842e-001 -2.416769981e+000
 4.416521788e-001 -2.415339947e+000
 4.414070547e-001 -2.413909912e+000
 4.411619604e-001 -2.412480116e+000
 4.409168661e-001 -2.411050081e+000
 4.406749606e-001 -2.409620047e+000
 4.404298365e-001 -2.408200026e+000
 4.401847422e-001 -2.406769991e+000
 4.399428368e-001 -2.405339956e+000
 4.396977425e-001 -2.403909922e+000
 4.394526184e-001 -2.402489901e+000
 4.392107129e-001 -2.401060104e+000
 4.389656186e-001 -2.399630070e+000
 4.387205243e-001 -2.398210049e+000
 4.384754002e-001 -2.396780014e+000
 4.382334948e-001 -2.395349979e+000
 4.379884005e-001 -2.393929958e+000
 4.377433360e-001 -2.392499924e+000
 4.375013709e-001 -2.391079903e+000
 4.372563064e-001 -2.389650106e+000
 4.370112121e-001 -2.388230085e+000
 4.367692471e-001 -2.386810064e+000
 4.365241826e-001 -2.385380030e+000
 4.362790883e-001 -2.383960009e+000
 4.360339940e-001 -2.382539988e+000
 4.357920587e-001 -2.381109953e+000
 4.355469644e-001 -2.379689932e+000
 4.353018701e-001 -2.378269911e+000
 4.350599647e-001 -2.376849890e+000
 4.348148406e-001 -2.375420094e+000
 4.345697463e-001 -2.374000072e+000
 4.343278408e-001 -2.372580051e+000
 4.340827465e-001 -2.371160030e+000
 4.338376224e-001 -2.369740009e+000
 4.335925281e-001 -2.368319988e+000
 4.333506227e-001 -2.366899967e+000
 4.331055582e-001 -2.365479946e+000
 4.328604043e-001 -2.364059925e+000
 4.326185286e-001 -2.362639904e+000
 4.323734343e-001 -2.361229897e+000
 4.321283400e-001 -2.359810114e+000
 4.318864048e-001 -2.358390093e+000
 4.316413105e-001 -2.356970072e+000
 4.313962162e-001 -2.355550051e+000
 4.311542809e-001 -2.354140043e+000
 4.309091866e-001 -2.352720022e+000
 4.306640923e-001 -2.351300001e+000
 4.304189980e-001 -2.349889994e+000
 4.301770627e-001 -2.348469973e+000
 4.299319685e-001 -2.347049952e+000
 4.296868742e-001 -2.345639944e+000
 4.294449687e-001 -2.344219923e+000
 4.291998446e-001 -2.342809916e+000
 4.289547503e-001 -2.341389894e+000
 4.287128448e-001 -2.339979887e+000
 4.284677804e-001 -2.338570118e+000
 4.282226264e-001 -2.337150097e+000
 4.279775620e-001 -2.335740089e+000
 4.277356565e-001 -2.334320068e+000
 4.274905622e-001 -2.332910061e+000
 4.272454381e-001 -2.331500053e+000
 4.270035326e-001 -2.330090046e+000
 4.267584383e-001 -2.328670025e+000
 4.265133440e-001 -2.327260017e+000
 4.262714088e-001 -2.325850010e+000
 4.260263145e-001 -2.324440002e+000
 4.257812202e-001 -2.323029995e+000
 4.255360961e-001 -2.321619987e+000
 4.252941906e-001 -2.320209980e+000
 4.250490963e-001 -2.318799973e+000
 4.248040020e-001 -2.317389965e+000
 4.245620668e-001 -2.315979958e+000
 4.243169725e-001 -2.314569950e+000
 4.240718782e-001 -2.313159943e+000
 4.238300025e-001 -2.311749935e+000
 4.235848486e-001 -2.310339928e+000
 4.233397841e-001 -2.308929920e+000
 4.230946898e-001 -2.307519913e+000
 4.228527844e-001 -2.306119919e+000
 4.226076603e-001 -2.304709911e+000
 4.223625660e-001 -2.303299904e+000
 4.221206605e-001 -2.301889896e+000
 4.218755364e-001 -2.300489902e+000
 4.216304421e-001 -2.299079895e+000
 4.213885367e-001 -2.297669888e+000
 4.211434424e-001 -2.296269894e+000
 4.208983183e-001 -2.294859886e+000
 4.206532240e-001 -2.293459892e+000
 4.204113185e-001 -2.292049885e+000
 4.201662242e-001 -2.290649891e+000
 4.199211001e-001 -2.289239883e+000
 4.196791947e-001 -2.287839890e+000
 4.194341004e-001 -2.286429882e+000
 4.191890359e-001 -2.285029888e+000
 4.189470708e-001 -2.283620119e+000
 4.187020063e-001 -2.282219887e+000
 4.184569120e-001 -2.280819893e+000
 4.182118177e-001 -2.279409885e+000
 4.179698825e-001 -2.278009892e+000
 4.177247882e-001 -2.276609898e+000
 4.174796939e-001 -2.275209904e+000
 4.172377586e-001 -2.273809910e+000
 4.169926643e-001 -2.272399902e+000
 4.167475700e-001 -2.270999908e+000
 4.165056646e-001 -2.269599915e+000
 4.162605405e-001 -2.268199921e+000
 4.160154462e-001 -2.266799927e+000
 4.157703519e-001 -2.265399933e+000
 4.155284464e-001 -2.263999939e+000
 4.152833223e-001 -2.262599945e+000
 4.150382280e-001 -2.261199951e+000
 4.147963226e-001 -2.259799957e+000
 4.145512581e-001 -2.258399963e+000
 4.143061042e-001 -2.256999969e+000
 4.140642285e-001 -2.255599976e+000
 4.138191342e-001 -2.254199982e+000
 4.135740399e-001 -2.252799988e+000
 4.133289158e-001 -2.251410007e+000
 4.130870104e-001 -2.250010014e+000
 4.128419161e-001 -2.248610020e+000
 4.125968218e-001 -2.247210026e+000
 4.123548865e-001 -2.245820045e+000
 4.121097922e-001 -2.244420052e+000
 4.118646979e-001 -2.243020058e+000
 4.116227627e-001 -2.241630077e+000
 4.113776684e-001 -2.240230083e+000
 4.111325741e-001 -2.238830090e+000
 4.108874798e-001 -2.237440109e+000
 4.106455445e-001 -2.236040115e+000
 4.104004502e-001 -2.234649897e+000
 4.101553559e-001 -2.233249903e+000
 4.099134803e-001 -2.231859922e+000
 4.096683264e-001 -2.230459929e+000
 4.094232619e-001 -2.229069948e+000
 4.091813564e-001 -2.227669954e+000
 4.089362621e-001 -2.226279974e+000
 4.086911380e-001 -2.224889994e+000
 4.084460437e-001 -2.223490000e+000
 4.082041383e-001 -2.222100019e+000
 4.079590440e-001 -2.220710039e+000
 4.077139199e-001 -2.219310045e+000
 4.074720144e-001 -2.217920065e+000
 4.072269201e-001 -2.216530085e+000
 4.069818258e-001 -2.215140104e+000
 4.067398906e-001 -2.213740110e+000
 4.064947963e-001 -2.212349892e+000
 4.062497020e-001 -2.210959911e+000
 4.060077667e-001 -2.209569931e+000
 4.057626724e-001 -2.208179951e+000
 4.055175781e-001 -2.206789970e+000
 4.052725136e-001 -2.205399990e+000
 4.050305486e-001 -2.204010010e+000
 4.047854841e-001 -2.202620029e+000
 4.045403898e-001 -2.201230049e+000
 4.042984843e-001 -2.199840069e+000
 4.040533602e-001 -2.198450089e+000
 4.038082659e-001 -2.197060108e+000
 4.035663605e-001 -2.195669889e+000
 4.033212662e-001 -2.194279909e+000
 4.030761421e-001 -2.192889929e+000
 4.028310478e-001 -2.191499949e+000
 4.025891423e-001 -2.190119982e+000
 4.023440480e-001 -2.188730001e+000
 4.020989239e-001 -2.187340021e+000
 4.018570185e-001 -2.185950041e+000
 4.016119242e-001 -2.184560061e+000
 4.013668001e-001 -2.183180094e+000
 4.011248946e-001 -2.181790113e+000
 4.008798003e-001 -2.180399895e+000
 4.006347358e-001 -2.179019928e+000
 4.003895819e-001 -2.177629948e+000
 4.001477063e-001 -2.176249981e+000
 3.999026120e-001 -2.174860001e+000
 3.996575177e-001 -2.173470020e+000
 3.994155824e-001 -2.172090054e+000
 3.991704881e-001 -2.170700073e+000
 3.989253938e-001 -2.169320107e+000
 3.986834884e-001 -2.167929888e+000
 3.984383643e-001 -2.166549921e+000
 3.981932700e-001 -2.165159941e+000
 3.979481757e-001 -2.163779974e+000
 3.977062404e-001 -2.162400007e+000
 3.974611461e-001 -2.161010027e+000
 3.972160518e-001 -2.159630060e+000
 3.969741464e-001 -2.158240080e+000
 3.967290223e-001 -2.156860113e+000
 3.964839280e-001 -2.155479908e+000
 3.962420225e-001 -2.154099941e+000
 3.959969580e-001 -2.152709961e+000
 3.957518041e-001 -2.151329994e+000
 3.955067396e-001 -2.149950027e+000
 3.952648342e-001 -2.148570061e+000
 3.950197399e-001 -2.147180080e+000
 3.947746158e-001 -2.145800114e+000
 3.945327103e-001 -2.144419909e+000
 3.942876160e-001 -2.143039942e+000
 3.940425217e-001 -2.141659975e+000
 3.938005865e-001 -2.140280008e+000
 3.935554922e-001 -2.138900042e+000
 3.933103979e-001 -2.137520075e+000
 3.930653036e-001 -2.136140108e+000
 3.928233683e-001 -2.134759903e+000
 3.925782740e-001 -2.133379936e+000
 3.923331797e-001 -2.131999969e+000
 3.920912445e-001 -2.130620003e+000
 3.918461502e-001 -2.129240036e+000
 3.916010559e-001 -2.127860069e+000
 3.913591802e-001 -2.126480103e+000
 3.911140263e-001 -2.125099897e+000
 3.908689618e-001 -2.123719931e+000
 3.906238675e-001 -2.122349977e+000
 3.903819621e-001 -2.120970011e+000
 3.901368380e-001 -2.119590044e+000
 3.898917437e-001 -2.118210077e+000
 3.896498382e-001 -2.116830111e+000
 3.894047439e-001 -2.115459919e+000
 3.891596198e-001 -2.114079952e+000
 3.889177144e-001 -2.112699986e+000
 3.886726201e-001 -2.111330032e+000
 3.884275258e-001 -2.109950066e+000
 3.881824017e-001 -2.108570099e+000
 3.879404962e-001 -2.107199907e+000
 3.876954019e-001 -2.105819941e+000
 3.874503076e-001 -2.104439974e+000
 3.872083724e-001 -2.103070021e+000
 3.869632781e-001 -2.101690054e+000
 3.867182136e-001 -2.100320101e+000
 3.864762485e-001 -2.098939896e+000
 3.862311840e-001 -2.097569942e+000
 3.859860897e-001 -2.096189976e+000
 3.857409954e-001 -2.094820023e+000
 3.854990602e-001 -2.093440056e+000
 3.852539659e-001 -2.092070103e+000
 3.850088716e-001 -2.090699911e+000
 3.847669661e-001 -2.089319944e+000
 3.845218420e-001 -2.087949991e+000
 3.842767477e-001 -2.086570024e+000
 3.840348423e-001 -2.085200071e+000
 3.837897480e-001 -2.083830118e+000
 3.835446239e-001 -2.082449913e+000
 3.832995296e-001 -2.081079960e+000
 3.830576241e-001 -2.079710007e+000
 3.828125298e-001 -2.078340054e+000
 3.825674057e-001 -2.076960087e+000
 3.823255002e-001 -2.075589895e+000
 3.820804358e-001 -2.074219942e+000
 3.818352818e-001 -2.072849989e+000
 3.815933764e-001 -2.071480036e+000
 3.813483119e-001 -2.070110083e+000
 3.811032176e-001 -2.068730116e+000
 3.808612823e-001 -2.067359924e+000
 3.806161880e-001 -2.065989971e+000
 3.803710938e-001 -2.064620018e+000
 3.801259995e-001 -2.063250065e+000
 3.798840642e-001 -2.061880112e+000
 3.796389699e-001 -2.060509920e+000
 3.793938756e-001 -2.059139967e+000
 3.791519701e-001 -2.057770014e+000
 3.789068460e-001 -2.056400061e+000
 3.786617517e-001 -2.055030107e+000
 3.784198463e-001 -2.053659916e+000
 3.781747520e-001 -2.052289963e+000
 3.779296279e-001 -2.050920010e+000
 3.776845336e-001 -2.049550056e+000
 3.774426579e-001 -2.048190117e+000
 3.771975040e-001 -2.046819925e+000
 3.769524395e-001 -2.045449972e+000
 3.767105341e-001 -2.044080019e+000
 3.764654398e-001 -2.042710066e+000
 3.762203157e-001 -2.041340113e+000
 3.759784102e-001 -2.039979935e+000
 3.757333159e-001 -2.038609982e+000
 3.754882216e-001 -2.037240028e+000
 3.752430975e-001 -2.035870075e+000
 3.750011921e-001 -2.034509897e+000
 3.747560978e-001 -2.033139944e+000
 3.745110035e-001 -2.031769991e+000
 3.742690682e-001 -2.030410051e+000
 3.740239739e-001 -2.029040098e+000
 3.737788796e-001 -2.027669907e+000
 3.735369444e-001 -2.026309967e+000
 3.732918501e-001 -2.024940014e+000
 3.730467558e-001 -2.023580074e+000
 3.728016913e-001 -2.022209883e+000
 3.725597262e-001 -2.020839930e+000
 3.723146617e-001 -2.019479990e+000
 3.720695674e-001 -2.018110037e+000
 3.718276620e-001 -2.016750097e+000
 3.715825379e-001 -2.015379906e+000
 3.713374436e-001 -2.014019966e+000
 3.710955381e-001 -2.012650013e+000
 3.708504438e-001 -2.011290073e+000
 3.706053197e-001 -2.009929895e+000
 3.703602254e-001 -2.008559942e+000
 3.701183200e-001 -2.007200003e+000
 3.698732257e-001 -2.005830050e+000
 3.696281016e-001 -2.004470110e+000
 3.693861961e-001 -2.003109932e+000
 3.691411018e-001 -2.001739979e+000
 3.688960075e-001 -2.000380039e+000
 3.686540723e-001 -1.999019980e+000
 3.684089780e-001 -1.997650027e+000
 3.681639135e-001 -1.996289968e+000
 3.679188192e-001 -1.994930029e+000
 3.676768541e-001 -1.993569970e+000
 3.674317896e-001 -1.992200017e+000
 3.671866953e-001 -1.990839958e+000
 3.669447601e-001 -1.989480019e+000
 3.666996658e-001 -1.988119960e+000
 3.664545715e-001 -1.986760020e+000
 3.662126660e-001 -1.985389948e+000
 3.659675419e-001 -1.984030008e+000
 3.657224476e-001 -1.982669950e+000
 3.654773533e-001 -1.981310010e+000
 3.652354479e-001 -1.979949951e+000
 3.649903238e-001 -1.978590012e+000
 3.647452295e-001 -1.977229953e+000
 3.645033240e-001 -1.975870013e+000
 3.642582297e-001 -1.974509954e+000
 3.640131056e-001 -1.973150015e+000
 3.637712002e-001 -1.971789956e+000
 3.635261357e-001 -1.970430017e+000
 3.632810414e-001 -1.969069958e+000
 3.630359173e-001 -1.967710018e+000
 3.627940118e-001 -1.966349959e+000
 3.625489175e-001 -1.964990020e+000
 3.623038232e-001 -1.963629961e+000
 3.620618880e-001 -1.962270021e+000
 3.618167937e-001 -1.960909963e+000
 3.615716994e-001 -1.959550023e+000
 3.613297641e-001 -1.958189964e+000
 3.610846698e-001 -1.956830025e+000
 3.608395755e-001 -1.955479980e+000
 3.605944812e-001 -1.954120040e+000
 3.603525460e-001 -1.952759981e+000
 3.601074517e-001 -1.951400042e+000
 3.598623574e-001 -1.950039983e+000
 3.596204519e-001 -1.948680043e+000
 3.593753278e-001 -1.947329998e+000
 3.591302335e-001 -1.945970058e+000
 3.588883579e-001 -1.944610000e+000
 3.586432636e-001 -1.943259954e+000
 3.583981395e-001 -1.941900015e+000
 3.581530452e-001 -1.940539956e+000
 3.579111397e-001 -1.939180017e+000
 3.576660156e-001 -1.937829971e+000
 3.574209213e-001 -1.936470032e+000
 3.571790159e-001 -1.935109973e+000
 3.569339216e-001 -1.933760047e+000
 3.566887975e-001 -1.932399988e+000
 3.564468920e-001 -1.931049943e+000
 3.562017977e-001 -1.929690003e+000
 3.559567034e-001 -1.928329945e+000
 3.557147682e-001 -1.926980019e+000
 3.554696739e-001 -1.925619960e+000
 3.552245796e-001 -1.924270034e+000
 3.549794853e-001 -1.922909975e+000
 3.547375500e-001 -1.921560049e+000
 3.544924557e-001 -1.920199990e+000
 3.542473912e-001 -1.918849945e+000
 3.540054858e-001 -1.917490005e+000
 3.537603319e-001 -1.916139960e+000
 3.535152674e-001 -1.914780021e+000
 3.532733619e-001 -1.913429976e+000
 3.530282378e-001 -1.912080050e+000
 3.527831435e-001 -1.910719991e+000
 3.525380492e-001 -1.909369946e+000
 3.522961438e-001 -1.908010006e+000
 3.520510197e-001 -1.906659961e+000
 3.518059254e-001 -1.905310035e+000
 3.515640199e-001 -1.903949976e+000
 3.513189256e-001 -1.902600050e+000
 3.510738015e-001 -1.901250005e+000
 3.508318961e-001 -1.899889946e+000
 3.505868018e-001 -1.898540020e+000
 3.503417075e-001 -1.897189975e+000
 3.500965834e-001 -1.895830035e+000
 3.498546779e-001 -1.894479990e+000
 3.496096134e-001 -1.893129945e+000
 3.493645191e-001 -1.891780019e+000
 3.491225541e-001 -1.890429974e+000
 3.488774896e-001 -1.889070034e+000
 3.486323953e-001 -1.887719989e+000
 3.483904600e-001 -1.886369944e+000
 3.481453657e-001 -1.885020018e+000
 3.479002714e-001 -1.883669972e+000
 3.476551771e-001 -1.882310033e+000
 3.474132419e-001 -1.880959988e+000
 3.471681476e-001 -1.879609942e+000
 3.469230533e-001 -1.878260016e+000
 3.466811478e-001 -1.876909971e+000
 3.464360237e-001 -1.875560045e+000
 3.461909294e-001 -1.874210000e+000
 3.459490240e-001 -1.872859955e+000
 3.457039297e-001 -1.871510029e+000
 3.454588056e-001 -1.870159984e+000
 3.452137113e-001 -1.868810058e+000
 3.449718356e-001 -1.867460012e+000
 3.447267413e-001 -1.866109967e+000
 3.444816172e-001 -1.864760041e+000
 3.442397118e-001 -1.863409996e+000
 3.439946175e-001 -1.862059951e+000
 3.437495232e-001 -1.860710025e+000
 3.435075879e-001 -1.859359980e+000
 3.432624936e-001 -1.858010054e+000
 3.430173993e-001 -1.856660008e+000
 3.427723050e-001 -1.855309963e+000
 3.425303698e-001 -1.853960037e+000
 3.422852755e-001 -1.852609992e+000
 3.420401812e-001 -1.851259947e+000
 3.417982459e-001 -1.849910021e+000
 3.415531516e-001 -1.848559976e+000
 3.413080573e-001 -1.847219944e+000
 3.410661519e-001 -1.845870018e+000
 3.408210278e-001 -1.844519973e+000
 3.405759335e-001 -1.843170047e+000
 3.403308690e-001 -1.841820002e+000
 3.400889635e-001 -1.840479970e+000
 3.398438096e-001 -1.839130044e+000
 3.395987451e-001 -1.837779999e+000
 3.393568397e-001 -1.836429954e+000
 3.391117454e-001 -1.835090041e+000
 3.388666213e-001 -1.833739996e+000
 3.386247158e-001 -1.832389951e+000
 3.383796215e-001 -1.831040025e+000
 3.381345272e-001 -1.829699993e+000
 3.378894031e-001 -1.828349948e+000
 3.376474977e-001 -1.827000022e+000
 3.374024034e-001 -1.825659990e+000
 3.371572793e-001 -1.824309945e+000
 3.369153738e-001 -1.822960019e+000
 3.366702795e-001 -1.821619987e+000
 3.364251852e-001 -1.820269942e+000
 3.361832500e-001 -1.818920016e+000
 3.359381557e-001 -1.817579985e+000
 3.356930912e-001 -1.816230059e+000
 3.354479969e-001 -1.814890027e+000
 3.352060318e-001 -1.813539982e+000
 3.349609673e-001 -1.812190056e+000
 3.347158730e-001 -1.810850024e+000
 3.344739676e-001 -1.809499979e+000
 3.342288435e-001 -1.808159947e+000
 3.339837492e-001 -1.806810021e+000
 3.337418437e-001 -1.805469990e+000
 3.334967196e-001 -1.804119945e+000
 3.332516253e-001 -1.802780032e+000
 3.330065310e-001 -1.801429987e+000
 3.327646255e-001 -1.800089955e+000
 3.325195014e-001 -1.798740029e+000
 3.322744071e-001 -1.797399998e+000
 3.320325017e-001 -1.796049953e+000
 3.317874074e-001 -1.794710040e+000
 3.315422833e-001 -1.793370008e+000
 3.313003778e-001 -1.792019963e+000
 3.310553133e-001 -1.790680051e+000
 3.308102190e-001 -1.789330006e+000
 3.305650949e-001 -1.787989974e+000
 3.303231895e-001 -1.786649942e+000
 3.300780952e-001 -1.785300016e+000
 3.298330009e-001 -1.783959985e+000
 3.295910656e-001 -1.782610059e+000
 3.293459713e-001 -1.781270027e+000
 3.291008770e-001 -1.779929996e+000
 3.288589418e-001 -1.778579950e+000
 3.286138475e-001 -1.777240038e+000
 3.283687532e-001 -1.775900006e+000
 3.281268477e-001 -1.774559975e+000
 3.278817236e-001 -1.773210049e+000
 3.276366293e-001 -1.771870017e+000
 3.273915350e-001 -1.770529985e+000
 3.271496296e-001 -1.769189954e+000
 3.269045055e-001 -1.767840028e+000
 3.266594112e-001 -1.766499996e+000
 3.264175057e-001 -1.765159965e+000
 3.261724412e-001 -1.763820052e+000
 3.259273171e-001 -1.762470007e+000
 3.256854117e-001 -1.761129975e+000
 3.254403174e-001 -1.759789944e+000
 3.251952231e-001 -1.758450031e+000
 3.249500990e-001 -1.757110000e+000
 3.247081935e-001 -1.755769968e+000
 3.244630992e-001 -1.754420042e+000
 3.242180049e-001 -1.753080010e+000
 3.239760697e-001 -1.751739979e+000
 3.237309754e-001 -1.750399947e+000
 3.234858811e-001 -1.749060035e+000
 3.232439458e-001 -1.747720003e+000
 3.229988515e-001 -1.746379972e+000
 3.227537572e-001 -1.745040059e+000
 3.225086629e-001 -1.743700027e+000
 3.222667277e-001 -1.742349982e+000
 3.220216334e-001 -1.741009951e+000
 3.217765689e-001 -1.739670038e+000
 3.215346634e-001 -1.738330007e+000
 3.212895095e-001 -1.736989975e+000
 3.210444450e-001 -1.735649943e+000
 3.208025396e-001 -1.734310031e+000
 3.205574453e-001 -1.732969999e+000
 3.203123212e-001 -1.731629968e+000
 3.200672269e-001 -1.730290055e+000
 3.198253214e-001 -1.728950024e+000
 3.195802271e-001 -1.727609992e+000
 3.193351030e-001 -1.726269960e+000
 3.190931976e-001 -1.724930048e+000
 3.188481033e-001 -1.723600030e+000
 3.186030090e-001 -1.722259998e+000
 3.183610737e-001 -1.720919967e+000
 3.181153536e-001 -1.719580054e+000
 3.178712130e-001 -1.718240023e+000
 3.176273704e-001 -1.716899991e+000
 3.173832297e-001 -1.715559959e+000
 3.171390891e-001 -1.714220047e+000
 3.168949485e-001 -1.712880015e+000
 3.166508079e-001 -1.711539984e+000
 3.164066672e-001 -1.710209966e+000
 3.161625266e-001 -1.708870053e+000
 3.159183860e-001 -1.707530022e+000
 3.156742454e-001 -1.706189990e+000
 3.154300749e-001 -1.704849958e+000
 3.151859343e-001 -1.703510046e+000
 3.149417937e-001 -1.702180028e+000
 3.146976531e-001 -1.700839996e+000
 3.144535124e-001 -1.699499965e+000
 3.142093718e-001 -1.698160052e+000
 3.139652312e-001 -1.696820021e+000
 3.137210906e-001 -1.695490003e+000
 3.134769499e-001 -1.694149971e+000
 3.132328093e-001 -1.692810059e+000
 3.129886687e-001 -1.691470027e+000
 3.127444983e-001 -1.690140009e+000
 3.125003576e-001 -1.688799977e+000
 3.122562170e-001 -1.687459946e+000
 3.120120764e-001 -1.686130047e+000
 3.117679358e-001 -1.684790015e+000
 3.115237951e-001 -1.683449984e+000
 3.112796545e-001 -1.682109952e+000
 3.110355139e-001 -1.680780053e+000
 3.107913435e-001 -1.679440022e+000
 3.105472028e-001 -1.678099990e+000
 3.103030622e-001 -1.676769972e+000
 3.100589216e-001 -1.675430059e+000
 3.098147810e-001 -1.674100041e+000
 3.095706403e-001 -1.672760010e+000
 3.093264997e-001 -1.671419978e+000
 3.090823591e-001 -1.670089960e+000
 3.088381886e-001 -1.668750048e+000
 3.085940480e-001 -1.667410016e+000
 3.083499074e-001 -1.666079998e+000
 3.081057668e-001 -1.664739966e+000
 3.078616261e-001 -1.663409948e+000
 3.076174855e-001 -1.662070036e+000
 3.073733449e-001 -1.660740018e+000
 3.071292043e-001 -1.659399986e+000
 3.068850338e-001 -1.658059955e+000
 3.066408932e-001 -1.656730056e+000
 3.063967526e-001 -1.655390024e+000
 3.061526120e-001 -1.654060006e+000
 3.059084713e-001 -1.652719975e+000
 3.056643307e-001 -1.651389956e+000
 3.054201901e-001 -1.650050044e+000
 3.051760495e-001 -1.648720026e+000
 3.049318790e-001 -1.647379994e+000
 3.046877384e-001 -1.646049976e+000
 3.044435978e-001 -1.644709945e+000
 3.041994572e-001 -1.643380046e+000
 3.039553165e-001 -1.642040014e+000
 3.037111759e-001 -1.640709996e+000
 3.034670353e-001 -1.639379978e+000
 3.032228947e-001 -1.638039947e+000
 3.029787242e-001 -1.636710048e+000
 3.027345836e-001 -1.635370016e+000
 3.024904430e-001 -1.634039998e+000
 3.022463024e-001 -1.632699966e+000
 3.020021617e-001 -1.631369948e+000
 3.017580211e-001 -1.630040050e+000
 3.015138805e-001 -1.628700018e+000
 3.012697399e-001 -1.627370000e+000
 3.010255992e-001 -1.626029968e+000
 3.007814586e-001 -1.624699950e+000
 3.005373180e-001 -1.623370051e+000
 3.002931774e-001 -1.622030020e+000
 3.000490069e-001 -1.620700002e+000
 2.998048663e-001 -1.619369984e+000
 2.995607257e-001 -1.618029952e+000
 2.993165851e-001 -1.616700053e+000
 2.990724444e-001 -1.615370035e+000
 2.988283038e-001 -1.614030004e+000
 2.985841632e-001 -1.612699986e+000
 2.983400226e-001 -1.611369967e+000
 2.980958819e-001 -1.610039949e+000
 2.978517413e-001 -1.608700037e+000
 2.976076007e-001 -1.607370019e+000
 2.973634601e-001 -1.606040001e+000
 2.971192896e-001 -1.604699969e+000
 2.968751490e-001 -1.603369951e+000
 2.966310084e-001 -1.602040052e+000
 2.963868678e-001 -1.600710034e+000
 2.961427271e-001 -1.599370003e+000
 2.958985865e-001 -1.598039985e+000
 2.956544459e-001 -1.596709967e+000
 2.954103053e-001 -1.595379949e+000
 2.951661348e-001 -1.594050050e+000
 2.949219942e-001 -1.592710018e+000
 2.946778536e-001 -1.591380000e+000
 2.944337130e-001 -1.590049982e+000
 2.941895723e-001 -1.588719964e+000
 2.939454317e-001 -1.587389946e+000
 2.937012911e-001 -1.586050034e+000
 2.934571505e-001 -1.584720016e+000
 2.932129800e-001 -1.583389997e+000
 2.929688394e-001 -1.582059979e+000
 2.927246988e-001 -1.580729961e+000
 2.924805582e-001 -1.579399943e+000
 2.922367454e-001 -1.578060031e+000
 2.919926047e-001 -1.576730013e+000
 2.917484343e-001 -1.575399995e+000
 2.915042937e-001 -1.574069977e+000
 2.912601531e-001 -1.572739959e+000
 2.910160124e-001 -1.571409941e+000
 2.907718718e-001 -1.570080042e+000
 2.905277312e-001 -1.568750024e+000
 2.902835906e-001 -1.567420006e+000
 2.900394499e-001 -1.566089988e+000
 2.897952795e-001 -1.564749956e+000
 2.895511389e-001 -1.563420057e+000
 2.893069983e-001 -1.562090039e+000
 2.890628576e-001 -1.560760021e+000
 2.888187170e-001 -1.559430003e+000
 2.885745764e-001 -1.558099985e+000
 2.883304358e-001 -1.556769967e+000
 2.880862951e-001 -1.555439949e+000
 2.878421247e-001 -1.554110050e+000
 2.875979841e-001 -1.552780032e+000
 2.873538435e-001 -1.551450014e+000
 2.871097028e-001 -1.550119996e+000
 2.868655622e-001 -1.548789978e+000
 2.866214216e-001 -1.547459960e+000
 2.863772810e-001 -1.546129942e+000
 2.861331403e-001 -1.544800043e+000
 2.858889699e-001 -1.543470025e+000
 2.856448293e-001 -1.542140007e+000
 2.854006886e-001 -1.540809989e+000
 2.851565480e-001 -1.539479971e+000
 2.849124074e-001 -1.538149953e+000
 2.846682668e-001 -1.536820054e+000
 2.844241261e-001 -1.535490036e+000
 2.841799855e-001 -1.534160018e+000
 2.839358449e-001 -1.532830000e+000
 2.836917043e-001 -1.531509995e+000
 2.834475636e-001 -1.530179977e+000
 2.832034230e-001 -1.528849959e+000
 2.829592526e-001 -1.527519941e+000
 2.827151120e-001 -1.526190042e+000
 2.824709713e-001 -1.524860024e+000
 2.822268307e-001 -1.523530006e+000
 2.819826901e-001 -1.522199988e+000
 2.817385495e-001 -1.520869970e+000
 2.814944088e-001 -1.519539952e+000
 2.812502682e-001 -1.518219948e+000
 2.810061276e-001 -1.516890049e+000
 2.807619870e-001 -1.515560031e+000
 2.805178463e-001 -1.514230013e+000
 2.802737057e-001 -1.512899995e+000
 2.800295353e-001 -1.511569977e+000
 2.797853947e-001 -1.510239959e+000
 2.795412540e-001 -1.508919954e+000
 2.792971134e-001 -1.507590055e+000
 2.790529728e-001 -1.506260037e+000
 2.788088322e-001 -1.504930019e+000
 2.785646915e-001 -1.503600001e+000
 2.783205509e-001 -1.502269983e+000
 2.780763805e-001 -1.500949979e+000
 2.778322399e-001 -1.499619961e+000
 2.775880992e-001 -1.498289943e+000
 2.773439586e-001 -1.496960044e+000
 2.770998180e-001 -1.495630026e+000
 2.768556774e-001 -1.494310021e+000
 2.766115367e-001 -1.492980003e+000
 2.763673961e-001 -1.491649985e+000
 2.761232257e-001 -1.490319967e+000
 2.758790851e-001 -1.488999963e+000
 2.756349444e-001 -1.487669945e+000
 2.753908038e-001 -1.486340046e+000
 2.751466632e-001 -1.485010028e+000
 2.749025226e-001 -1.483690023e+000
 2.746583819e-001 -1.482360005e+000
 2.744142413e-001 -1.481029987e+000
 2.741700709e-001 -1.479699969e+000
 2.739259303e-001 -1.478379965e+000
 2.736817896e-001 -1.477049947e+000
 2.734376490e-001 -1.475720048e+000
 2.731935084e-001 -1.474400043e+000
 2.729493678e-001 -1.473070025e+000
 2.727052271e-001 -1.471740007e+000
 2.724610865e-001 -1.470420003e+000
 2.722169161e-001 -1.469089985e+000
 2.719727755e-001 -1.467759967e+000
 2.717286348e-001 -1.466429949e+000
 2.714844942e-001 -1.465109944e+000
 2.712403536e-001 -1.463780046e+000
 2.709962130e-001 -1.462450027e+000
 2.707520723e-001 -1.461130023e+000
 2.705079317e-001 -1.459800005e+000
 2.702637613e-001 -1.458480000e+000
 2.700196207e-001 -1.457149982e+000
 2.697754800e-001 -1.455819964e+000
 2.695313394e-001 -1.454499960e+000
 2.692871988e-001 -1.453169942e+000
 2.690430582e-001 -1.451840043e+000
 2.687989175e-001 -1.450520039e+000
 2.685547769e-001 -1.449190021e+000
 2.683106363e-001 -1.447860003e+000
 2.680664957e-001 -1.446539998e+000
 2.678223550e-001 -1.445209980e+000
 2.675781846e-001 -1.443889976e+000
 2.673340440e-001 -1.442559958e+000
 2.670899034e-001 -1.441239953e+000
 2.668460906e-001 -1.439910054e+000
 2.666019499e-001 -1.438580036e+000
 2.663578093e-001 -1.437260032e+000
 2.661136389e-001 -1.435930014e+000
 2.658694983e-001 -1.434610009e+000
 2.656253576e-001 -1.433279991e+000
 2.653812170e-001 -1.431959987e+000
 2.651370764e-001 -1.430629969e+000
 2.648929358e-001 -1.429299951e+000
 2.646487951e-001 -1.427979946e+000
 2.644046545e-001 -1.426650047e+000
 2.641605139e-001 -1.425330043e+000
 2.639163733e-001 -1.424000025e+000
 2.636722326e-001 -1.422680020e+000
 2.634280920e-001 -1.421350002e+000
 2.631839216e-001 -1.420029998e+000
 2.629397810e-001 -1.418699980e+000
 2.626956403e-001 -1.417379975e+000
 2.624514997e-001 -1.416049957e+000
 2.622073591e-001 -1.414729953e+000
 2.619632185e-001 -1.413400054e+000
 2.617190778e-001 -1.412080050e+000
 2.614749372e-001 -1.410750031e+000
 2.612307966e-001 -1.409430027e+000
 2.609866560e-001 -1.408100009e+000
 2.607424855e-001 -1.406780005e+000
 2.604983449e-001 -1.405449986e+000
 2.602542043e-001 -1.404129982e+000
 2.600100636e-001 -1.402799964e+000
 2.597659230e-001 -1.401479959e+000
 2.595217824e-001 -1.400149941e+000
 2.592776418e-001 -1.398830056e+000
 2.590335011e-001 -1.397510052e+000
 2.587893307e-001 -1.396180034e+000
 2.585451901e-001 -1.394860029e+000
 2.583010495e-001 -1.393530011e+000
 2.580569088e-001 -1.392210007e+000
 2.578127682e-001 -1.390879989e+000
 2.575686276e-001 -1.389559984e+000
 2.573244870e-001 -1.388239980e+000
 2.570803463e-001 -1.386909962e+000
 2.568361759e-001 -1.385589957e+000
 2.565920353e-001 -1.384260058e+000
 2.563478947e-001 -1.382940054e+000
 2.561037540e-001 -1.381610036e+000
 2.558596134e-001 -1.380290031e+000
 2.556154728e-001 -1.378970027e+000
 2.553713322e-001 -1.377640009e+000
 2.551271915e-001 -1.376320004e+000
 2.548830211e-001 -1.375000000e+000
 2.546388805e-001 -1.373669982e+000
 2.543947399e-001 -1.372349977e+000
 2.541505992e-001 -1.371019959e+000
 2.539064586e-001 -1.369699955e+000
 2.536623180e-001 -1.368379951e+000
 2.534181774e-001 -1.367050052e+000
 2.531740367e-001 -1.365730047e+000
 2.529298663e-001 -1.364410043e+000
 2.526857257e-001 -1.363080025e+000
 2.524415851e-001 -1.361760020e+000
 2.521974444e-001 -1.360440016e+000
 2.519533038e-001 -1.359109998e+000
 2.517091632e-001 -1.357789993e+000
 2.514650226e-001 -1.356469989e+000
 2.512208819e-001 -1.355139971e+000
 2.509767413e-001 -1.353819966e+000
 2.507325709e-001 -1.352499962e+000
 2.504884303e-001 -1.351169944e+000
 2.502442896e-001 -1.349850059e+000
 2.500001490e-001 -1.348530054e+000
 2.497560233e-001 -1.347200036e+000
 2.495118827e-001 -1.345880032e+000
 2.492677420e-001 -1.344560027e+000
 2.490235716e-001 -1.343230009e+000
 2.487794310e-001 -1.341910005e+000
 2.485352904e-001 -1.340590000e+000
 2.482911497e-001 -1.339269996e+000
 2.480470091e-001 -1.337939978e+000
 2.478028685e-001 -1.336619973e+000
 2.475587279e-001 -1.335299969e+000
 2.473145872e-001 -1.333979964e+000
 2.470704317e-001 -1.332649946e+000
 2.468262762e-001 -1.331329942e+000
 2.465821356e-001 -1.330010056e+000
 2.463379949e-001 -1.328680038e+000
 2.460938543e-001 -1.327360034e+000
 2.458497137e-001 -1.326040030e+000
 2.456055731e-001 -1.324720025e+000
 2.453614324e-001 -1.323390007e+000
 2.451172769e-001 -1.322070003e+000
 2.448731363e-001 -1.320749998e+000
 2.446289957e-001 -1.319429994e+000
 2.443848550e-001 -1.318109989e+000
 2.441407144e-001 -1.316779971e+000
 2.438965589e-001 -1.315459967e+000
 2.436524183e-001 -1.314139962e+000
 2.434082776e-001 -1.312819958e+000
 2.431641221e-001 -1.311490059e+000
 2.429199815e-001 -1.310170054e+000
 2.426758409e-001 -1.308850050e+000
 2.424317002e-001 -1.307530046e+000
 2.421875596e-001 -1.306210041e+000
 2.419434190e-001 -1.304880023e+000
 2.416992784e-001 -1.303560019e+000
 2.414551377e-001 -1.302240014e+000
 2.412112951e-001 -1.300920010e+000
 2.409671545e-001 -1.299600005e+000
 2.407230139e-001 -1.298269987e+000
 2.404788733e-001 -1.296949983e+000
 2.402347326e-001 -1.295629978e+000
 2.399905920e-001 -1.294309974e+000
 2.397464216e-001 -1.292989969e+000
 2.395022810e-001 -1.291669965e+000
 2.392581403e-001 -1.290339947e+000
 2.390139997e-001 -1.289019942e+000
 2.387698591e-001 -1.287700057e+000
 2.385257185e-001 -1.286380053e+000
 2.382815778e-001 -1.285060048e+000
 2.380374372e-001 -1.283740044e+000
 2.377932817e-001 -1.282410026e+000
 2.375491261e-001 -1.281090021e+000
 2.373049855e-001 -1.279770017e+000
 2.370608449e-001 -1.278450012e+000
 2.368167043e-001 -1.277130008e+000
 2.365725636e-001 -1.275810003e+000
 2.363284230e-001 -1.274489999e+000
 2.360842824e-001 -1.273169994e+000
 2.358401269e-001 -1.271839976e+000
 2.355959862e-001 -1.270519972e+000
 2.353518456e-001 -1.269199967e+000
 2.351077050e-001 -1.267879963e+000
 2.348635644e-001 -1.266559958e+000
 2.346194088e-001 -1.265239954e+000
 2.343752682e-001 -1.263919950e+000
 2.341311276e-001 -1.262599945e+000
 2.338869721e-001 -1.261279941e+000
 2.336428314e-001 -1.259950042e+000
 2.333986908e-001 -1.258630037e+000
 2.331545502e-001 -1.257310033e+000
 2.329104096e-001 -1.255990028e+000
 2.326662689e-001 -1.254670024e+000
 2.324221283e-001 -1.253350019e+000
 2.321779877e-001 -1.252030015e+000
 2.319338173e-001 -1.250710011e+000
 2.316896766e-001 -1.249390006e+000
 2.314455360e-001 -1.248070002e+000
 2.312013954e-001 -1.246749997e+000
 2.309572548e-001 -1.245419979e+000
 2.307131141e-001 -1.244099975e+000
 2.304689735e-001 -1.242779970e+000
 2.302248329e-001 -1.241459966e+000
 2.299806774e-001 -1.240139961e+000
 2.297365218e-001 -1.238819957e+000
 2.294923812e-001 -1.237499952e+000
 2.292482406e-001 -1.236179948e+000
 2.290041000e-001 -1.234859943e+000
 2.287599593e-001 -1.233540058e+000
 2.285158187e-001 -1.232220054e+000
 2.282716781e-001 -1.230900049e+000
 2.280275226e-001 -1.229580045e+000
 2.277833819e-001 -1.228260040e+000
 2.275392413e-001 -1.226940036e+000
 2.272951007e-001 -1.225620031e+000
 2.270509601e-001 -1.224300027e+000
 2.268068045e-001 -1.222980022e+000
 2.265626639e-001 -1.221660018e+000
 2.263185233e-001 -1.220340014e+000
 2.260743678e-001 -1.219020009e+000
 2.258302271e-001 -1.217700005e+000
 2.255860865e-001 -1.216380000e+000
 2.253419459e-001 -1.215059996e+000
 2.250978053e-001 -1.213739991e+000
 2.248536646e-001 -1.212419987e+000
 2.246095240e-001 -1.211099982e+000
 2.243653834e-001 -1.209779978e+000
 2.241212130e-001 -1.208459973e+000
 2.238770723e-001 -1.207139969e+000
 2.236329317e-001 -1.205819964e+000
 2.233887911e-001 -1.204499960e+000
 2.231446505e-001 -1.203179955e+000
 2.229005098e-001 -1.201859951e+000
 2.226563692e-001 -1.200539947e+000
 2.224122286e-001 -1.199219942e+000
 2.221680582e-001 -1.197900057e+000
 2.219239175e-001 -1.196580052e+000
 2.216797769e-001 -1.195260048e+000
 2.214356363e-001 -1.193940043e+000
 2.211914957e-001 -1.192620039e+000
 2.209473550e-001 -1.191300035e+000
 2.207032144e-001 -1.189980030e+000
 2.204590738e-001 -1.188660026e+000
 2.202149183e-001 -1.187340021e+000
 2.199707776e-001 -1.186020017e+000
 2.197266370e-001 -1.184700012e+000
 2.194824964e-001 -1.183380008e+000
 2.192383409e-001 -1.182060003e+000
 2.189942002e-001 -1.180739999e+000
 2.187500596e-001 -1.179419994e+000
 2.185059190e-001 -1.178099990e+000
 2.182617635e-001 -1.176779985e+000
 2.180176228e-001 -1.175459981e+000
 2.177734822e-001 -1.174139977e+000
 2.175293416e-001 -1.172819972e+000
 2.172852010e-001 -1.171499968e+000
 2.170410603e-001 -1.170189977e+000
 2.167969197e-001 -1.168869972e+000
 2.165527791e-001 -1.167549968e+000
 2.163086087e-001 -1.166229963e+000
 2.160644680e-001 -1.164909959e+000
 2.158206552e-001 -1.163589954e+000
 2.155765146e-001 -1.162269950e+000
 2.153323740e-001 -1.160949945e+000
 2.150882334e-001 -1.159629941e+000
 2.148440629e-001 -1.158310056e+000
 2.145999223e-001 -1.156990051e+000
 2.143557817e-001 -1.155670047e+000
 2.141116410e-001 -1.154350042e+000
 2.138675004e-001 -1.153040051e+000
 2.136233598e-001 -1.151720047e+000
 2.133792192e-001 -1.150400043e+000
 2.131350785e-001 -1.149080038e+000
 2.128909081e-001 -1.147760034e+000
 2.126467675e-001 -1.146440029e+000
 2.124026269e-001 -1.145120025e+000
 2.121584862e-001 -1.143800020e+000
 2.119143456e-001 -1.142480016e+000
 2.116702050e-001 -1.141160011e+000
 2.114260644e-001 -1.139850020e+000
 2.111819237e-001 -1.138530016e+000
 2.109377682e-001 -1.137210011e+000
 2.106936276e-001 -1.135890007e+000
 2.104494870e-001 -1.134570003e+000
 2.102053463e-001 -1.133249998e+000
 2.099611908e-001 -1.131929994e+000
 2.097170502e-001 -1.130609989e+000
 2.094729096e-001 -1.129299998e+000
 2.092287689e-001 -1.127979994e+000
 2.089846283e-001 -1.126659989e+000
 2.087404728e-001 -1.125339985e+000
 2.084963322e-001 -1.124019980e+000
 2.082521915e-001 -1.122699976e+000
 2.080080509e-001 -1.121379972e+000
 2.077639103e-001 -1.120059967e+000
 2.075197697e-001 -1.118749976e+000
 2.072756290e-001 -1.117429972e+000
 2.070314735e-001 -1.116109967e+000
 2.067873180e-001 -1.114789963e+000
 2.065431774e-001 -1.113469958e+000
 2.062990367e-001 -1.112149954e+000
 2.060548961e-001 -1.110839963e+000
 2.058107555e-001 -1.109519958e+000
 2.055666149e-001 -1.108199954e+000
 2.053224742e-001 -1.106879950e+000
 2.050783336e-001 -1.105559945e+000
 2.048341632e-001 -1.104239941e+000
 2.045900226e-001 -1.102920055e+000
 2.043458819e-001 -1.101609945e+000
 2.041017413e-001 -1.100289941e+000
 2.038576007e-001 -1.098970056e+000
 2.036134601e-001 -1.097650051e+000
 2.033693194e-001 -1.096330047e+000
 2.031251788e-001 -1.095010042e+000
 2.028810233e-001 -1.093700051e+000
 2.026368827e-001 -1.092380047e+000
 2.023927420e-001 -1.091060042e+000
 2.021485865e-001 -1.089740038e+000
 2.019044459e-001 -1.088420033e+000
 2.016603053e-001 -1.087100029e+000
 2.014161646e-001 -1.085790038e+000
 2.011720240e-001 -1.084470034e+000
 2.009278685e-001 -1.083150029e+000
 2.006837279e-001 -1.081830025e+000
 2.004395872e-001 -1.080510020e+000
 2.001954466e-001 -1.079200029e+000
 1.999513060e-001 -1.077880025e+000
 1.997071654e-001 -1.076560020e+000
 1.994630247e-001 -1.075240016e+000
 1.992188692e-001 -1.073920012e+000
 1.989747137e-001 -1.072610021e+000
 1.987305731e-001 -1.071290016e+000
 1.984864324e-001 -1.069970012e+000
 1.982422918e-001 -1.068650007e+000
 1.979981512e-001 -1.067330003e+000
 1.977540106e-001 -1.066020012e+000
 1.975098699e-001 -1.064700007e+000
 1.972657293e-001 -1.063380003e+000
 1.970215589e-001 -1.062059999e+000
 1.967774183e-001 -1.060739994e+000
 1.965332776e-001 -1.059430003e+000
 1.962891370e-001 -1.058109999e+000
 1.960449964e-001 -1.056789994e+000
 1.958008558e-001 -1.055469990e+000
 1.955567151e-001 -1.054159999e+000
 1.953125745e-001 -1.052839994e+000
 1.950684190e-001 -1.051519990e+000
 1.948242784e-001 -1.050199986e+000
 1.945801228e-001 -1.048879981e+000
 1.943359822e-001 -1.047569990e+000
 1.940918416e-001 -1.046249986e+000
 1.938477010e-001 -1.044929981e+000
 1.936035603e-001 -1.043609977e+000
 1.933594197e-001 -1.042299986e+000
 1.931152642e-001 -1.040979981e+000
 1.928711236e-001 -1.039659977e+000
 1.926269829e-001 -1.038339972e+000
 1.923828423e-001 -1.037019968e+000
 1.921387017e-001 -1.035709977e+000
 1.918945611e-001 -1.034389973e+000
 1.916504055e-001 -1.033069968e+000
 1.914062649e-001 -1.031749964e+000
 1.911621094e-001 -1.030439973e+000
 1.909179688e-001 -1.029119968e+000
 1.906738281e-001 -1.027799964e+000
 1.904300153e-001 -1.026479959e+000
 1.901858747e-001 -1.025169969e+000
 1.899417192e-001 -1.023849964e+000
 1.896975636e-001 -1.022529960e+000
 1.894534230e-001 -1.021209955e+000
 1.892092824e-001 -1.019899964e+000
 1.889651418e-001 -1.018579960e+000
 1.887210011e-001 -1.017259955e+000
 1.884768605e-001 -1.015939951e+000
 1.882327199e-001 -1.014629960e+000
 1.879885793e-001 -1.013309956e+000
 1.877444088e-001 -1.011989951e+000
 1.875002682e-001 -1.010669947e+000
 1.872561276e-001 -1.009359956e+000
 1.870119870e-001 -1.008039951e+000
 1.867678463e-001 -1.006719947e+000
 1.865237057e-001 -1.005409956e+000
 1.862795651e-001 -1.004089952e+000
 1.860354245e-001 -1.002769947e+000
 1.857912689e-001 -1.001449943e+000
 1.855471283e-001 -1.000139952e+000
 1.853029728e-001 -9.988179803e-001
 1.850588322e-001 -9.975010157e-001
 1.848146915e-001 -9.961839914e-001
 1.845705509e-001 -9.948670268e-001
 1.843264103e-001 -9.935489893e-001
 1.840822697e-001 -9.922320247e-001
 1.838381141e-001 -9.909150004e-001
 1.835939735e-001 -9.895979762e-001
 1.833498329e-001 -9.882810116e-001
 1.831056923e-001 -9.869629741e-001
 1.828615516e-001 -9.856460094e-001
 1.826174110e-001 -9.843289852e-001
 1.823732555e-001 -9.830120206e-001
 1.821291149e-001 -9.816949964e-001
 1.818849593e-001 -9.803779721e-001
 1.816408187e-001 -9.790610075e-001
 1.813966781e-001 -9.777430296e-001
 1.811525375e-001 -9.764260054e-001
 1.809083968e-001 -9.751089811e-001
 1.806642562e-001 -9.737920165e-001
 1.804201156e-001 -9.724749923e-001
 1.801759750e-001 -9.711580276e-001
 1.799318045e-001 -9.698410034e-001
 1.796876639e-001 -9.685239792e-001
 1.794435233e-001 -9.672070146e-001
 1.791993827e-001 -9.658899903e-001
 1.789552420e-001 -9.645730257e-001
 1.787111014e-001 -9.632560015e-001
 1.784669608e-001 -9.619389772e-001
 1.782228202e-001 -9.606220126e-001
 1.779786646e-001 -9.593049884e-001
 1.777345240e-001 -9.579880238e-001
 1.774903685e-001 -9.566709995e-001
 1.772462279e-001 -9.553539753e-001
 1.770020872e-001 -9.540370107e-001
 1.767579466e-001 -9.527199864e-001
 1.765138060e-001 -9.514039755e-001
 1.762696654e-001 -9.500870109e-001
 1.760255098e-001 -9.487699866e-001
 1.757813692e-001 -9.474530220e-001
 1.755372286e-001 -9.461359978e-001
 1.752930880e-001 -9.448189735e-001
 1.750489473e-001 -9.435020089e-001
 1.748048067e-001 -9.421849847e-001
 1.745606512e-001 -9.408689737e-001
 1.743165106e-001 -9.395520091e-001
 1.740723550e-001 -9.382349849e-001
 1.738282144e-001 -9.369180202e-001
 1.735840738e-001 -9.356009960e-001
 1.733399332e-001 -9.342849851e-001
 1.730957925e-001 -9.329680204e-001
 1.728516519e-001 -9.316509962e-001
 1.726075113e-001 -9.303339720e-001
 1.723633707e-001 -9.290180206e-001
 1.721192002e-001 -9.277009964e-001
 1.718750596e-001 -9.263839722e-001
 1.716309190e-001 -9.250670075e-001
 1.713867784e-001 -9.237509966e-001
 1.711426377e-001 -9.224339724e-001
 1.708984971e-001 -9.211170077e-001
 1.706543565e-001 -9.198009968e-001
 1.704102159e-001 -9.184839725e-001
 1.701660603e-001 -9.171670079e-001
 1.699219048e-001 -9.158499837e-001
 1.696777642e-001 -9.145339727e-001
 1.694336236e-001 -9.132170081e-001
 1.691894829e-001 -9.119009972e-001
 1.689453423e-001 -9.105839729e-001
 1.687012017e-001 -9.092670083e-001
 1.684570611e-001 -9.079509974e-001
 1.682129055e-001 -9.066339731e-001
 1.679687649e-001 -9.053170085e-001
 1.677246243e-001 -9.040009975e-001
 1.674804837e-001 -9.026839733e-001
 1.672363430e-001 -9.013680220e-001
 1.669922024e-001 -9.000509977e-001
 1.667480469e-001 -8.987349868e-001
 1.665039063e-001 -8.974180222e-001
 1.662597507e-001 -8.961009979e-001
 1.660156101e-001 -8.947849870e-001
 1.657714695e-001 -8.934680223e-001
 1.655273288e-001 -8.921520114e-001
 1.652831882e-001 -8.908349872e-001
 1.650393605e-001 -8.895189762e-001
 1.647952050e-001 -8.882020116e-001
 1.645510644e-001 -8.868860006e-001
 1.643069237e-001 -8.855689764e-001
 1.640627831e-001 -8.842530251e-001
 1.638186425e-001 -8.829360008e-001
 1.635745019e-001 -8.816199899e-001
 1.633303612e-001 -8.803030252e-001
 1.630862206e-001 -8.789870143e-001
 1.628420502e-001 -8.776710033e-001
 1.625979096e-001 -8.763539791e-001
 1.623537689e-001 -8.750380278e-001
 1.621096283e-001 -8.737210035e-001
 1.618654877e-001 -8.724049926e-001
 1.616213471e-001 -8.710880280e-001
 1.613772064e-001 -8.697720170e-001
 1.611330658e-001 -8.684560061e-001
 1.608889103e-001 -8.671389818e-001
 1.606447548e-001 -8.658229709e-001
 1.604006141e-001 -8.645060062e-001
 1.601564735e-001 -8.631899953e-001
 1.599123329e-001 -8.618739843e-001
 1.596681923e-001 -8.605570197e-001
 1.594240516e-001 -8.592410088e-001
 1.591799110e-001 -8.579249978e-001
 1.589357555e-001 -8.566079736e-001
 1.586916149e-001 -8.552920222e-001
 1.584474742e-001 -8.539760113e-001
 1.582033336e-001 -8.526589870e-001
 1.579591930e-001 -8.513429761e-001
 1.577150375e-001 -8.500270247e-001
 1.574708968e-001 -8.487100005e-001
 1.572267562e-001 -8.473939896e-001
 1.569826156e-001 -8.460779786e-001
 1.567384750e-001 -8.447610140e-001
 1.564943343e-001 -8.434450030e-001
 1.562501788e-001 -8.421289921e-001
 1.560060382e-001 -8.408129811e-001
 1.557618976e-001 -8.394960165e-001
 1.555177569e-001 -8.381800056e-001
 1.552736014e-001 -8.368639946e-001
 1.550294608e-001 -8.355479836e-001
 1.547853202e-001 -8.342310190e-001
 1.545411795e-001 -8.329150081e-001
 1.542970240e-001 -8.315989971e-001
 1.540528834e-001 -8.302829862e-001
 1.538087428e-001 -8.289660215e-001
 1.535646021e-001 -8.276500106e-001
 1.533204466e-001 -8.263339996e-001
 1.530763060e-001 -8.250179887e-001
 1.528321654e-001 -8.237019777e-001
 1.525880247e-001 -8.223850131e-001
 1.523438692e-001 -8.210690022e-001
 1.520997286e-001 -8.197529912e-001
 1.518555880e-001 -8.184369802e-001
 1.516114473e-001 -8.171210289e-001
 1.513672918e-001 -8.158040047e-001
 1.511231512e-001 -8.144879937e-001
 1.508790106e-001 -8.131719828e-001
 1.506348699e-001 -8.118559718e-001
 1.503907293e-001 -8.105400205e-001
 1.501465887e-001 -8.092240095e-001
 1.499024332e-001 -8.079079986e-001
 1.496582925e-001 -8.065909743e-001
 1.494141519e-001 -8.052750230e-001
 1.491700113e-001 -8.039590120e-001
 1.489258707e-001 -8.026430011e-001
 1.486817300e-001 -8.013269901e-001
 1.484375745e-001 -8.000109792e-001
 1.481934339e-001 -7.986950278e-001
 1.479492933e-001 -7.973790169e-001
 1.477051526e-001 -7.960619926e-001
 1.474609971e-001 -7.947459817e-001
 1.472168565e-001 -7.934299707e-001
 1.469727159e-001 -7.921140194e-001
 1.467285752e-001 -7.907980084e-001
 1.464844197e-001 -7.894819975e-001
 1.462402791e-001 -7.881659865e-001
 1.459961385e-001 -7.868499756e-001
 1.457519978e-001 -7.855340242e-001
 1.455078423e-001 -7.842180133e-001
 1.452637017e-001 -7.829020023e-001
 1.450195611e-001 -7.815859914e-001
 1.447754204e-001 -7.802699804e-001
 1.445312649e-001 -7.789540291e-001
 1.442871243e-001 -7.776380181e-001
 1.440429837e-001 -7.763220072e-001
 1.437988430e-001 -7.750049829e-001
 1.435546875e-001 -7.736889720e-001
 1.433105469e-001 -7.723730206e-001
 1.430664063e-001 -7.710570097e-001
 1.428222656e-001 -7.697409987e-001
 1.425781250e-001 -7.684249878e-001
 1.423339844e-001 -7.671089768e-001
 1.420898288e-001 -7.657930255e-001
 1.418456882e-001 -7.644770145e-001
 1.416015476e-001 -7.631610036e-001
 1.413574070e-001 -7.618449926e-001
 1.411132663e-001 -7.605289817e-001
 1.408691257e-001 -7.592129707e-001
 1.406249702e-001 -7.578970194e-001
 1.403808296e-001 -7.565810084e-001
 1.401366889e-001 -7.552649975e-001
 1.398925483e-001 -7.539499998e-001
 1.396487206e-001 -7.526339889e-001
 1.394045800e-001 -7.513179779e-001
 1.391604245e-001 -7.500020266e-001
 1.389162838e-001 -7.486860156e-001
 1.386721432e-001 -7.473700047e-001
 1.384280026e-001 -7.460539937e-001
 1.381838471e-001 -7.447379827e-001
 1.379397064e-001 -7.434219718e-001
 1.376955658e-001 -7.421060205e-001
 1.374514252e-001 -7.407900095e-001
 1.372072697e-001 -7.394739985e-001
 1.369631290e-001 -7.381579876e-001
 1.367189884e-001 -7.368419766e-001
 1.364748478e-001 -7.355260253e-001
 1.362306923e-001 -7.342100143e-001
 1.359865516e-001 -7.328940034e-001
 1.357424110e-001 -7.315790057e-001
 1.354982704e-001 -7.302629948e-001
 1.352541149e-001 -7.289469838e-001
 1.350099742e-001 -7.276309729e-001
 1.347658336e-001 -7.263150215e-001
 1.345216930e-001 -7.249990106e-001
 1.342775375e-001 -7.236829996e-001
 1.340333968e-001 -7.223669887e-001
 1.337892562e-001 -7.210509777e-001
 1.335451156e-001 -7.197350264e-001
 1.333009750e-001 -7.184200287e-001
 1.330568194e-001 -7.171040177e-001
 1.328126788e-001 -7.157880068e-001
 1.325685382e-001 -7.144719958e-001
 1.323243976e-001 -7.131559849e-001
 1.320802569e-001 -7.118399739e-001
 1.318361163e-001 -7.105240226e-001
 1.315919608e-001 -7.092080116e-001
 1.313478202e-001 -7.078930140e-001
 1.311036795e-001 -7.065770030e-001
 1.308595389e-001 -7.052609921e-001
 1.306153983e-001 -7.039449811e-001
 1.303712428e-001 -7.026290298e-001
 1.301271021e-001 -7.013130188e-001
 1.298829615e-001 -6.999970078e-001
 1.296388209e-001 -6.986820102e-001
 1.293946654e-001 -6.973659992e-001
 1.291505247e-001 -6.960499883e-001
 1.289063841e-001 -6.947339773e-001
 1.286622435e-001 -6.934180260e-001
 1.284180880e-001 -6.921020150e-001
 1.281739473e-001 -6.907870173e-001
 1.279298067e-001 -6.894710064e-001
 1.276856661e-001 -6.881549954e-001
 1.274415106e-001 -6.868389845e-001
 1.271973699e-001 -6.855229735e-001
 1.269532293e-001 -6.842070222e-001
 1.267090887e-001 -6.828920245e-001
 1.264649332e-001 -6.815760136e-001
 1.262207925e-001 -6.802600026e-001
 1.259766519e-001 -6.789439917e-001
 1.257325113e-001 -6.776279807e-001
 1.254883707e-001 -6.763129830e-001
 1.252442151e-001 -6.749969721e-001
 1.250000745e-001 -6.736810207e-001
 1.247559413e-001 -6.723650098e-001
 1.245117858e-001 -6.710489988e-001
 1.242676452e-001 -6.697329879e-001
 1.240235046e-001 -6.684179902e-001
 1.237793639e-001 -6.671019793e-001
 1.235352159e-001 -6.657860279e-001
 1.232910678e-001 -6.644700170e-001
 1.230469272e-001 -6.631550193e-001
 1.228027865e-001 -6.618390083e-001
 1.225586385e-001 -6.605229974e-001
 1.223144978e-001 -6.592069864e-001
 1.220703572e-001 -6.578909755e-001
 1.218262091e-001 -6.565759778e-001
 1.215820611e-001 -6.552600265e-001
 1.213379204e-001 -6.539440155e-001
 1.210937798e-001 -6.526280046e-001
 1.208496392e-001 -6.513119936e-001
 1.206054837e-001 -6.499969959e-001
 1.203613430e-001 -6.486809850e-001
 1.201172024e-001 -6.473649740e-001
 1.198730618e-001 -6.460490227e-001
 1.196289137e-001 -6.447340250e-001
 1.193847656e-001 -6.434180140e-001
 1.191406250e-001 -6.421020031e-001
 1.188964844e-001 -6.407859921e-001
 1.186523363e-001 -6.394709945e-001
 1.184081957e-001 -6.381549835e-001
 1.181640550e-001 -6.368389726e-001
 1.179199070e-001 -6.355230212e-001
 1.176757589e-001 -6.342080235e-001
 1.174316183e-001 -6.328920126e-001
 1.171874776e-001 -6.315760016e-001
 1.169433370e-001 -6.302599907e-001
 1.166991815e-001 -6.289449930e-001
 1.164550409e-001 -6.276289821e-001
 1.162109002e-001 -6.263129711e-001
 1.159667596e-001 -6.249970198e-001
 1.157226115e-001 -6.236820221e-001
 1.154784635e-001 -6.223660111e-001
 1.152343228e-001 -6.210500002e-001
 1.149901822e-001 -6.197339892e-001
 1.147460341e-001 -6.184189916e-001
 1.145018935e-001 -6.171029806e-001
 1.142580658e-001 -6.157870293e-001
 1.140139177e-001 -6.144710183e-001
 1.137697771e-001 -6.131560206e-001
 1.135256365e-001 -6.118400097e-001
 1.132814884e-001 -6.105239987e-001
 1.130373478e-001 -6.092079878e-001
 1.127932072e-001 -6.078929901e-001
 1.125490591e-001 -6.065769792e-001
 1.123049110e-001 -6.052610278e-001
 1.120607704e-001 -6.039450169e-001
 1.118166298e-001 -6.026300192e-001
 1.115724891e-001 -6.013140082e-001
 1.113283336e-001 -5.999979973e-001
 1.110841930e-001 -5.986829996e-001
 1.108400524e-001 -5.973669887e-001
 1.105959117e-001 -5.960509777e-001
 1.103517637e-001 -5.947350264e-001
 1.101076156e-001 -5.934200287e-001
 1.098634750e-001 -5.921040177e-001
 1.096193343e-001 -5.907880068e-001
 1.093751863e-001 -5.894719958e-001
 1.091310456e-001 -5.881569982e-001
 1.088869050e-001 -5.868409872e-001
 1.086427569e-001 -5.855249763e-001
 1.083986089e-001 -5.842099786e-001
 1.081544682e-001 -5.828940272e-001
 1.079103276e-001 -5.815780163e-001
 1.076661870e-001 -5.802620053e-001
 1.074220315e-001 -5.789470077e-001
 1.071778908e-001 -5.776309967e-001
 1.069337502e-001 -5.763149858e-001
 1.066896096e-001 -5.749999881e-001
 1.064454541e-001 -5.736839771e-001
 1.062013134e-001 -5.723680258e-001
 1.059571728e-001 -5.710520148e-001
 1.057130322e-001 -5.697370172e-001
 1.054688841e-001 -5.684210062e-001
 1.052247435e-001 -5.671049953e-001
 1.049805954e-001 -5.657899976e-001
 1.047364548e-001 -5.644739866e-001
 1.044923142e-001 -5.631579757e-001
 1.042481661e-001 -5.618420243e-001
 1.040040255e-001 -5.605270267e-001
 1.037598848e-001 -5.592110157e-001
 1.035157368e-001 -5.578950047e-001
 1.032715887e-001 -5.565800071e-001
 1.030274481e-001 -5.552639961e-001
 1.027833074e-001 -5.539479852e-001
 1.025391668e-001 -5.526329875e-001
 1.022950113e-001 -5.513169765e-001
 1.020508707e-001 -5.500010252e-001
 1.018067300e-001 -5.486850142e-001
 1.015625894e-001 -5.473700166e-001
 1.013184413e-001 -5.460540056e-001
 1.010742933e-001 -5.447379947e-001
 1.008301526e-001 -5.434229970e-001
 1.005860120e-001 -5.421069860e-001
 1.003418639e-001 -5.407909751e-001
 1.000977233e-001 -5.394750237e-001
 9.985358268e-002 -5.381600261e-001
 9.960943460e-002 -5.368440151e-001
 9.936528653e-002 -5.355280042e-001
 9.912114590e-002 -5.342130065e-001
 9.887700528e-002 -5.328969955e-001
 9.863286465e-002 -5.315809846e-001
 9.838870913e-002 -5.302659869e-001
 9.814456850e-002 -5.289499760e-001
 9.790042788e-002 -5.276340246e-001
 9.765628725e-002 -5.263180137e-001
 9.741213918e-002 -5.250030160e-001
 9.716799110e-002 -5.236870050e-001
 9.692385048e-002 -5.223709941e-001
 9.667970985e-002 -5.210559964e-001
 9.643556178e-002 -5.197399855e-001
 9.619142115e-002 -5.184239745e-001
 9.594728053e-002 -5.171089768e-001
 9.570313245e-002 -5.157930255e-001
 9.545898438e-002 -5.144770145e-001
 9.521484375e-002 -5.131610036e-001
 9.497070313e-002 -5.118460059e-001
 9.472656250e-002 -5.105299950e-001
 9.448240697e-002 -5.092139840e-001
 9.423826635e-002 -5.078989863e-001
 9.399412572e-002 -5.065829754e-001
 9.374998510e-002 -5.052670240e-001
 9.350583702e-002 -5.039520264e-001
 9.326168895e-002 -5.026360154e-001
 9.301754832e-002 -5.013200045e-001
 9.277340770e-002 -5.000039935e-001
 9.252925962e-002 -4.986889958e-001
 9.228511900e-002 -4.973730147e-001
 9.204097837e-002 -4.960570037e-001
 9.179683030e-002 -4.947420061e-001
 9.155268222e-002 -4.934259951e-001
 9.130854160e-002 -4.921100140e-001
 9.106440097e-002 -4.907949865e-001
 9.082026035e-002 -4.894790053e-001
 9.057610482e-002 -4.881629944e-001
 9.033196419e-002 -4.868470132e-001
 9.008782357e-002 -4.855319858e-001
 8.984368294e-002 -4.842160046e-001
 8.959953487e-002 -4.828999937e-001
 8.935538679e-002 -4.815849960e-001
 8.911124617e-002 -4.802690148e-001
 8.886741847e-002 -4.789530039e-001
 8.862327784e-002 -4.776380062e-001
 8.837913722e-002 -4.763219953e-001
 8.813498914e-002 -4.750060141e-001
 8.789084107e-002 -4.736900032e-001
 8.764670044e-002 -4.723750055e-001
 8.740255982e-002 -4.710589945e-001
 8.715841174e-002 -4.697430134e-001
 8.691427112e-002 -4.684279859e-001
 8.667013049e-002 -4.671120048e-001
 8.642598242e-002 -4.657959938e-001
 8.618183434e-002 -4.644809961e-001
 8.593769372e-002 -4.631649852e-001
 8.569355309e-002 -4.618490040e-001
 8.544941247e-002 -4.605329931e-001
 8.520525694e-002 -4.592179954e-001
 8.496111631e-002 -4.579020143e-001
 8.471697569e-002 -4.565860033e-001
 8.447283506e-002 -4.552710056e-001
 8.422868699e-002 -4.539549947e-001
 8.398453891e-002 -4.526390135e-001
 8.374039829e-002 -4.513230026e-001
 8.349625766e-002 -4.500080049e-001
 8.325210959e-002 -4.486919940e-001
 8.300796896e-002 -4.473760128e-001
 8.276382834e-002 -4.460609853e-001
 8.251968026e-002 -4.447450042e-001
 8.227553219e-002 -4.434289932e-001
 8.203139156e-002 -4.421130121e-001
 8.178725094e-002 -4.407980144e-001
 8.154311031e-002 -4.394820035e-001
 8.129895478e-002 -4.381659925e-001
 8.105481416e-002 -4.368509948e-001
 8.081067353e-002 -4.355350137e-001
 8.056653291e-002 -4.342190027e-001
 8.032237738e-002 -4.329029918e-001
 8.007823676e-002 -4.315879941e-001
 7.983409613e-002 -4.302720129e-001
 7.958995551e-002 -4.289560020e-001
 7.934580743e-002 -4.276410043e-001
 7.910166681e-002 -4.263249934e-001
 7.885751873e-002 -4.250090122e-001
 7.861337811e-002 -4.236930013e-001
 7.836923748e-002 -4.223780036e-001
 7.812508941e-002 -4.210619926e-001
 7.788094878e-002 -4.197460115e-001
 7.763680071e-002 -4.184310138e-001
 7.739266008e-002 -4.171150029e-001
 7.714851201e-002 -4.157989919e-001
 7.690437138e-002 -4.144830108e-001
 7.666022331e-002 -4.131680131e-001
 7.641608268e-002 -4.118520021e-001
 7.617193460e-002 -4.105359912e-001
 7.592779398e-002 -4.092209935e-001
 7.568364590e-002 -4.079050124e-001
 7.543950528e-002 -4.065890014e-001
 7.519536465e-002 -4.052729905e-001
 7.495121658e-002 -4.039579928e-001
 7.470707595e-002 -4.026420116e-001
 7.446293533e-002 -4.013260007e-001
 7.421878725e-002 -4.000099897e-001
 7.397464663e-002 -3.986949921e-001
 7.373049855e-002 -3.973790109e-001
 7.348635793e-002 -3.960630000e-001
 7.324220985e-002 -3.947480023e-001
 7.299806923e-002 -3.934319913e-001
 7.275392115e-002 -3.921160102e-001
 7.250978053e-002 -3.907999992e-001
 7.226563245e-002 -3.894850016e-001
 7.202149183e-002 -3.881689906e-001
 7.177734375e-002 -3.868530095e-001
 7.153320313e-002 -3.855369985e-001
 7.128906250e-002 -3.842220008e-001
 7.104491442e-002 -3.829059899e-001
 7.080077380e-002 -3.815900087e-001
 7.055663317e-002 -3.802739978e-001
 7.031248510e-002 -3.789590001e-001
 7.006834447e-002 -3.776429892e-001
 6.982419640e-002 -3.763270080e-001
 6.958005577e-002 -3.750120103e-001
 6.933590770e-002 -3.736959994e-001
 6.909176707e-002 -3.723799884e-001
 6.884761900e-002 -3.710640073e-001
 6.860347837e-002 -3.697490096e-001
 6.835933030e-002 -3.684329987e-001
 6.811518967e-002 -3.671169877e-001
 6.787104160e-002 -3.658010066e-001
 6.762690097e-002 -3.644860089e-001
 6.738276035e-002 -3.631699979e-001
 6.713861227e-002 -3.618539870e-001
 6.689447165e-002 -3.605380058e-001
 6.665033102e-002 -3.592230082e-001
 6.640618294e-002 -3.579069972e-001
 6.616204232e-002 -3.565909863e-001
 6.591789424e-002 -3.552750051e-001
 6.567375362e-002 -3.539600074e-001
 6.542960554e-002 -3.526439965e-001
 6.518546492e-002 -3.513279855e-001
 6.494131684e-002 -3.500120044e-001
 6.469717622e-002 -3.486970067e-001
 6.445302814e-002 -3.473809958e-001
 6.420888752e-002 -3.460650146e-001
 6.396473944e-002 -3.447490036e-001
 6.372059882e-002 -3.434340060e-001
 6.347677112e-002 -3.421179950e-001
 6.323263049e-002 -3.408020139e-001
 6.298848242e-002 -3.394860029e-001
 6.274434179e-002 -3.381710052e-001
 6.250019372e-002 -3.368549943e-001
 6.225605682e-002 -3.355390131e-001
 6.201190874e-002 -3.342230022e-001
 6.176776811e-002 -3.329080045e-001
 6.152362004e-002 -3.315919936e-001
 6.127947941e-002 -3.302760124e-001
 6.103533506e-002 -3.289600015e-001
 6.079119071e-002 -3.276439905e-001
 6.054704636e-002 -3.263289928e-001
 6.030290574e-002 -3.250130117e-001
 6.005875766e-002 -3.236970007e-001
 5.981461704e-002 -3.223809898e-001
 5.957046896e-002 -3.210659921e-001
 5.932632834e-002 -3.197500110e-001
 5.908218399e-002 -3.184340000e-001
 5.883803964e-002 -3.171179891e-001
 5.859389529e-002 -3.158029914e-001
 5.834975466e-002 -3.144870102e-001
 5.810560659e-002 -3.131709993e-001
 5.786146596e-002 -3.118549883e-001
 5.761731789e-002 -3.105390072e-001
 5.737317726e-002 -3.092240095e-001
 5.712903291e-002 -3.079079986e-001
 5.688488856e-002 -3.065919876e-001
 5.664074421e-002 -3.052760065e-001
 5.639660358e-002 -3.039610088e-001
 5.615245551e-002 -3.026449978e-001
 5.590831488e-002 -3.013289869e-001
 5.566416681e-002 -3.000130057e-001
 5.542002618e-002 -2.986969948e-001
 5.517588183e-002 -2.973819971e-001
 5.493173748e-002 -2.960659862e-001
 5.468759313e-002 -2.947500050e-001
 5.444345251e-002 -2.934339941e-001
 5.419930443e-002 -2.921189964e-001
 5.395516381e-002 -2.908029854e-001
 5.371101573e-002 -2.894870043e-001
 5.346687511e-002 -2.881709933e-001
 5.322272703e-002 -2.868550122e-001
 5.297858641e-002 -2.855400145e-001
 5.273444206e-002 -2.842240036e-001
 5.249029770e-002 -2.829079926e-001
 5.224615708e-002 -2.815920115e-001
 5.200201273e-002 -2.802760005e-001
 5.175786838e-002 -2.789610028e-001
 5.151372403e-002 -2.776449919e-001
 5.126958340e-002 -2.763290107e-001
 5.102543533e-002 -2.750129998e-001
 5.078129470e-002 -2.736980021e-001
 5.053714663e-002 -2.723819911e-001
 5.029300600e-002 -2.710660100e-001
 5.004886165e-002 -2.697499990e-001
 4.980471730e-002 -2.684339881e-001
 4.956057295e-002 -2.671189904e-001
 4.931643233e-002 -2.658030093e-001
 4.907228425e-002 -2.644869983e-001
 4.882814363e-002 -2.631709874e-001
 4.858399555e-002 -2.618550062e-001
 4.833985493e-002 -2.605400085e-001
 4.809571058e-002 -2.592239976e-001
 4.785156623e-002 -2.579079866e-001
 4.760742188e-002 -2.565920055e-001
 4.736328125e-002 -2.552759945e-001
 4.711913317e-002 -2.539609969e-001
 4.687499255e-002 -2.526449859e-001
 4.663084447e-002 -2.513290048e-001
 4.638670385e-002 -2.500129938e-001
 4.614255950e-002 -2.486969978e-001
 4.589841515e-002 -2.473810017e-001
 4.565427080e-002 -2.460660040e-001
 4.541013017e-002 -2.447499931e-001
 4.516598210e-002 -2.434339970e-001
 4.492184147e-002 -2.421180010e-001
 4.467769340e-002 -2.408020049e-001
 4.443355277e-002 -2.394870073e-001
 4.418940842e-002 -2.381709963e-001
 4.394526407e-002 -2.368550003e-001
 4.370111972e-002 -2.355390042e-001
 4.345697910e-002 -2.342229933e-001
 4.321283102e-002 -2.329079956e-001
 4.296869040e-002 -2.315919995e-001
 4.272454232e-002 -2.302760035e-001
 4.248040169e-002 -2.289600074e-001
 4.223625734e-002 -2.276439965e-001
 4.199211299e-002 -2.263280004e-001
 4.174796864e-002 -2.250130028e-001
 4.150382802e-002 -2.236970067e-001
 4.125967994e-002 -2.223809958e-001
 4.101553932e-002 -2.210649997e-001
 4.077139124e-002 -2.197490036e-001
 4.052725062e-002 -2.184340060e-001
 4.028310627e-002 -2.171179950e-001
 4.003896192e-002 -2.158019990e-001
 3.979481757e-002 -2.144860029e-001
 3.955067322e-002 -2.131700069e-001
 3.930652887e-002 -2.118539959e-001
 3.906238452e-002 -2.105389982e-001
 3.881824017e-002 -2.092230022e-001
 3.857409582e-002 -2.079070061e-001
 3.832995519e-002 -2.065909952e-001
 3.808612749e-002 -2.052749991e-001
 3.784198314e-002 -2.039590031e-001
 3.759783879e-002 -2.026440054e-001
 3.735369444e-002 -2.013279945e-001
 3.710955009e-002 -2.000119984e-001
 3.686540946e-002 -1.986960024e-001
 3.662126511e-002 -1.973800063e-001
 3.637712076e-002 -1.960639954e-001
 3.613297641e-002 -1.947489977e-001
 3.588883206e-002 -1.934330016e-001
 3.564468771e-002 -1.921170056e-001
 3.540054336e-002 -1.908009946e-001
 3.515639901e-002 -1.894849986e-001
 3.491225839e-002 -1.881690025e-001
 3.466811404e-002 -1.868540049e-001
 3.442396969e-002 -1.855379939e-001
 3.417982534e-002 -1.842219979e-001
 3.393568099e-002 -1.829060018e-001
 3.369153664e-002 -1.815900058e-001
 3.344739228e-002 -1.802739948e-001
 3.320324793e-002 -1.789579988e-001
 3.295910731e-002 -1.776430011e-001
 3.271496296e-002 -1.763270050e-001
 3.247081861e-002 -1.750109941e-001
 3.222667426e-002 -1.736949980e-001
 3.198252991e-002 -1.723790020e-001
 3.173832595e-002 -1.710630059e-001
 3.149418160e-002 -1.697479934e-001
 3.125003725e-002 -1.684319973e-001
 3.100589290e-002 -1.671160012e-001
 3.076174855e-002 -1.658000052e-001
 3.051760420e-002 -1.644839942e-001
 3.027346171e-002 -1.631679982e-001
 3.002931736e-002 -1.618520021e-001
 2.978517301e-002 -1.605370045e-001
 2.954102866e-002 -1.592209935e-001
 2.929688618e-002 -1.579049975e-001
 2.905277163e-002 -1.565890014e-001
 2.880862914e-002 -1.552730054e-001
 2.856448479e-002 -1.539569944e-001
 2.832034044e-002 -1.526419967e-001
 2.807619609e-002 -1.513260007e-001
 2.783205360e-002 -1.500100046e-001
 2.758790925e-002 -1.486939937e-001
 2.734376490e-002 -1.473779976e-001
 2.709962055e-002 -1.460620016e-001
 2.685547806e-002 -1.447460055e-001
 2.661136352e-002 -1.434309930e-001
 2.636722103e-002 -1.421149969e-001
 2.612307854e-002 -1.407990009e-001
 2.587893419e-002 -1.394830048e-001
 2.563479170e-002 -1.381669939e-001
 2.539064735e-002 -1.368509978e-001
 2.514650300e-002 -1.355350018e-001
 2.490235865e-002 -1.342200041e-001
 2.465821616e-002 -1.329039931e-001
 2.441407181e-002 -1.315879971e-001
 2.416992746e-002 -1.302720010e-001
 2.392581478e-002 -1.289560050e-001
 2.368167043e-002 -1.276399940e-001
 2.343752608e-002 -1.263239980e-001
 2.319338359e-002 -1.250080019e-001
 2.294923924e-002 -1.236929968e-001
 2.270509489e-002 -1.223770007e-001
 2.246095054e-002 -1.210609972e-001
 2.221680805e-002 -1.197450012e-001
 2.197266370e-002 -1.184289977e-001
 2.172851935e-002 -1.171130016e-001
 2.148440666e-002 -1.157969981e-001
 2.124026231e-002 -1.144820005e-001
 2.099611796e-002 -1.131659970e-001
 2.075197548e-002 -1.118500009e-001
 2.050783113e-002 -1.105339974e-001
 2.026368678e-002 -1.092180014e-001
 2.001954243e-002 -1.079019979e-001
 1.977539994e-002 -1.065860018e-001
 1.953125745e-002 -1.052699983e-001
 1.928711310e-002 -1.039550006e-001
 1.904300041e-002 -1.026389971e-001
 1.879885793e-002 -1.013230011e-001
 1.855471358e-002 -1.000069976e-001
 1.831056923e-002 -9.869109839e-002
 1.806642488e-002 -9.737519920e-002
 1.782228053e-002 -9.605930001e-002
 1.757813804e-002 -9.474349767e-002
 1.733399369e-002 -9.342759848e-002
 1.708984934e-002 -9.211169928e-002
 1.684570499e-002 -9.079589695e-002
 1.660156250e-002 -8.947999775e-002
 1.635744981e-002 -8.816409856e-002
 1.611330546e-002 -8.684819937e-002
 1.586916298e-002 -8.553239703e-002
 1.562501863e-002 -8.421649784e-002
 1.538087428e-002 -8.290059865e-002
 1.513673086e-002 -8.158469945e-002
 1.489258651e-002 -8.026880026e-002
 1.464844309e-002 -7.895299792e-002
 1.440429874e-002 -7.763709873e-002
 1.416015532e-002 -7.632119954e-002
 1.391604170e-002 -7.500530034e-002
 1.367189828e-002 -7.368949801e-002
 1.342775393e-002 -7.237359881e-002
 1.318361051e-002 -7.105769962e-002
 1.293946709e-002 -6.974180043e-002
 1.269532368e-002 -6.842590123e-002
 1.245117933e-002 -6.711009890e-002
 1.220703591e-002 -6.579419971e-002
 1.196289156e-002 -6.447830051e-002
 1.171874814e-002 -6.316240132e-002
 1.147460379e-002 -6.184649840e-002
 1.123049110e-002 -6.053069979e-002
 1.098634675e-002 -5.921480060e-002
 1.074220333e-002 -5.789890140e-002
 1.049805898e-002 -5.658299848e-002
 1.025391556e-002 -5.526709929e-002
 1.000977121e-002 -5.395130068e-002
 9.765628725e-003 -5.263540149e-002
 9.521484375e-003 -5.131949857e-002
 9.277340956e-003 -5.000359938e-002
 9.033196606e-003 -4.868770018e-002
 8.789084852e-003 -4.737180099e-002
 8.544940501e-003 -4.605599865e-002
 8.300797082e-003 -4.474009946e-002
 8.056652732e-003 -4.342420027e-002
 7.812509313e-003 -4.210830107e-002
 7.568365429e-003 -4.079239815e-002
 7.324221544e-003 -3.947649896e-002
 7.080077659e-003 -3.816070035e-002
 6.835933775e-003 -3.684480116e-002
 6.591789890e-003 -3.552889824e-002
 6.347677205e-003 -3.421299905e-002
 6.103533320e-003 -3.289709985e-002
 5.859389435e-003 -3.158120066e-002
 5.615245551e-003 -3.026540019e-002
 5.371101666e-003 -2.894949913e-002
 5.126957782e-003 -2.763359994e-002
 4.882814363e-003 -2.631770074e-002
 4.638670478e-003 -2.500179969e-002
 4.394526593e-003 -2.368590049e-002
 4.150382709e-003 -2.236999944e-002
 3.906238591e-003 -2.105420083e-002
 3.662126372e-003 -1.973829977e-002
 3.417982487e-003 -1.842240058e-002
 3.173832316e-003 -1.710649952e-002
 2.929688431e-003 -1.579060033e-002
 2.685547806e-003 -1.447470021e-002
 2.441407181e-003 -1.315880008e-002
 2.197266323e-003 -1.184299961e-002
 1.953125698e-003 -1.052710041e-002
 1.708984841e-003 -9.211179800e-003
 1.464844216e-003 -7.895300165e-003
 1.220703591e-003 -6.579409819e-003
 9.765628492e-004 -5.263530184e-003
 7.324221078e-004 -3.947639838e-003
 4.882814246e-004 -2.631749958e-003
 2.441407123e-004 -1.315869973e-003


==> Theory-100.dat <==
 1.000000000e+000 0.000000000e+000
 9.830468297e-001 -5.686929822e-001
 9.759644270e-001 -7.999749780e-001
 9.704895020e-001 -9.745669961e-001
 9.658358097e-001 -1.120419979e+000
 9.617072940e-001 -1.247859955e+000
 9.579480290e-001 -1.362059951e+000
 9.544625282e-001 -1.466150045e+000
 9.511967301e-001 -1.562129974e+000
 9.481058717e-001 -1.651489973e+000
 9.451583624e-001 -1.735270023e+000
 9.423348904e-001 -1.814280033e+000
 9.396197200e-001 -1.889070034e+000
 9.369937181e-001 -1.960119963e+000
 9.344472289e-001 -2.027859926e+000
 9.319707751e-001 -2.092619896e+000
 9.295611382e-001 -2.154710054e+000
 9.272056222e-001 -2.214339972e+000
 9.249042273e-001 -2.271660089e+000
 9.226474762e-001 -2.326889992e+000
 9.204319715e-001 -2.380179882e+000
 9.182579517e-001 -2.431619883e+000
 9.161189198e-001 -2.481309891e+000
 9.140084982e-001 -2.529400110e+000
 9.119331241e-001 -2.575989962e+000
 9.098832011e-001 -2.621079922e+000
 9.078587294e-001 -2.664809942e+000
 9.058597684e-001 -2.707279921e+000
 9.038799405e-001 -2.748440027e+000
 9.019222856e-001 -2.788409948e+000
 8.999837637e-001 -2.827229977e+000
 8.980643749e-001 -2.864989996e+000
 8.961609006e-001 -2.901639938e+000
 8.942732215e-001 -2.937269926e+000
 8.924016356e-001 -2.971920013e+000
 8.905426860e-001 -3.005609989e+000
 8.886964917e-001 -3.038369894e+000
 8.868598342e-001 -3.070230007e+000
 8.850391507e-001 -3.101200104e+000
 8.832247257e-001 -3.131330013e+000
 8.814230561e-001 -3.160609961e+000
 8.796309829e-001 -3.189140081e+000
 8.778452873e-001 -3.216850042e+000
 8.760691285e-001 -3.243789911e+000
 8.743025064e-001 -3.270009995e+000
 8.725390434e-001 -3.295459986e+000
 8.707851768e-001 -3.320189953e+000
 8.690376282e-001 -3.344249964e+000
 8.672932982e-001 -3.367569923e+000
 8.655552864e-001 -3.390249968e+000
 8.638237119e-001 -3.412250042e+000
 8.620984554e-001 -3.433619976e+000
 8.603732586e-001 -3.454339981e+000
 8.586543798e-001 -3.474440098e+000
 8.569418192e-001 -3.493910074e+000
 8.552293777e-001 -3.512759924e+000
 8.535200357e-001 -3.531059980e+000
 8.518138528e-001 -3.548710108e+000
 8.501109481e-001 -3.565779924e+000
 8.484111428e-001 -3.582299948e+000
 8.467113972e-001 -3.598249912e+000
 8.450148106e-001 -3.613679886e+000
 8.433181643e-001 -3.628509998e+000
 8.416247964e-001 -3.642819881e+000
 8.399313688e-001 -3.656589985e+000
 8.382411599e-001 -3.669840097e+000
 8.365508914e-001 -3.682569981e+000
 8.348607421e-001 -3.694780111e+000
 8.331704736e-001 -3.706480026e+000
 8.314802051e-001 -3.717669964e+000
 8.297899961e-001 -3.728389978e+000
 8.281030059e-001 -3.738630056e+000
 8.264127374e-001 -3.748330116e+000
 8.247225285e-001 -3.757620096e+000
 8.230291009e-001 -3.766390085e+000
 8.213388920e-001 -3.774709940e+000
 8.196454644e-001 -3.782560110e+000
 8.179520369e-001 -3.789949894e+000
 8.162586093e-001 -3.796890020e+000
 8.145620823e-001 -3.803430080e+000
 8.128654361e-001 -3.809469938e+000
 8.111656904e-001 -3.815109968e+000
 8.094658852e-001 -3.820290089e+000
 8.077629209e-001 -3.825050116e+000
 8.060600162e-001 -3.829410076e+000
 8.043538332e-001 -3.833319902e+000
 8.026444912e-001 -3.836829901e+000
 8.009352088e-001 -3.839970112e+000
 7.992226481e-001 -3.842649937e+000
 7.975069880e-001 -3.844969988e+000
 7.957881093e-001 -3.846910000e+000
 7.940660715e-001 -3.848429918e+000
 7.923439741e-001 -3.849570036e+000
 7.906187177e-001 -3.850339890e+000
 7.888903022e-001 -3.850739956e+000
 7.871555090e-001 -3.850769997e+000
 7.854207158e-001 -3.850450039e+000
 7.836827636e-001 -3.849730015e+000
 7.819384933e-001 -3.848659992e+000
 7.801941037e-001 -3.847259998e+000
 7.784433961e-001 -3.845499992e+000
 7.766926289e-001 -3.843400002e+000
 7.749356031e-001 -3.840950012e+000
 7.731753588e-001 -3.838190079e+000
 7.714119554e-001 -3.835079908e+000
 7.696421742e-001 -3.831670046e+000
 7.678691149e-001 -3.827919960e+000
 7.660929561e-001 -3.823849916e+000
 7.643136382e-001 -3.819469929e+000
 7.625278831e-001 -3.814810038e+000
 7.607389688e-001 -3.809809923e+000
 7.589437366e-001 -3.804549932e+000
 7.571452260e-001 -3.798969984e+000
 7.553436756e-001 -3.793109894e+000
 7.535356283e-001 -3.786999941e+000
 7.517244220e-001 -3.780560017e+000
 7.499037385e-001 -3.773859978e+000
 7.480829358e-001 -3.766900063e+000
 7.462558746e-001 -3.759660006e+000
 7.444224358e-001 -3.752190113e+000
 7.425857782e-001 -3.744430065e+000
 7.407427430e-001 -3.736419916e+000
 7.388965487e-001 -3.728179932e+000
 7.370439768e-001 -3.719700098e+000
 7.351850271e-001 -3.710969925e+000
 7.333197594e-001 -3.701989889e+000
 7.314512730e-001 -3.692810059e+000
 7.295732498e-001 -3.683370113e+000
 7.276920080e-001 -3.673749924e+000
 7.258076072e-001 -3.663880110e+000
 7.239136696e-001 -3.653830051e+000
 7.220165730e-001 -3.643559933e+000
 7.201098800e-001 -3.633090019e+000
 7.182000279e-001 -3.622420073e+000
 7.162837386e-001 -3.611550093e+000
 7.143611908e-001 -3.600490093e+000
 7.124290466e-001 -3.589289904e+000
 7.104969025e-001 -3.577860117e+000
 7.085520625e-001 -3.566260099e+000
 7.066071630e-001 -3.554480076e+000
 7.046495676e-001 -3.542570114e+000
 7.026888132e-001 -3.530469894e+000
 7.007216215e-001 -3.518239975e+000
 6.987480521e-001 -3.505820036e+000
 6.967650056e-001 -3.493269920e+000
 6.947787404e-001 -3.480590105e+000
 6.927829385e-001 -3.467740059e+000
 6.907808185e-001 -3.454770088e+000
 6.887722611e-001 -3.441659927e+000
 6.867541671e-001 -3.428410053e+000
 6.847329140e-001 -3.415060043e+000
 6.827020645e-001 -3.401580095e+000
 6.806648970e-001 -3.387989998e+000
 6.786181331e-001 -3.374300003e+000
 6.765682101e-001 -3.360470057e+000
 6.745055914e-001 -3.346560001e+000
 6.724397540e-001 -3.332550049e+000
 6.703643799e-001 -3.318429947e+000
 6.682825685e-001 -3.304229975e+000
 6.661913395e-001 -3.289920092e+000
 6.640936136e-001 -3.275569916e+000
 6.619896293e-001 -3.261100054e+000
 6.598728895e-001 -3.246579885e+000
 6.577529311e-001 -3.231980085e+000
 6.556234360e-001 -3.217299938e+000
 6.534843445e-001 -3.202539921e+000
 6.513389945e-001 -3.187760115e+000
 6.491839886e-001 -3.172899961e+000
 6.470227242e-001 -3.157979965e+000
 6.448518038e-001 -3.143029928e+000
 6.426745653e-001 -3.127979994e+000
 6.404846311e-001 -3.112930059e+000
 6.382882595e-001 -3.097830057e+000
 6.360855699e-001 -3.082700014e+000
 6.338732839e-001 -3.067509890e+000
 6.316483021e-001 -3.052330017e+000
 6.294201612e-001 -3.037090063e+000
 6.271792054e-001 -3.021830082e+000
 6.249319315e-001 -3.006540060e+000
 6.226751208e-001 -2.991250038e+000
 6.204087734e-001 -2.975909948e+000
 6.181328893e-001 -2.960589886e+000
 6.158473492e-001 -2.945250034e+000
 6.135523915e-001 -2.929879904e+000
 6.112509966e-001 -2.914530039e+000
 6.089369059e-001 -2.899159908e+000
 6.066163778e-001 -2.883790016e+000
 6.042863727e-001 -2.868419886e+000
 6.019436121e-001 -2.853049994e+000
 5.995944738e-001 -2.837739944e+000
 5.972326398e-001 -2.822390079e+000
 5.948643684e-001 -2.807049990e+000
 5.924834609e-001 -2.791729927e+000
 5.900961161e-001 -2.776439905e+000
 5.876960158e-001 -2.761149883e+000
 5.852864385e-001 -2.745889902e+000
 5.828672647e-001 -2.730649948e+000
 5.804385543e-001 -2.715440035e+000
 5.779971480e-001 -2.700259924e+000
 5.755493641e-001 -2.685100079e+000
 5.730888247e-001 -2.669970036e+000
 5.706186891e-001 -2.654860020e+000
 5.681358576e-001 -2.639810085e+000
 5.656467080e-001 -2.624779940e+000
 5.631448030e-001 -2.609790087e+000
 5.606301427e-001 -2.594850063e+000
 5.581091046e-001 -2.579950094e+000
 5.555753708e-001 -2.565079927e+000
 5.530288815e-001 -2.550250053e+000
 5.504728556e-001 -2.535480022e+000
 5.479072928e-001 -2.520750046e+000
 5.453289747e-001 -2.506059885e+000
 5.427379012e-001 -2.491430044e+000
 5.401405096e-001 -2.476850033e+000
 5.375271440e-001 -2.462320089e+000
 5.349074602e-001 -2.447839975e+000
 5.322719216e-001 -2.433409929e+000
 5.296267271e-001 -2.419049978e+000
 5.269688368e-001 -2.404730082e+000
 5.243014097e-001 -2.390480042e+000
 5.216212273e-001 -2.376280069e+000
 5.189282894e-001 -2.362139940e+000
 5.162258744e-001 -2.348069906e+000
 5.135074854e-001 -2.334049940e+000
 5.107827783e-001 -2.320090055e+000
 5.080420971e-001 -2.306200027e+000
 5.052887201e-001 -2.292370081e+000
 5.025258064e-001 -2.278609991e+000


==> Theory-1000.dat <==
 1.000000000e+000 0.000000000e+000
 9.904665947e-001 -1.011299968e+000
 9.864845276e-001 -1.422580004e+000
 9.834032655e-001 -1.733049989e+000
 9.807899594e-001 -1.992419958e+000
 9.784663320e-001 -2.219039917e+000
 9.763527513e-001 -2.422120094e+000
 9.743919969e-001 -2.607229948e+000
 9.725553393e-001 -2.777899981e+000
 9.708173275e-001 -2.936800003e+000
 9.691621065e-001 -3.085799932e+000
 9.675737619e-001 -3.226289988e+000
 9.660458565e-001 -3.359299898e+000
 9.645689130e-001 -3.485640049e+000
 9.631364942e-001 -3.606090069e+000
 9.617455006e-001 -3.721270084e+000
 9.603894353e-001 -3.831680059e+000
 9.590653181e-001 -3.937720060e+000
 9.577697515e-001 -4.039649963e+000
 9.565029144e-001 -4.137869835e+000
 9.552583098e-001 -4.232619762e+000
 9.540328383e-001 -4.324110031e+000
 9.528296590e-001 -4.412469864e+000
 9.516454935e-001 -4.497980118e+000
 9.504773021e-001 -4.580830097e+000
 9.493250251e-001 -4.661009789e+000
 9.481855035e-001 -4.738780022e+000
 9.470618367e-001 -4.814300060e+000
 9.459477663e-001 -4.887499809e+000
 9.448463917e-001 -4.958570004e+000
 9.437577724e-001 -5.027609825e+000
 9.426786900e-001 -5.094759941e+000
 9.416091442e-001 -5.159920216e+000
 9.405459762e-001 -5.223279953e+000
 9.394924045e-001 -5.284900188e+000
 9.384483695e-001 -5.344810009e+000
 9.374107122e-001 -5.403069973e+000
 9.363793731e-001 -5.459720135e+000
 9.353511930e-001 -5.514810085e+000
 9.343326688e-001 -5.568379879e+000
 9.333204031e-001 -5.620450020e+000
 9.323113561e-001 -5.671189785e+000
 9.313086867e-001 -5.720459938e+000
 9.303091764e-001 -5.768360138e+000
 9.293160439e-001 -5.814990044e+000
 9.283229113e-001 -5.860239983e+000
 9.273361564e-001 -5.904220104e+000
 9.263557196e-001 -5.947010040e+000
 9.253754020e-001 -5.988480091e+000
 9.243981242e-001 -6.028820038e+000
 9.234241247e-001 -6.067930222e+000
 9.224532843e-001 -6.105939865e+000
 9.214824438e-001 -6.142779827e+000
 9.205179811e-001 -6.178530216e+000
 9.195534587e-001 -6.213140011e+000
 9.185889959e-001 -6.246669769e+000
 9.176277518e-001 -6.279200077e+000
 9.166696072e-001 -6.310599804e+000
 9.157114625e-001 -6.340960026e+000
 9.147565365e-001 -6.370329857e+000
 9.137984514e-001 -6.398700237e+000
 9.128466845e-001 -6.426129818e+000
 9.118917584e-001 -6.452509880e+000
 9.109399915e-001 -6.477950096e+000
 9.099882245e-001 -6.502449989e+000
 9.090365171e-001 -6.526000023e+000
 9.080847502e-001 -6.548649788e+000
 9.071362019e-001 -6.570350170e+000
 9.061844349e-001 -6.591159821e+000
 9.052326679e-001 -6.611060143e+000
 9.042841196e-001 -6.630119801e+000
 9.033355713e-001 -6.648330212e+000
 9.023838043e-001 -6.665589809e+000
 9.014352560e-001 -6.682089806e+000
 9.004834890e-001 -6.697690010e+000
 8.995317221e-001 -6.712500095e+000
 8.985800147e-001 -6.726449966e+000
 8.976282477e-001 -6.739590168e+000
 8.966733217e-001 -6.751930237e+000
 8.957216144e-001 -6.763569832e+000
 8.947666883e-001 -6.774300098e+000
 8.938117623e-001 -6.784319878e+000
 8.928536177e-001 -6.793550014e+000
 8.918986917e-001 -6.802010059e+000
 8.909405470e-001 -6.809770107e+000
 8.899792433e-001 -6.816720009e+000
 8.890211582e-001 -6.822959900e+000
 8.880566955e-001 -6.828539848e+000
 8.870953918e-001 -6.833310127e+000
 8.861308694e-001 -6.837430000e+000
 8.851631880e-001 -6.840879917e+000
 8.841956258e-001 -6.843579769e+000
 8.832278848e-001 -6.845610142e+000
 8.822570443e-001 -6.846980095e+000
 8.812830448e-001 -6.847690105e+000
 8.803089857e-001 -6.847740173e+000
 8.793349862e-001 -6.847169876e+000
 8.783545494e-001 -6.845890045e+000
 8.773773909e-001 -6.843999863e+000
 8.763937950e-001 -6.841489792e+000
 8.754101992e-001 -6.838369846e+000
 8.744266629e-001 -6.834640026e+000
 8.734366894e-001 -6.830289841e+000
 8.724467754e-001 -6.825369835e+000
 8.714568019e-001 -6.819839954e+000
 8.704605103e-001 -6.813779831e+000
 8.694641590e-001 -6.807119846e+000
 8.684646487e-001 -6.799880028e+000
 8.674619794e-001 -6.792079926e+000
 8.664593101e-001 -6.783800125e+000
 8.654534817e-001 -6.774909973e+000
 8.644444346e-001 -6.765550137e+000
 8.634321690e-001 -6.755620003e+000
 8.624199629e-001 -6.745220184e+000
 8.614045978e-001 -6.734340191e+000
 8.603827953e-001 -6.722899914e+000
 8.593609929e-001 -6.710979939e+000
 8.583360910e-001 -6.698589802e+000
 8.573111296e-001 -6.685729980e+000
 8.562797308e-001 -6.672440052e+000
 8.552452922e-001 -6.658639908e+000
 8.542107344e-001 -6.644400120e+000
 8.531699181e-001 -6.629740238e+000
 8.521290421e-001 -6.614659786e+000
 8.510817289e-001 -6.599150181e+000
 8.500345349e-001 -6.583169937e+000
 8.489841223e-001 -6.566850185e+000
 8.479273319e-001 -6.550059795e+000
 8.468705416e-001 -6.532949924e+000
 8.458105922e-001 -6.515399933e+000
 8.447442651e-001 -6.497529984e+000
 8.436778784e-001 -6.479279995e+000
 8.426083922e-001 -6.460639954e+000
 8.415324688e-001 -6.441679955e+000
 8.404534459e-001 -6.422339916e+000
 8.393743634e-001 -6.402669907e+000
 8.382889032e-001 -6.382760048e+000
 8.372002840e-001 -6.362430096e+000
 8.361084461e-001 -6.341810226e+000
 8.350135088e-001 -6.320859909e+000
 8.339121342e-001 -6.299680233e+000
 8.328107595e-001 -6.278160095e+000
 8.317030668e-001 -6.256410122e+000
 8.305921555e-001 -6.234330177e+000
 8.294780850e-001 -6.212009907e+000
 8.283607960e-001 -6.189449787e+000
 8.272403479e-001 -6.166609764e+000
 8.261135221e-001 -6.143539906e+000
 8.249834776e-001 -6.120220184e+000
 8.238503933e-001 -6.096680164e+000
 8.227108121e-001 -6.072939873e+000
 8.215712309e-001 -6.048960209e+000
 8.204253316e-001 -6.024799824e+000
 8.192730546e-001 -6.000450134e+000
 8.181207776e-001 -5.975860119e+000
 8.169621229e-001 -5.951129913e+000
 8.158003092e-001 -5.926209927e+000
 8.146321177e-001 -5.901100159e+000
 8.134607077e-001 -5.875850201e+000
 8.122861981e-001 -5.850399971e+000
 8.111052513e-001 -5.824870110e+000
 8.099210858e-001 -5.799149990e+000
 8.087337613e-001 -5.773330212e+000
 8.075401187e-001 -5.747369766e+000
 8.063433170e-001 -5.721260071e+000
 8.051400185e-001 -5.695020199e+000
 8.039336801e-001 -5.668729782e+000
 8.027241230e-001 -5.642290115e+000
 8.015081286e-001 -5.615769863e+000
 8.002858162e-001 -5.589190006e+000
 7.990603447e-001 -5.562429905e+000
 7.978316545e-001 -5.535659790e+000
 7.965965867e-001 -5.508800030e+000
 7.953552604e-001 -5.481900215e+000
 7.941106558e-001 -5.454899788e+000
 7.928628325e-001 -5.427889824e+000
 7.916087508e-001 -5.400800228e+000
 7.903481722e-001 -5.373660088e+000
 7.890845537e-001 -5.346469879e+000
 7.878144383e-001 -5.319280148e+000
 7.865411639e-001 -5.291989803e+000
 7.852615714e-001 -5.264750004e+000
 7.839756012e-001 -5.237470150e+000
 7.826864719e-001 -5.210140228e+000
 7.813909054e-001 -5.182849884e+000
 7.800890803e-001 -5.155519962e+000
 7.787839770e-001 -5.128190041e+000
 7.774726152e-001 -5.100860119e+000
 7.761579156e-001 -5.073530197e+000
 7.748369575e-001 -5.046289921e+000
 7.735095620e-001 -5.019000053e+000
 7.721758485e-001 -4.991720200e+000
 7.708389759e-001 -4.964479923e+000
 7.694956660e-001 -4.937290192e+000
 7.681460381e-001 -4.910099983e+000
 7.667900920e-001 -4.882959843e+000
 7.654308677e-001 -4.855860233e+000
 7.640621066e-001 -4.828810215e+000
 7.626902461e-001 -4.801809788e+000
 7.613151670e-001 -4.774859905e+000
 7.599304318e-001 -4.747950077e+000
 7.585426569e-001 -4.721089840e+000
 7.571452260e-001 -4.694320202e+000
 7.557446957e-001 -4.667600155e+000
 7.543377876e-001 -4.640940189e+000
 7.529245019e-001 -4.614369869e+000
 7.515047789e-001 -4.587860107e+000
 7.500820160e-001 -4.561419964e+000
 7.486495376e-001 -4.535059929e+000
 7.472140193e-001 -4.508790016e+000
 7.457688451e-001 -4.482600212e+000
 7.443205714e-001 -4.456480026e+000
 7.428627014e-001 -4.430449963e+000
 7.414016724e-001 -4.404530048e+000
 7.399342060e-001 -4.378680229e+000
 7.384573221e-001 -4.352940083e+000
 7.369771004e-001 -4.327280045e+000
 7.354906201e-001 -4.301740170e+000
 7.339946032e-001 -4.276279926e+000
 7.324953079e-001 -4.250929832e+000
 7.309865355e-001 -4.225689888e+000
 7.294745445e-001 -4.200540066e+000
 7.279530764e-001 -4.175519943e+000
 7.264251709e-001 -4.150589943e+000
 7.248940468e-001 -4.125770092e+000
 7.233534455e-001 -4.101059914e+000
 7.218033075e-001 -4.076469898e+000
 7.202498913e-001 -4.052000046e+000
 7.186902165e-001 -4.027629852e+000
 7.171208858e-001 -4.003399849e+000
 7.155485153e-001 -3.979259968e+000
 7.139664888e-001 -3.955219984e+000
 7.123749256e-001 -3.931349993e+000
 7.107802033e-001 -3.907569885e+000
 7.091759443e-001 -3.883909941e+000
 7.075652480e-001 -3.860399961e+000
 7.059482336e-001 -3.836980104e+000
 7.043248415e-001 -3.813689947e+000
 7.026919723e-001 -3.790519953e+000
 7.010526657e-001 -3.767499924e+000
 6.994069815e-001 -3.744590044e+000
 6.977517605e-001 -3.721790075e+000
 6.960902214e-001 -3.699130058e+000
 6.944223046e-001 -3.676599979e+000
 6.927447915e-001 -3.654190063e+000
 6.910609007e-001 -3.631910086e+000
 6.893674731e-001 -3.609760046e+000
 6.876708269e-001 -3.587729931e+000
 6.859615445e-001 -3.565829992e+000
 6.842458844e-001 -3.544059992e+000
 6.825238466e-001 -3.522409916e+000
 6.807954311e-001 -3.500890017e+000
 6.790542603e-001 -3.479500055e+000
 6.773099303e-001 -3.458240032e+000
 6.755527854e-001 -3.437109947e+000
 6.737926006e-001 -3.416110039e+000
 6.720227003e-001 -3.395240068e+000
 6.702433825e-001 -3.374490023e+000
 6.684576869e-001 -3.353869915e+000
 6.666623950e-001 -3.333379984e+000
 6.648576260e-001 -3.313009977e+000
 6.630464196e-001 -3.292779922e+000
 6.612257361e-001 -3.272670031e+000
 6.593985558e-001 -3.252680063e+000
 6.575618982e-001 -3.232830048e+000
 6.557157040e-001 -3.213109970e+000
 6.538631320e-001 -3.193500042e+000
 6.520010829e-001 -3.174020052e+000
 6.501293778e-001 -3.154659986e+000
 6.482513547e-001 -3.135430098e+000
 6.463637948e-001 -3.116309881e+000
 6.444666982e-001 -3.097340107e+000
 6.425600052e-001 -3.078480005e+000
 6.406469345e-001 -3.059740067e+000
 6.387211084e-001 -3.041140079e+000
 6.367890239e-001 -3.022629976e+000
 6.348472834e-001 -3.004260063e+000
 6.328992844e-001 -2.986020088e+000
 6.309384704e-001 -2.967890024e+000
 6.289681196e-001 -2.949870110e+000
 6.269914508e-001 -2.931979895e+000
 6.250051856e-001 -2.914210081e+000
 6.230093837e-001 -2.896569967e+000
 6.210008264e-001 -2.879019976e+000
 6.189859509e-001 -2.861599922e+000
 6.169614792e-001 -2.844310045e+000
 6.149274707e-001 -2.827120066e+000
 6.128839254e-001 -2.810050011e+000
 6.108308434e-001 -2.793090105e+000
 6.087681651e-001 -2.776249886e+000
 6.066959500e-001 -2.759520054e+000
 6.046141982e-001 -2.742899895e+000
 6.025197506e-001 -2.726399899e+000
 6.004189253e-001 -2.710010052e+000
 5.983052850e-001 -2.693730116e+000
 5.961853862e-001 -2.677560091e+000
 5.940526724e-001 -2.661489964e+000
 5.919104815e-001 -2.645539999e+000
 5.897586942e-001 -2.629689932e+000
 5.875942111e-001 -2.613960028e+000
 5.854232907e-001 -2.598320007e+000
 5.832396746e-001 -2.582799911e+000
 5.810465217e-001 -2.567389965e+000
 5.788406730e-001 -2.552059889e+000
 5.766283870e-001 -2.536859989e+000
 5.744034052e-001 -2.521749973e+000
 5.721688867e-001 -2.506740093e+000
 5.699216127e-001 -2.491839886e+000
 5.676648021e-001 -2.477030039e+000
 5.653983951e-001 -2.462330103e+000
 5.631193519e-001 -2.447740078e+000
 5.608306527e-001 -2.433239937e+000
 5.585324764e-001 -2.418829918e+000
 5.562215447e-001 -2.404530048e+000
 5.538978577e-001 -2.390310049e+000
 5.515646338e-001 -2.376209974e+000
 5.492218733e-001 -2.362190008e+000
 5.468664169e-001 -2.348259926e+000
 5.445013642e-001 -2.334439993e+000
 5.421203971e-001 -2.320699930e+000
 5.397330523e-001 -2.307070017e+000
 5.373330116e-001 -2.293519974e+000
 5.349202156e-001 -2.280060053e+000
 5.324947238e-001 -2.266690016e+000
 5.300596356e-001 -2.253429890e+000
 5.276117921e-001 -2.240240097e+000
 5.251544714e-001 -2.227149963e+000
 5.226843953e-001 -2.214139938e+000
 5.202015638e-001 -2.201220036e+000
 5.177060366e-001 -2.188390017e+000
 5.152009130e-001 -2.175640106e+000
 5.126830935e-001 -2.162990093e+000
 5.101525187e-001 -2.150409937e+000
 5.076091886e-001 -2.137919903e+000
 5.050531626e-001 -2.125530005e+000
 5.024875998e-001 -2.113199949e+000


==> Theory-10000.dat <==
 1.000000000e+000 0.000000000e+000
 9.946396351e-001 -1.798370004e+000
 9.923987985e-001 -2.529740095e+000
 9.906671643e-001 -3.081850052e+000
 9.891965389e-001 -3.543080091e+000
 9.878914952e-001 -3.946069956e+000
 9.867009521e-001 -4.307199955e+000
 9.855996370e-001 -4.636380196e+000
 9.845683575e-001 -4.939879894e+000
 9.835910797e-001 -5.222449780e+000
 9.826585054e-001 -5.487420082e+000
 9.817640185e-001 -5.737249851e+000
 9.809077382e-001 -5.973770142e+000
 9.800769687e-001 -6.198440075e+000
 9.792715907e-001 -6.412640095e+000
 9.784885645e-001 -6.617450237e+000
 9.777246714e-001 -6.813789845e+000
 9.769829512e-001 -7.002359867e+000
 9.762540460e-001 -7.183619976e+000
 9.755410552e-001 -7.358280182e+000
 9.748407602e-001 -7.526790142e+000
 9.741500020e-001 -7.689469814e+000
 9.734752178e-001 -7.846610069e+000
 9.728067517e-001 -7.998670101e+000
 9.721510410e-001 -8.145999908e+000
 9.715016484e-001 -8.288570404e+000
 9.708619118e-001 -8.426879883e+000
 9.702315927e-001 -8.561169624e+000
 9.696045518e-001 -8.691340446e+000
 9.689869881e-001 -8.817720413e+000
 9.683726430e-001 -8.940489769e+000
 9.677646756e-001 -9.059900284e+000
 9.671631455e-001 -9.175780296e+000
 9.665678740e-001 -9.288459778e+000
 9.659758210e-001 -9.398030281e+000
 9.653869867e-001 -9.504570007e+000
 9.648044109e-001 -9.608169556e+000
 9.642219543e-001 -9.708909988e+000
 9.636458158e-001 -9.806870461e+000
 9.630728364e-001 -9.902139664e+000
 9.625030160e-001 -9.994729996e+000
 9.619364738e-001 -1.008500004e+001
 9.613730907e-001 -1.017259979e+001
 9.608096480e-001 -1.025780010e+001
 9.602526426e-001 -1.034070015e+001
 9.596955776e-001 -1.042109966e+001
 9.591385722e-001 -1.049930000e+001
 9.585878849e-001 -1.057540035e+001
 9.580339789e-001 -1.064920044e+001
 9.574864507e-001 -1.072089958e+001
 9.569389820e-001 -1.079049969e+001
 9.563915133e-001 -1.085809994e+001
 9.558472037e-001 -1.092360020e+001
 9.553028345e-001 -1.098719978e+001
 9.547617435e-001 -1.104870033e+001
 9.542206526e-001 -1.110830021e+001
 9.536795020e-001 -1.116619968e+001
 9.531383514e-001 -1.122200012e+001
 9.526004791e-001 -1.127600002e+001
 9.520624876e-001 -1.132820034e+001
 9.515277147e-001 -1.137870026e+001
 9.509898424e-001 -1.142739964e+001
 9.504550099e-001 -1.147439957e+001
 9.499170780e-001 -1.151959991e+001
 9.493823051e-001 -1.156320000e+001
 9.488475919e-001 -1.160499954e+001
 9.483127594e-001 -1.164529991e+001
 9.477780461e-001 -1.168389988e+001
 9.472433329e-001 -1.172089958e+001
 9.467085004e-001 -1.175629997e+001
 9.461769462e-001 -1.179020023e+001
 9.456421733e-001 -1.182260036e+001
 9.451074600e-001 -1.185330009e+001
 9.445726275e-001 -1.188259983e+001
 9.440379143e-001 -1.191040039e+001
 9.435030818e-001 -1.193669987e+001
 9.429683685e-001 -1.196150017e+001
 9.424336553e-001 -1.198490047e+001
 9.418956637e-001 -1.200679970e+001
 9.413608909e-001 -1.202750015e+001
 9.408228993e-001 -1.204660034e+001
 9.402850270e-001 -1.206439972e+001
 9.397470951e-001 -1.208080006e+001
 9.392091036e-001 -1.209589958e+001
 9.386711717e-001 -1.210970020e+001
 9.381332994e-001 -1.212199974e+001
 9.375920892e-001 -1.213309956e+001
 9.370509982e-001 -1.214299965e+001
 9.365099072e-001 -1.215149975e+001
 9.359655380e-001 -1.215890026e+001
 9.354243875e-001 -1.216499996e+001
 9.348801374e-001 -1.216979980e+001
 9.343326688e-001 -1.217339993e+001
 9.337882996e-001 -1.217580032e+001
 9.332408309e-001 -1.217710018e+001
 9.326933026e-001 -1.217720032e+001
 9.321458340e-001 -1.217619991e+001
 9.315952063e-001 -1.217389965e+001
 9.310444593e-001 -1.217049980e+001
 9.304906130e-001 -1.216609955e+001
 9.299399257e-001 -1.216049957e+001
 9.293828607e-001 -1.215390015e+001
 9.288290143e-001 -1.214620018e+001
 9.282720089e-001 -1.213739967e+001
 9.277149439e-001 -1.212759972e+001
 9.271547198e-001 -1.211680031e+001
 9.265944958e-001 -1.210499954e+001
 9.260342717e-001 -1.209210014e+001
 9.254708290e-001 -1.207820034e+001
 9.249042273e-001 -1.206350040e+001
 9.243408442e-001 -1.204769993e+001
 9.237711430e-001 -1.203100014e+001
 9.232045412e-001 -1.201340008e+001
 9.226347208e-001 -1.199489975e+001
 9.220617414e-001 -1.197550011e+001
 9.214887619e-001 -1.195520020e+001
 9.209126830e-001 -1.193400002e+001
 9.203364849e-001 -1.191199970e+001
 9.197603464e-001 -1.188910007e+001
 9.191810489e-001 -1.186550045e+001
 9.185985327e-001 -1.184090042e+001
 9.180160761e-001 -1.181560040e+001
 9.174335003e-001 -1.178950024e+001
 9.168446660e-001 -1.176270008e+001
 9.162589908e-001 -1.173509979e+001
 9.156700969e-001 -1.170670033e+001
 9.150780439e-001 -1.167770004e+001
 9.144859910e-001 -1.164780045e+001
 9.138907194e-001 -1.161740017e+001
 9.132922888e-001 -1.158619976e+001
 9.126939178e-001 -1.155440044e+001
 9.120954871e-001 -1.152200031e+001
 9.114906788e-001 -1.148880005e+001
 9.108890891e-001 -1.145510006e+001
 9.102811217e-001 -1.142070007e+001
 9.096731544e-001 -1.138570023e+001
 9.090619683e-001 -1.135029984e+001
 9.084508419e-001 -1.131420040e+001
 9.078364968e-001 -1.127750015e+001
 9.072221518e-001 -1.124030018e+001
 9.066014290e-001 -1.120259953e+001
 9.059839249e-001 -1.116429996e+001
 9.053600430e-001 -1.112559986e+001
 9.047361016e-001 -1.108640003e+001
 9.041090608e-001 -1.104669952e+001
 9.034820199e-001 -1.100660038e+001
 9.028485417e-001 -1.096599960e+001
 9.022182822e-001 -1.092490005e+001
 9.015817046e-001 -1.088350010e+001
 9.009450674e-001 -1.084160042e+001
 9.003052115e-001 -1.079940033e+001
 8.996622562e-001 -1.075669956e+001
 8.990193009e-001 -1.071380043e+001
 8.983699083e-001 -1.067049980e+001
 8.977205753e-001 -1.062670040e+001
 8.970711827e-001 -1.058279991e+001
 8.964155316e-001 -1.053849983e+001
 8.957598209e-001 -1.049380016e+001
 8.951008916e-001 -1.044890022e+001
 8.944419622e-001 -1.040369987e+001
 8.937767148e-001 -1.035820007e+001
 8.931114078e-001 -1.031250000e+001
 8.924430013e-001 -1.026659966e+001
 8.917713761e-001 -1.022039986e+001
 8.910996914e-001 -1.017399979e+001
 8.904216886e-001 -1.012730026e+001
 8.897436857e-001 -1.008059978e+001
 8.890625834e-001 -1.003359985e+001
 8.883782029e-001 -9.986399651e+000
 8.876938224e-001 -9.939140320e+000
 8.870031238e-001 -9.891550064e+000
 8.863123655e-001 -9.843950272e+000
 8.856183887e-001 -9.796190262e+000
 8.849213719e-001 -9.748339653e+000
 8.842210174e-001 -9.700329781e+000
 8.835175633e-001 -9.652310371e+000
 8.828141093e-001 -9.604129791e+000
 8.821042776e-001 -9.555859566e+000
 8.813944459e-001 -9.507510185e+000
 8.806782961e-001 -9.459159851e+000
 8.799620867e-001 -9.410639763e+000
 8.792426586e-001 -9.362199783e+000
 8.785200715e-001 -9.313679695e+000
 8.777943254e-001 -9.265080452e+000
 8.770685792e-001 -9.216560364e+000
 8.763364553e-001 -9.167960167e+000
 8.756012321e-001 -9.119350433e+000
 8.748659492e-001 -9.070750237e+000
 8.741242290e-001 -9.022150040e+000
 8.733825684e-001 -8.973710060e+000
 8.726345897e-001 -8.925189972e+000
 8.718865514e-001 -8.876669884e+000
 8.711321950e-001 -8.828240395e+000
 8.703777194e-001 -8.779879570e+000
 8.696202040e-001 -8.731530190e+000
 8.688561916e-001 -8.683259964e+000
 8.680922985e-001 -8.635080338e+000
 8.673219681e-001 -8.586979866e+000
 8.665516376e-001 -8.538969994e+000
 8.657781482e-001 -8.491040230e+000
 8.649982810e-001 -8.443189621e+000
 8.642184138e-001 -8.395420074e+000
 8.634321690e-001 -8.347809792e+000
 8.626459837e-001 -8.300299644e+000
 8.618534207e-001 -8.252889633e+000
 8.610607982e-001 -8.205639839e+000
 8.602618575e-001 -8.158499718e+000
 8.594596982e-001 -8.111479759e+000
 8.586575985e-001 -8.064599991e+000
 8.578490615e-001 -8.017889977e+000
 8.570373654e-001 -7.971320152e+000
 8.562192917e-001 -7.924860001e+000
 8.554012179e-001 -7.878590107e+000
 8.545800447e-001 -7.832489967e+000
 8.537555337e-001 -7.786520004e+000
 8.529247642e-001 -7.740749836e+000
 8.520907760e-001 -7.695109844e+000
 8.512536287e-001 -7.649690151e+000
 8.504164815e-001 -7.604430199e+000
 8.495697975e-001 -7.559350014e+000
 8.487231135e-001 -7.514460087e+000
 8.478732109e-001 -7.469729900e+000
 8.470169306e-001 -7.425240040e+000
 8.461574912e-001 -7.380899906e+000
 8.452948928e-001 -7.336770058e+000
 8.444290757e-001 -7.292829990e+000
 8.435600996e-001 -7.249110222e+000
 8.426848054e-001 -7.205589771e+000
 8.418093920e-001 -7.162250042e+000
 8.409276605e-001 -7.119160175e+000
 8.400396109e-001 -7.076230049e+000
 8.391515017e-001 -7.033490181e+000
 8.382570744e-001 -6.991040230e+000
 8.373594284e-001 -6.948760033e+000
 8.364586234e-001 -6.906680107e+000
 8.355513811e-001 -6.864870071e+000
 8.346441984e-001 -6.823219776e+000
 8.337306976e-001 -6.781809807e+000
 8.328107595e-001 -6.740610123e+000
 8.318908811e-001 -6.699669838e+000
 8.309645653e-001 -6.658929825e+000
 8.300350904e-001 -6.618380070e+000
 8.290992975e-001 -6.578080177e+000
 8.281602263e-001 -6.538020134e+000
 8.272180557e-001 -6.498169899e+000
 8.262694478e-001 -6.458549976e+000
 8.253208995e-001 -6.419169903e+000
 8.243628144e-001 -6.379990101e+000
 8.234047294e-001 -6.341050148e+000
 8.224402666e-001 -6.302330017e+000
 8.214693666e-001 -6.263820171e+000
 8.204985857e-001 -6.225560188e+000
 8.195213079e-001 -6.187530041e+000
 8.185377717e-001 -6.149720192e+000
 8.175509572e-001 -6.112140179e+000
 8.165610433e-001 -6.074800014e+000
 8.155647516e-001 -6.037680149e+000
 8.145652413e-001 -6.000780106e+000
 8.135594130e-001 -5.964119911e+000
 8.125503659e-001 -5.927690029e+000
 8.115349412e-001 -5.891459942e+000
 8.105162978e-001 -5.855480194e+000
 8.094946146e-001 -5.819719791e+000
 8.084664345e-001 -5.784170151e+000
 8.074350357e-001 -5.748869896e+000
 8.063973784e-001 -5.713799953e+000
 8.053533435e-001 -5.678929806e+000
 8.043060899e-001 -5.644289970e+000
 8.032556772e-001 -5.609859943e+000
 8.021988869e-001 -5.575660229e+000
 8.011357188e-001 -5.541679859e+000
 8.000693917e-001 -5.507929802e+000
 7.989966869e-001 -5.474400043e+000
 7.979208231e-001 -5.441070080e+000
 7.968385220e-001 -5.407989979e+000
 7.957530618e-001 -5.375080109e+000
 7.946612835e-001 -5.342420101e+000
 7.935631871e-001 -5.309969902e+000
 7.924617529e-001 -5.277729988e+000
 7.913540602e-001 -5.245699883e+000
 7.902431488e-001 -5.213890076e+000
 7.891258597e-001 -5.182280064e+000
 7.880022526e-001 -5.150899887e+000
 7.868754268e-001 -5.119699955e+000
 7.857422829e-001 -5.088729858e+000
 7.846027017e-001 -5.057980061e+000
 7.834599614e-001 -5.027410030e+000
 7.823108435e-001 -4.997059822e+000
 7.811554074e-001 -4.966889858e+000
 7.799935341e-001 -4.936950207e+000
 7.788285613e-001 -4.907189846e+000
 7.776571512e-001 -4.877639771e+000
 7.764825821e-001 -4.848309994e+000
 7.752984762e-001 -4.819149971e+000
 7.741112113e-001 -4.790209770e+000
 7.729175091e-001 -4.761439800e+000
 7.717175484e-001 -4.732880116e+000
 7.705143094e-001 -4.704510212e+000
 7.693047523e-001 -4.676330090e+000
 7.680887580e-001 -4.648359776e+000
 7.668664455e-001 -4.620540142e+000
 7.656377554e-001 -4.592929840e+000
 7.644059062e-001 -4.565529823e+000
 7.631645203e-001 -4.538280010e+000
 7.619199157e-001 -4.511240005e+000
 7.606689334e-001 -4.484370232e+000
 7.594116330e-001 -4.457689762e+000
 7.581511140e-001 -4.431190014e+000
 7.568810582e-001 -4.404860020e+000
 7.556046844e-001 -4.378719807e+000
 7.543250322e-001 -4.352759838e+000
 7.530390620e-001 -4.326980114e+000
 7.517435551e-001 -4.301350117e+000
 7.504448295e-001 -4.275919914e+000
 7.491397858e-001 -4.250649929e+000
 7.478283048e-001 -4.225570202e+000
 7.465073466e-001 -4.200630188e+000
 7.451831698e-001 -4.175859928e+000
 7.438526154e-001 -4.151289940e+000
 7.425157428e-001 -4.126860142e+000
 7.411724329e-001 -4.102610111e+000
 7.398228049e-001 -4.078519821e+000
 7.384668589e-001 -4.054590225e+000
 7.371044755e-001 -4.030809879e+000
 7.357324958e-001 -4.007219791e+000
 7.343574166e-001 -3.983779907e+000
 7.329760194e-001 -3.960500002e+000
 7.315849662e-001 -3.937350035e+000
 7.301908135e-001 -3.914390087e+000
 7.287870646e-001 -3.891580105e+000
 7.273768783e-001 -3.868900061e+000
 7.259603739e-001 -3.846400023e+000
 7.245376110e-001 -3.824039936e+000
 7.231083512e-001 -3.801820040e+000
 7.216727734e-001 -3.779779911e+000
 7.202276587e-001 -3.757869959e+000
 7.187761664e-001 -3.736099958e+000
 7.173182964e-001 -3.714469910e+000
 7.158540487e-001 -3.693000078e+000
 7.143834233e-001 -3.671679974e+000
 7.129033208e-001 -3.650490046e+000
 7.114168406e-001 -3.629450083e+000
 7.099239230e-001 -3.608540058e+000
 7.084246874e-001 -3.587779999e+000
 7.069159150e-001 -3.567159891e+000
 7.054007649e-001 -3.546669960e+000
 7.038792372e-001 -3.526309967e+000
 7.023513913e-001 -3.506099939e+000
 7.008138895e-001 -3.486020088e+000
 6.992701292e-001 -3.466069937e+000
 6.977167726e-001 -3.446259975e+000
 6.961570978e-001 -3.426569939e+000
 6.945909858e-001 -3.407020092e+000
 6.930153370e-001 -3.387599945e+000
 6.914333105e-001 -3.368299961e+000
 6.898418069e-001 -3.349129915e+000
 6.882470250e-001 -3.330090046e+000
 6.866395473e-001 -3.311170101e+000
 6.850257516e-001 -3.292370081e+000
 6.834055781e-001 -3.273699999e+000
 6.817758083e-001 -3.255170107e+000
 6.801396608e-001 -3.236740112e+000
 6.784940362e-001 -3.218440056e+000
 6.768419743e-001 -3.200249910e+000
 6.751803756e-001 -3.182189941e+000
 6.735124588e-001 -3.164239883e+000
 6.718349457e-001 -3.146420002e+000
 6.701511145e-001 -3.128710032e+000
 6.684576869e-001 -3.111099958e+000
 6.667547226e-001 -3.093620062e+000
 6.650453806e-001 -3.076240063e+000
 6.633265018e-001 -3.059000015e+000
 6.616013050e-001 -3.041850090e+000
 6.598665118e-001 -3.024810076e+000
 6.581221223e-001 -3.007900000e+000
 6.563683152e-001 -2.991090059e+000
 6.546080112e-001 -2.974380016e+000
 6.528413892e-001 -2.957779884e+000
 6.510620713e-001 -2.941289902e+000
 6.492763758e-001 -2.924910069e+000
 6.474810839e-001 -2.908639908e+000
 6.456762552e-001 -2.892460108e+000
 6.438618302e-001 -2.876379967e+000
 6.420411468e-001 -2.860430002e+000
 6.402108669e-001 -2.844569921e+000
 6.383710504e-001 -2.828799963e+000
 6.365216374e-001 -2.813129902e+000
 6.346659064e-001 -2.797580004e+000
 6.327974200e-001 -2.782109976e+000
 6.309225559e-001 -2.766750097e+000
 6.290381551e-001 -2.751480103e+000
 6.271442175e-001 -2.736320019e+000
 6.252406836e-001 -2.721250057e+000
 6.233276725e-001 -2.706269979e+000
 6.214051247e-001 -2.691400051e+000
 6.194729805e-001 -2.676609993e+000
 6.175312400e-001 -2.661920071e+000
 6.155831814e-001 -2.647320032e+000
 6.136224270e-001 -2.632819891e+000
 6.116520762e-001 -2.618400097e+000
 6.096721292e-001 -2.604079962e+000
 6.076827645e-001 -2.589839935e+000
 6.056837440e-001 -2.575700045e+000
 6.036720276e-001 -2.561660051e+000
 6.016539335e-001 -2.547699928e+000
 5.996263027e-001 -2.533819914e+000
 5.975891352e-001 -2.520030022e+000
 5.955392122e-001 -2.506330013e+000
 5.934797525e-001 -2.492710114e+000
 5.914106965e-001 -2.479190111e+000
 5.893353224e-001 -2.465739965e+000
 5.872440338e-001 -2.452369928e+000
 5.851432085e-001 -2.439100027e+000
 5.830360055e-001 -2.425899982e+000
 5.809160471e-001 -2.412810087e+000
 5.787833333e-001 -2.399780035e+000
 5.766411424e-001 -2.386830091e+000
 5.744925141e-001 -2.373970032e+000
 5.723311901e-001 -2.361190081e+000
 5.701571703e-001 -2.348469973e+000
 5.679735541e-001 -2.335860014e+000
 5.657771826e-001 -2.323319912e+000
 5.635744929e-001 -2.310849905e+000
 5.613558888e-001 -2.298460007e+000
 5.591308475e-001 -2.286149979e+000
 5.568931699e-001 -2.273930073e+000
 5.546458960e-001 -2.261770010e+000
 5.523859262e-001 -2.249680042e+000
 5.501131415e-001 -2.237689972e+000
 5.478308797e-001 -2.225759983e+000
 5.455358624e-001 -2.213910103e+000
 5.432313085e-001 -2.202130079e+000
 5.409139991e-001 -2.190429926e+000
 5.385871530e-001 -2.178800106e+000
 5.362475514e-001 -2.167239904e+000
 5.338984132e-001 -2.155760050e+000
 5.315365791e-001 -2.144360065e+000
 5.291619897e-001 -2.133019924e+000
 5.267778635e-001 -2.121750116e+000
 5.243777633e-001 -2.110559940e+000
 5.219681859e-001 -2.099430084e+000
 5.195458531e-001 -2.088380098e+000
 5.171139240e-001 -2.077389956e+000
 5.146661401e-001 -2.066479921e+000
 5.122119784e-001 -2.055660009e+000
 5.097419024e-001 -2.044879913e+000
 5.072590709e-001 -2.034169912e+000
 5.047634840e-001 -2.023530006e+000
 5.022584200e-001 -2.012969971e+000


==> Theory-100000.dat <==
 1.000000000e+000 0.000000000e+000
 9.969855547e-001 -3.197999954e+000
 9.957250953e-001 -4.498589993e+000
 9.947541952e-001 -5.480390072e+000
 9.939266443e-001 -6.300580025e+000
 9.931913018e-001 -7.017220020e+000
 9.925228953e-001 -7.659399986e+000
 9.919021726e-001 -8.244779587e+000
 9.913228750e-001 -8.784489632e+000
 9.907721877e-001 -9.286979675e+000
 9.902469516e-001 -9.758170128e+000
 9.897472262e-001 -1.020240021e+001
 9.892634153e-001 -1.062300014e+001
 9.887954593e-001 -1.102260017e+001
 9.883434772e-001 -1.140349960e+001
 9.879041910e-001 -1.176770020e+001
 9.874745011e-001 -1.211680031e+001
 9.870575070e-001 -1.245219994e+001
 9.866468310e-001 -1.277449989e+001
 9.862458706e-001 -1.308510017e+001
 9.858511090e-001 -1.338469982e+001
 9.854660034e-001 -1.367399979e+001
 9.850839376e-001 -1.395349979e+001
 9.847083688e-001 -1.422389984e+001
 9.843391776e-001 -1.448589993e+001
 9.839762449e-001 -1.473939991e+001
 9.836165905e-001 -1.498530006e+001
 9.832600355e-001 -1.522410011e+001
 9.829066992e-001 -1.545559978e+001
 9.825598001e-001 -1.568039989e+001
 9.822160602e-001 -1.589869976e+001
 9.818754196e-001 -1.611100006e+001
 9.815348387e-001 -1.631710052e+001
 9.812006354e-001 -1.651749992e+001
 9.808663726e-001 -1.671229935e+001
 9.805353284e-001 -1.690180016e+001
 9.802075028e-001 -1.708600044e+001
 9.798827767e-001 -1.726510048e+001
 9.795581102e-001 -1.743939972e+001
 9.792334437e-001 -1.760880089e+001
 9.789151549e-001 -1.777339935e+001
 9.785968661e-001 -1.793390083e+001
 9.782785177e-001 -1.808970070e+001
 9.779633880e-001 -1.824119949e+001
 9.776481986e-001 -1.838859940e+001
 9.773362875e-001 -1.853170013e+001
 9.770212173e-001 -1.867079926e+001
 9.767124057e-001 -1.880610085e+001
 9.764004946e-001 -1.893720055e+001
 9.760916829e-001 -1.906480026e+001
 9.757861495e-001 -1.918849945e+001
 9.754773378e-001 -1.930870056e+001
 9.751718044e-001 -1.942519951e+001
 9.748662114e-001 -1.953820038e+001
 9.745606780e-001 -1.964769936e+001
 9.742550850e-001 -1.975370026e+001
 9.739527106e-001 -1.985659981e+001
 9.736502767e-001 -1.995590019e+001
 9.733446836e-001 -2.005190086e+001
 9.730423093e-001 -2.014469910e+001
 9.727430940e-001 -2.023450089e+001
 9.724407196e-001 -2.032119942e+001
 9.721382856e-001 -2.040460014e+001
 9.718358517e-001 -2.048509979e+001
 9.715366960e-001 -2.056250000e+001
 9.712343216e-001 -2.063699913e+001
 9.709351063e-001 -2.070859909e+001
 9.706327319e-001 -2.077729988e+001
 9.703334570e-001 -2.084309959e+001
 9.700343013e-001 -2.090600014e+001
 9.697318673e-001 -2.096629906e+001
 9.694326520e-001 -2.102389908e+001
 9.691302776e-001 -2.107839966e+001
 9.688310623e-001 -2.113059998e+001
 9.685319066e-001 -2.118000031e+001
 9.682294726e-001 -2.122680092e+001
 9.679270387e-001 -2.127090073e+001
 9.676278830e-001 -2.131250000e+001
 9.673254490e-001 -2.135149956e+001
 9.670262933e-001 -2.138829994e+001
 9.667238593e-001 -2.142219925e+001
 9.664214253e-001 -2.145389938e+001
 9.661191106e-001 -2.148310089e+001
 9.658166766e-001 -2.150979996e+001
 9.655111432e-001 -2.153440094e+001
 9.652087092e-001 -2.155629921e+001
 9.649062753e-001 -2.157609940e+001
 9.646007419e-001 -2.159370041e+001
 9.642950892e-001 -2.160880089e+001
 9.639927745e-001 -2.162179947e+001
 9.636871815e-001 -2.163279915e+001
 9.633815885e-001 -2.164130020e+001
 9.630728364e-001 -2.164769936e+001
 9.627673030e-001 -2.165209961e+001
 9.624584913e-001 -2.165430069e+001
 9.621497393e-001 -2.165439987e+001
 9.618409276e-001 -2.165270042e+001
 9.615322351e-001 -2.164859962e+001
 9.612234235e-001 -2.164259911e+001
 9.609115124e-001 -2.163470078e+001
 9.606027007e-001 -2.162479973e+001
 9.602907896e-001 -2.161300087e+001
 9.599788785e-001 -2.159930038e+001
 9.596636891e-001 -2.158370018e+001
 9.593517780e-001 -2.156620026e+001
 9.590367079e-001 -2.154710007e+001
 9.587215185e-001 -2.152599907e+001
 9.584064484e-001 -2.150309944e+001
 9.580880404e-001 -2.147839928e+001
 9.577729702e-001 -2.145229912e+001
 9.574546814e-001 -2.142420006e+001
 9.571331739e-001 -2.139459991e+001
 9.568148255e-001 -2.136319923e+001
 9.564933777e-001 -2.133029938e+001
 9.561718702e-001 -2.129590034e+001
 9.558504224e-001 -2.125970078e+001
 9.555256963e-001 -2.122200012e+001
 9.552041888e-001 -2.118280029e+001
 9.548795223e-001 -2.114209938e+001
 9.545516968e-001 -2.110009956e+001
 9.542238712e-001 -2.105649948e+001
 9.538990855e-001 -2.101140022e+001
 9.535680413e-001 -2.096509933e+001
 9.532402158e-001 -2.091740036e+001
 9.529091716e-001 -2.086829948e+001
 9.525781274e-001 -2.081780052e+001
 9.522439241e-001 -2.076619911e+001
 9.519128799e-001 -2.071310043e+001
 9.515754580e-001 -2.065900040e+001
 9.512412548e-001 -2.060350037e+001
 9.509038329e-001 -2.054700089e+001
 9.505664110e-001 -2.048929977e+001
 9.502289891e-001 -2.043040085e+001
 9.498884082e-001 -2.037039948e+001
 9.495478272e-001 -2.030920029e+001
 9.492072463e-001 -2.024699974e+001
 9.488635063e-001 -2.018409920e+001
 9.485197067e-001 -2.011980057e+001
 9.481727481e-001 -2.005459976e+001
 9.478257895e-001 -1.998830032e+001
 9.474787712e-001 -1.992130089e+001
 9.471318722e-001 -1.985330009e+001
 9.467817545e-001 -1.978450012e+001
 9.464284182e-001 -1.971470070e+001
 9.460782409e-001 -1.964410019e+001
 9.457249641e-001 -1.957279968e+001
 9.453684092e-001 -1.950049973e+001
 9.450118542e-001 -1.942760086e+001
 9.446554184e-001 -1.935390091e+001
 9.442957044e-001 -1.927939987e+001
 9.439360499e-001 -1.920429993e+001
 9.435763359e-001 -1.912849998e+001
 9.432135224e-001 -1.905209923e+001
 9.428505898e-001 -1.897509956e+001
 9.424845576e-001 -1.889730072e+001
 9.421184659e-001 -1.881909943e+001
 9.417524338e-001 -1.874029922e+001
 9.413831234e-001 -1.866090012e+001
 9.410107732e-001 -1.858110046e+001
 9.406415224e-001 -1.850060081e+001
 9.402658939e-001 -1.841990089e+001
 9.398934841e-001 -1.833849907e+001
 9.395179152e-001 -1.825690079e+001
 9.391391277e-001 -1.817480087e+001
 9.387602806e-001 -1.809219933e+001
 9.383814931e-001 -1.800919914e+001
 9.379995465e-001 -1.792609978e+001
 9.376143813e-001 -1.784250069e+001
 9.372324347e-001 -1.775860023e+001
 9.368441105e-001 -1.767460060e+001
 9.364589453e-001 -1.758989906e+001
 9.360705614e-001 -1.750530052e+001
 9.356790185e-001 -1.742040062e+001
 9.352875948e-001 -1.733530045e+001
 9.348928928e-001 -1.724990082e+001
 9.344981909e-001 -1.716449928e+001
 9.341002703e-001 -1.707880020e+001
 9.337023497e-001 -1.699300003e+001
 9.333044887e-001 -1.690699959e+001
 9.329001904e-001 -1.682099915e+001
 9.324991107e-001 -1.673469925e+001
 9.320949316e-001 -1.664859962e+001
 9.316874743e-001 -1.656229973e+001
 9.312800169e-001 -1.647590065e+001
 9.308694601e-001 -1.638960075e+001
 9.304587841e-001 -1.630319977e+001
 9.300449491e-001 -1.621680069e+001
 9.296311736e-001 -1.613030052e+001
 9.292141795e-001 -1.604389954e+001
 9.287972450e-001 -1.595779991e+001
 9.283770323e-001 -1.587150002e+001
 9.279568791e-001 -1.578520012e+001
 9.275335073e-001 -1.569909954e+001
 9.271069765e-001 -1.561310005e+001
 9.266804457e-001 -1.552709961e+001
 9.262539148e-001 -1.544130039e+001
 9.258242249e-001 -1.535560036e+001
 9.253913164e-001 -1.527009964e+001
 9.249583483e-001 -1.518470001e+001
 9.245222807e-001 -1.509939957e+001
 9.240830541e-001 -1.501430035e+001
 9.236437678e-001 -1.492940044e+001
 9.232045412e-001 -1.484469986e+001
 9.227588773e-001 -1.476019955e+001
 9.223164320e-001 -1.467599964e+001
 9.218676090e-001 -1.459189987e+001
 9.214187860e-001 -1.450809956e+001
 9.209699631e-001 -1.442450047e+001
 9.205179811e-001 -1.434109974e+001
 9.200627804e-001 -1.425800037e+001
 9.196044207e-001 -1.417520046e+001
 9.191460013e-001 -1.409259987e+001
 9.186877012e-001 -1.401029968e+001
 9.182261229e-001 -1.392840004e+001
 9.177613854e-001 -1.384659958e+001
 9.172934294e-001 -1.376519966e+001
 9.168255925e-001 -1.368410015e+001
 9.163544178e-001 -1.360330009e+001
 9.158833623e-001 -1.352280045e+001
 9.154090881e-001 -1.344260025e+001
 9.149316549e-001 -1.336279964e+001
 9.144541025e-001 -1.328330040e+001
 9.139735103e-001 -1.320419979e+001
 9.134896994e-001 -1.312530041e+001
 9.130026102e-001 -1.304679966e+001
 9.125156403e-001 -1.296870041e+001
 9.120286703e-001 -1.289089966e+001
 9.115352631e-001 -1.281359959e+001
 9.110418558e-001 -1.273649979e+001
 9.105452895e-001 -1.265979958e+001
 9.100487232e-001 -1.258349991e+001
 9.095489979e-001 -1.250749969e+001
 9.090460539e-001 -1.243200016e+001
 9.085399508e-001 -1.235680008e+001
 9.080337882e-001 -1.228199959e+001
 9.075245261e-001 -1.220769978e+001
 9.070120454e-001 -1.213360023e+001
 9.064996243e-001 -1.206000042e+001
 9.059839249e-001 -1.198670006e+001
 9.054650664e-001 -1.191390038e+001
 9.049429893e-001 -1.184140015e+001
 9.044210315e-001 -1.176930046e+001
 9.038957953e-001 -1.169769955e+001
 9.033674002e-001 -1.162639999e+001
 9.028390050e-001 -1.155560017e+001
 9.023042917e-001 -1.148509979e+001
 9.017694592e-001 -1.141510010e+001
 9.012315273e-001 -1.134539986e+001
 9.006936550e-001 -1.127620029e+001
 9.001492858e-001 -1.120730019e+001
 8.996049762e-001 -1.113879967e+001
 8.990575075e-001 -1.107079983e+001
 8.985100389e-001 -1.100319958e+001
 8.979561925e-001 -1.093589973e+001
 8.974022269e-001 -1.086909962e+001
 8.968452215e-001 -1.080270004e+001
 8.962849975e-001 -1.073670006e+001
 8.957216144e-001 -1.067109966e+001
 8.951582313e-001 -1.060589981e+001
 8.945884109e-001 -1.054109955e+001
 8.940186501e-001 -1.047669983e+001
 8.934456706e-001 -1.041269970e+001
 8.928726912e-001 -1.034910011e+001
 8.922933936e-001 -1.028590012e+001
 8.917108774e-001 -1.022309971e+001
 8.911284208e-001 -1.016069984e+001
 8.905426860e-001 -1.009869957e+001
 8.899538517e-001 -1.003709984e+001
 8.893617392e-001 -9.975910187e+000
 8.887665272e-001 -9.915089607e+000
 8.881713152e-001 -9.854649544e+000
 8.875696659e-001 -9.794639587e+000
 8.869680762e-001 -9.734999657e+000
 8.863632679e-001 -9.675740242e+000
 8.857553005e-001 -9.616920471e+000
 8.851441741e-001 -9.558389664e+000
 8.845298290e-001 -9.500309944e+000
 8.839123249e-001 -9.442620277e+000
 8.832916021e-001 -9.385290146e+000
 8.826708794e-001 -9.328310013e+000
 8.820437789e-001 -9.271750450e+000
 8.814166784e-001 -9.215550423e+000
 8.807864785e-001 -9.159740448e+000
 8.801498413e-001 -9.104249954e+000
 8.795132637e-001 -9.049180031e+000
 8.788734078e-001 -8.994489670e+000
 8.782305121e-001 -8.940139771e+000
 8.775842786e-001 -8.886170387e+000
 8.769349456e-001 -8.832519531e+000
 8.762823939e-001 -8.779279709e+000
 8.756266832e-001 -8.726360321e+000
 8.749677539e-001 -8.673819542e+000
 8.743057251e-001 -8.621640205e+000
 8.736404181e-001 -8.569800377e+000
 8.729751706e-001 -8.518329620e+000
 8.723035455e-001 -8.467169762e+000
 8.716287017e-001 -8.416379929e+000
 8.709506989e-001 -8.365940094e+000
 8.702695370e-001 -8.315810204e+000
 8.695851564e-001 -8.266079903e+000
 8.689007163e-001 -8.216609955e+000
 8.682100773e-001 -8.167519569e+000
 8.675161004e-001 -8.118789673e+000
 8.668190241e-001 -8.070320129e+000
 8.661187291e-001 -8.022250175e+000
 8.654152751e-001 -7.974470139e+000
 8.647086024e-001 -7.927020073e+000
 8.639987707e-001 -7.879889965e+000
 8.632857800e-001 -7.833069801e+000
 8.625664115e-001 -7.786580086e+000
 8.618470430e-001 -7.740419865e+000
 8.611245155e-001 -7.694590092e+000
 8.603955507e-001 -7.649010181e+000
 8.596666455e-001 -7.603789806e+000
 8.589313030e-001 -7.558839798e+000
 8.581928015e-001 -7.514249802e+000
 8.574511409e-001 -7.469900131e+000
 8.567063212e-001 -7.425839901e+000
 8.559582829e-001 -7.382150173e+000
 8.552070260e-001 -7.338709831e+000
 8.544526696e-001 -7.295579910e+000
 8.536919355e-001 -7.252739906e+000
 8.529279828e-001 -7.210199833e+000
 8.521640301e-001 -7.167910099e+000
 8.513937593e-001 -7.125959873e+000
 8.506202698e-001 -7.084270000e+000
 8.498404026e-001 -7.042870045e+000
 8.490604758e-001 -7.001719952e+000
 8.482742906e-001 -6.960879803e+000
 8.474848866e-001 -6.920310020e+000
 8.466922641e-001 -6.879980087e+000
 8.458964825e-001 -6.839980125e+000
 8.450975418e-001 -6.800199986e+000
 8.442922235e-001 -6.760700226e+000
 8.434836864e-001 -6.721499920e+000
 8.426720500e-001 -6.682529926e+000
 8.418571353e-001 -6.643829823e+000
 8.410359025e-001 -6.605370045e+000
 8.402146697e-001 -6.567180157e+000
 8.393871188e-001 -6.529280186e+000
 8.385531306e-001 -6.491590023e+000
 8.377190828e-001 -6.454179764e+000
 8.368787169e-001 -6.416989803e+000
 8.360353112e-001 -6.380070210e+000
 8.351885676e-001 -6.343400002e+000
 8.343355060e-001 -6.306960106e+000
 8.334792256e-001 -6.270760059e+000
 8.326197863e-001 -6.234829903e+000
 8.317539692e-001 -6.199120045e+000
 8.308882117e-001 -6.163630009e+000
 8.300127983e-001 -6.128419876e+000
 8.291375041e-001 -6.093400002e+000
 8.282557726e-001 -6.058629990e+000
 8.273708820e-001 -6.024099827e+000
 8.264796138e-001 -5.989779949e+000
 8.255851865e-001 -5.955689907e+000
 8.246875405e-001 -5.921840191e+000
 8.237866759e-001 -5.888189793e+000
 8.228794932e-001 -5.854750156e+000
 8.219659328e-001 -5.821559906e+000
 8.210492134e-001 -5.788599968e+000
 8.201292753e-001 -5.755819798e+000
 8.192062378e-001 -5.723279953e+000
 8.182767034e-001 -5.690939903e+000
 8.173409104e-001 -5.658820152e+000
 8.164018989e-001 -5.626910210e+000
 8.154597282e-001 -5.595210075e+000
 8.145111203e-001 -5.563729763e+000
 8.135594130e-001 -5.532400131e+000
 8.126044273e-001 -5.501309872e+000
 8.116431236e-001 -5.470419884e+000
 8.106754422e-001 -5.439760208e+000
 8.097046614e-001 -5.409259796e+000
 8.087273836e-001 -5.378960133e+000
 8.077470660e-001 -5.348889828e+000
 8.067634106e-001 -5.318990231e+000
 8.057734966e-001 -5.289269924e+000
 8.047772050e-001 -5.259749889e+000
 8.037776947e-001 -5.230430126e+000
 8.027718663e-001 -5.201300144e+000
 8.017628193e-001 -5.172369957e+000
 8.007505536e-001 -5.143599987e+000
 7.997287512e-001 -5.114999771e+000
 7.987070680e-001 -5.086639881e+000
 7.976757288e-001 -5.058440208e+000
 7.966412306e-001 -5.030399799e+000
 7.956035137e-001 -5.002540112e+000
 7.945562601e-001 -4.974880219e+000
 7.935090661e-001 -4.947380066e+000
 7.924522161e-001 -4.920060158e+000
 7.913922071e-001 -4.892899990e+000
 7.903259397e-001 -4.865940094e+000
 7.892563939e-001 -4.839139938e+000
 7.881805301e-001 -4.812510014e+000
 7.871014476e-001 -4.786059856e+000
 7.860128284e-001 -4.759749889e+000
 7.849209905e-001 -4.733630180e+000
 7.838260531e-001 -4.707670212e+000
 7.827246785e-001 -4.681890011e+000
 7.816169262e-001 -4.656250000e+000
 7.805028558e-001 -4.630780220e+000
 7.793824077e-001 -4.605460167e+000
 7.782587409e-001 -4.580309868e+000
 7.771288157e-001 -4.555359840e+000
 7.759956121e-001 -4.530519962e+000
 7.748528123e-001 -4.505839825e+000
 7.737069726e-001 -4.481319904e+000
 7.725546956e-001 -4.456950188e+000
 7.713959813e-001 -4.432740211e+000
 7.702341676e-001 -4.408689976e+000
 7.690659761e-001 -4.384769917e+000
 7.678914070e-001 -4.361010075e+000
 7.667104602e-001 -4.337409973e+000
 7.655231357e-001 -4.313930035e+000
 7.643327117e-001 -4.290649891e+000
 7.631326914e-001 -4.267469883e+000
 7.619295120e-001 -4.244460106e+000
 7.607198954e-001 -4.221580029e+000
 7.595039606e-001 -4.198850155e+000
 7.582816482e-001 -4.176239967e+000
 7.570529580e-001 -4.153810024e+000
 7.558178902e-001 -4.131509781e+000
 7.545796633e-001 -4.109340191e+000
 7.533319592e-001 -4.087309837e+000
 7.520809770e-001 -4.065420151e+000
 7.508236170e-001 -4.043680191e+000
 7.495599389e-001 -4.022049904e+000
 7.482867241e-001 -4.000569820e+000
 7.470102906e-001 -3.979239941e+000
 7.457275391e-001 -3.958019972e+000
 7.444383502e-001 -3.936949968e+000
 7.431396246e-001 -3.915999889e+000
 7.418377399e-001 -3.895190001e+000
 7.405295372e-001 -3.874520063e+000
 7.392148376e-001 -3.853960037e+000
 7.378907204e-001 -3.833539963e+000
 7.365633845e-001 -3.813270092e+000
 7.352295518e-001 -3.793100119e+000
 7.338863015e-001 -3.773060083e+000
 7.325367332e-001 -3.753160000e+000
 7.311838865e-001 -3.733380079e+000
 7.298215032e-001 -3.713730097e+000
 7.284528017e-001 -3.694180012e+000
 7.270776629e-001 -3.674770117e+000
 7.256962061e-001 -3.655529976e+000
 7.243084311e-001 -3.636369944e+000
 7.229110003e-001 -3.617320061e+000
 7.215104699e-001 -3.598409891e+000
 7.201003432e-001 -3.579629898e+000
 7.186838984e-001 -3.560960054e+000
 7.172610164e-001 -3.542409897e+000
 7.158286572e-001 -3.523999929e+000
 7.143930197e-001 -3.505680084e+000
 7.129479051e-001 -3.487509966e+000
 7.114964128e-001 -3.469460011e+000
 7.100385427e-001 -3.451519966e+000
 7.085710764e-001 -3.433680058e+000
 7.070973516e-001 -3.415990114e+000
 7.056171894e-001 -3.398400068e+000
 7.041275501e-001 -3.380939960e+000
 7.026346922e-001 -3.363590002e+000
 7.011322379e-001 -3.346369982e+000
 6.996203065e-001 -3.329260111e+000
 6.981019378e-001 -3.312289953e+000
 6.965771914e-001 -3.295419931e+000
 6.950461268e-001 -3.278670073e+000
 6.935055256e-001 -3.262059927e+000
 6.919585466e-001 -3.245529890e+000
 6.904020309e-001 -3.229150057e+000
 6.888391376e-001 -3.212889910e+000
 6.872666478e-001 -3.196739912e+000
 6.856878400e-001 -3.180730104e+000
 6.841025949e-001 -3.164829969e+000
 6.825047135e-001 -3.149049997e+000
 6.809036732e-001 -3.133409977e+000
 6.792929173e-001 -3.117889881e+000
 6.776759028e-001 -3.102489948e+000
 6.760493517e-001 -3.087239981e+000
 6.744133234e-001 -3.072089911e+000
 6.727707982e-001 -3.057090044e+000
 6.711219549e-001 -3.042229891e+000
 6.694603562e-001 -3.027499914e+000
 6.677955985e-001 -3.012929916e+000
 6.661180854e-001 -2.998500109e+000
 6.644342542e-001 -2.984210014e+000
 6.627440453e-001 -2.970079899e+000
 6.610410810e-001 -2.956130028e+000
 6.593317986e-001 -2.942320108e+000
 6.576160192e-001 -2.928730011e+000
 6.558908224e-001 -2.915299892e+000
 6.541560292e-001 -2.902080059e+000
 6.524116397e-001 -2.889090061e+000
 6.506609917e-001 -2.876349926e+000
 6.489006877e-001 -2.863879919e+000
 6.471309066e-001 -2.851720095e+000
 6.453515887e-001 -2.839970112e+000
 6.435658336e-001 -2.828680038e+000
 6.417706013e-001 -2.818039894e+000
 6.399657130e-001 -2.808350086e+000
 6.381514072e-001 -2.800250053e+000
 6.363274455e-001 -2.795629978e+000
 6.344971657e-001 -2.803440094e+000

